Annotator-Centric Active Learning for Subjective NLP Tasks

Active Learning (AL) addresses the high costs of collecting human annotations by strategically annotating the most informative samples. However, for subjective NLP tasks, incorporating a wide range of perspectives in the annotation process is crucial to capture the variability in human judgments. We introduce Annotator-Centric Active Learning (ACAL), which incorporates an annotator selection strategy following data sampling. Our objective is two-fold: 1) to efficiently approximate the full diversity of human judgments, and 2) to assess model performance using annotator-centric metrics, which value minority and majority perspectives equally. We experiment with multiple annotator selection strategies across seven subjective NLP tasks, employing both traditional and novel, human-centered evaluation metrics. Our findings indicate that ACAL improves data efficiency and excels in annotator-centric performance evaluations. However, its success depends on the availability of a sufficiently large and diverse pool of annotators to sample from.

==> DICES_overall_eval_accuracy.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
792	0.8367346938775512	$\mathcal{S}_R$$\mathcal{T}_R$	792	0.8367346938775512	$\mathcal{S}_R$$\mathcal{T}_L$	792	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_S$	792	0.8367346938775512	$\mathcal{S}_R$$\mathcal{T}_D$	79.0	0.5986394557823129	$\mathcal{S}_R$$\mathcal{O}$	792	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_R$	792	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_L$	792	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_S$	792	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_D$	79.0	0.5986394557823129	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.8571428571428572	passive
1583	0.8367346938775512	$\mathcal{S}_R$$\mathcal{T}_R$	1583	0.8367346938775512	$\mathcal{S}_R$$\mathcal{T}_L$	1583	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_S$	1583	0.8367346938775512	$\mathcal{S}_R$$\mathcal{T}_D$	5839.0	0.8367346938775512	$\mathcal{S}_R$$\mathcal{O}$	1583	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_R$	1583	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_L$	1583	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_S$	1583	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_D$	5834.0	0.7551020408163266	$\mathcal{S}_U$$\mathcal{O}$	2504.6521739130435	0.8571428571428572	passive
2374	0.8367346938775512	$\mathcal{S}_R$$\mathcal{T}_R$	2374	0.8367346938775512	$\mathcal{S}_R$$\mathcal{T}_L$	2374	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_S$	2374	0.8367346938775512	$\mathcal{S}_R$$\mathcal{T}_D$	11579.0	0.8367346938775512	$\mathcal{S}_R$$\mathcal{O}$	2374	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_R$	2374	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_L$	2374	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_S$	2374	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_D$	11571.0	0.8299319727891157	$\mathcal{S}_U$$\mathcal{O}$	5009.304347826087	0.8571428571428572	passive
3165	0.8367346938775512	$\mathcal{S}_R$$\mathcal{T}_R$	3165	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_L$	3165	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_S$	3165	0.7993197278911565	$\mathcal{S}_R$$\mathcal{T}_D$	17328.0	0.8367346938775512	$\mathcal{S}_R$$\mathcal{O}$	3165	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_R$	3165	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_L$	3165	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_S$	3165	0.7993197278911565	$\mathcal{S}_U$$\mathcal{T}_D$	17315.0	0.8367346938775512	$\mathcal{S}_U$$\mathcal{O}$	7513.95652173913	0.8571428571428572	passive
3956	0.8367346938775512	$\mathcal{S}_R$$\mathcal{T}_R$	3956	0.826530612244898	$\mathcal{S}_R$$\mathcal{T}_L$	3956	0.8401360544217688	$\mathcal{S}_R$$\mathcal{T}_S$	3956	0.7176870748299319	$\mathcal{S}_R$$\mathcal{T}_D$	23070.0	0.8367346938775512	$\mathcal{S}_R$$\mathcal{O}$	3956	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_R$	3956	0.826530612244898	$\mathcal{S}_U$$\mathcal{T}_L$	3956	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_S$	3956	0.7176870748299319	$\mathcal{S}_U$$\mathcal{T}_D$	23061.0	0.8367346938775512	$\mathcal{S}_U$$\mathcal{O}$	10018.608695652174	0.8571428571428572	passive
4747	0.8367346938775512	$\mathcal{S}_R$$\mathcal{T}_R$	4747	0.8163265306122449	$\mathcal{S}_R$$\mathcal{T}_L$	4747	0.8401360544217688	$\mathcal{S}_R$$\mathcal{T}_S$	4747	0.6530612244897959	$\mathcal{S}_R$$\mathcal{T}_D$	28820.0	0.8367346938775512	$\mathcal{S}_R$$\mathcal{O}$	4747	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_R$	4747	0.8163265306122449	$\mathcal{S}_U$$\mathcal{T}_L$	4747	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_S$	4747	0.6530612244897959	$\mathcal{S}_U$$\mathcal{T}_D$	28808.0	0.8367346938775512	$\mathcal{S}_U$$\mathcal{O}$	12523.260869565218	0.8571428571428572	passive
5538	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	5538	0.8367346938775512	$\mathcal{S}_R$$\mathcal{T}_L$	5538	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_S$	5538	0.6360544217687075	$\mathcal{S}_R$$\mathcal{T}_D$	34568.0	0.8367346938775512	$\mathcal{S}_R$$\mathcal{O}$	5538	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	5538	0.8367346938775512	$\mathcal{S}_U$$\mathcal{T}_L$	5538	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_S$	5538	0.6360544217687075	$\mathcal{S}_U$$\mathcal{T}_D$	34561.0	0.8367346938775512	$\mathcal{S}_U$$\mathcal{O}$	15027.91304347826	0.8571428571428572	passive
6329	0.8503401360544217	$\mathcal{S}_R$$\mathcal{T}_R$	6329	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_L$	6329	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_S$	6329	0.6292517006802721	$\mathcal{S}_R$$\mathcal{T}_D$	40299.0	0.8367346938775512	$\mathcal{S}_R$$\mathcal{O}$	6329	0.8503401360544217	$\mathcal{S}_U$$\mathcal{T}_R$	6329	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_L$	6329	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_S$	6329	0.6292517006802721	$\mathcal{S}_U$$\mathcal{T}_D$	40278.0	0.8367346938775512	$\mathcal{S}_U$$\mathcal{O}$	17532.565217391304	0.8571428571428572	passive
7120	0.8401360544217688	$\mathcal{S}_R$$\mathcal{T}_R$	7120	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_L$	7120	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_S$	7120	0.6666666666666666	$\mathcal{S}_R$$\mathcal{T}_D$	46048.0	0.8367346938775512	$\mathcal{S}_R$$\mathcal{O}$	7120	0.8401360544217688	$\mathcal{S}_U$$\mathcal{T}_R$	7120	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_L$	7120	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_S$	7120	0.6666666666666666	$\mathcal{S}_U$$\mathcal{T}_D$	46049.0	0.8367346938775512	$\mathcal{S}_U$$\mathcal{O}$	20037.217391304348	0.8571428571428572	passive
7911	0.8401360544217688	$\mathcal{S}_R$$\mathcal{T}_R$	7911	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_L$	7911	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_S$	7911	0.6836734693877551	$\mathcal{S}_R$$\mathcal{T}_D$	51790.0	0.8401360544217686	$\mathcal{S}_R$$\mathcal{O}$	7911	0.8401360544217688	$\mathcal{S}_U$$\mathcal{T}_R$	7911	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_L$	7911	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_S$	7911	0.6836734693877551	$\mathcal{S}_U$$\mathcal{T}_D$	51788.0	0.8401360544217686	$\mathcal{S}_U$$\mathcal{O}$	22541.869565217392	0.8571428571428572	passive
8702	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_R$	8702	0.8265306122448979	$\mathcal{S}_R$$\mathcal{T}_L$	8702	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_S$	8702	0.6768707482993198	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0	0.8299319727891157	$\mathcal{S}_R$$\mathcal{O}$	8702	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_R$	8702	0.8265306122448979	$\mathcal{S}_U$$\mathcal{T}_L$	8702	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_S$	8702	0.6768707482993198	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0	0.8333333333333334	$\mathcal{S}_U$$\mathcal{O}$	25046.521739130436	0.8571428571428572	passive
9493	0.8435374149659864	$\mathcal{S}_R$$\mathcal{T}_R$	9493	0.8231292517006802	$\mathcal{S}_R$$\mathcal{T}_L$	9493	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_S$	9493	0.6972789115646257	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0		$\mathcal{S}_R$$\mathcal{O}$	9493	0.8435374149659864	$\mathcal{S}_U$$\mathcal{T}_R$	9493	0.8231292517006802	$\mathcal{S}_U$$\mathcal{T}_L$	9493	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_S$	9493	0.6972789115646257	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0		$\mathcal{S}_U$$\mathcal{O}$	27551.17391304348	0.8571428571428572	passive
10284	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_R$	10284	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_L$	10284	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_S$	10284	0.7040816326530613	$\mathcal{S}_R$$\mathcal{T}_D$				10284	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_R$	10284	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_L$	10284	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_S$	10284	0.7040816326530613	$\mathcal{S}_U$$\mathcal{T}_D$				30055.82608695652	0.8571428571428572	passive
11075	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_R$	11075	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_L$	11075	0.826530612244898	$\mathcal{S}_R$$\mathcal{T}_S$	11075	0.7142857142857143	$\mathcal{S}_R$$\mathcal{T}_D$				11075	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_R$	11075	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_L$	11075	0.826530612244898	$\mathcal{S}_U$$\mathcal{T}_S$	11075	0.7142857142857143	$\mathcal{S}_U$$\mathcal{T}_D$				32560.478260869564	0.8571428571428572	passive
11866	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_R$	11866	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_L$	11866	0.8231292517006802	$\mathcal{S}_R$$\mathcal{T}_S$	11866	0.7074829931972789	$\mathcal{S}_R$$\mathcal{T}_D$				11866	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_R$	11866	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_L$	11866	0.8231292517006802	$\mathcal{S}_U$$\mathcal{T}_S$	11866	0.7074829931972789	$\mathcal{S}_U$$\mathcal{T}_D$				35065.13043478261	0.8571428571428572	passive
12657	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_R$	12657	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_L$	12657	0.8197278911564626	$\mathcal{S}_R$$\mathcal{T}_S$	12657	0.7278911564625851	$\mathcal{S}_R$$\mathcal{T}_D$				12657	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_R$	12657	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_L$	12657	0.8197278911564626	$\mathcal{S}_U$$\mathcal{T}_S$	12657	0.7278911564625851	$\mathcal{S}_U$$\mathcal{T}_D$				37569.782608695656	0.8571428571428572	passive
13448	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_R$	13448	0.8231292517006802	$\mathcal{S}_R$$\mathcal{T}_L$	13448	0.8197278911564626	$\mathcal{S}_R$$\mathcal{T}_S$	13448	0.7380952380952381	$\mathcal{S}_R$$\mathcal{T}_D$				13448	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_R$	13448	0.8231292517006802	$\mathcal{S}_U$$\mathcal{T}_L$	13448	0.8197278911564626	$\mathcal{S}_U$$\mathcal{T}_S$	13448	0.7380952380952381	$\mathcal{S}_U$$\mathcal{T}_D$				40074.434782608696	0.8571428571428572	passive
14239	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_R$	14239	0.826530612244898	$\mathcal{S}_R$$\mathcal{T}_L$	14239	0.8197278911564626	$\mathcal{S}_R$$\mathcal{T}_S$	14239	0.7448979591836734	$\mathcal{S}_R$$\mathcal{T}_D$				14239	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_R$	14239	0.826530612244898	$\mathcal{S}_U$$\mathcal{T}_L$	14239	0.8197278911564626	$\mathcal{S}_U$$\mathcal{T}_S$	14239	0.7448979591836734	$\mathcal{S}_U$$\mathcal{T}_D$				42579.086956521736	0.8571428571428572	passive
15030	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_R$	15030	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_L$	15030	0.8231292517006802	$\mathcal{S}_R$$\mathcal{T}_S$	15030	0.7448979591836734	$\mathcal{S}_R$$\mathcal{T}_D$				15030	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_R$	15030	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_L$	15030	0.8231292517006802	$\mathcal{S}_U$$\mathcal{T}_S$	15030	0.7448979591836734	$\mathcal{S}_U$$\mathcal{T}_D$				45083.739130434784	0.8571428571428572	passive
15821	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_R$	15821	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_L$	15821	0.8231292517006802	$\mathcal{S}_R$$\mathcal{T}_S$	15821	0.7482993197278912	$\mathcal{S}_R$$\mathcal{T}_D$				15821	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_R$	15821	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_L$	15821	0.8231292517006802	$\mathcal{S}_U$$\mathcal{T}_S$	15821	0.7482993197278912	$\mathcal{S}_U$$\mathcal{T}_D$				47588.391304347824	0.8571428571428572	passive
16612	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_R$	16612	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_L$	16612	0.8197278911564626	$\mathcal{S}_R$$\mathcal{T}_S$	16612	0.7482993197278912	$\mathcal{S}_R$$\mathcal{T}_D$				16612	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_R$	16612	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_L$	16612	0.8197278911564626	$\mathcal{S}_U$$\mathcal{T}_S$	16612	0.7482993197278912	$\mathcal{S}_U$$\mathcal{T}_D$				50093.04347826087	0.8571428571428572	passive
17403	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_R$	17403	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_L$	17403	0.826530612244898	$\mathcal{S}_R$$\mathcal{T}_S$	17403	0.7482993197278912	$\mathcal{S}_R$$\mathcal{T}_D$				17403	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_R$	17403	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_L$	17403	0.8265306122448979	$\mathcal{S}_U$$\mathcal{T}_S$	17403	0.7482993197278912	$\mathcal{S}_U$$\mathcal{T}_D$				52597.69565217391	0.8571428571428572	passive
18194	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_R$	18194	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_L$	18194	0.8231292517006804	$\mathcal{S}_R$$\mathcal{T}_S$	18194	0.7551020408163266	$\mathcal{S}_R$$\mathcal{T}_D$				18194	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_R$	18194	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_L$	18194	0.8231292517006802	$\mathcal{S}_U$$\mathcal{T}_S$	18194	0.7551020408163266	$\mathcal{S}_U$$\mathcal{T}_D$				55102.34782608696	0.8571428571428572	passive
18985	0.826530612244898	$\mathcal{S}_R$$\mathcal{T}_R$	18985	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_L$	18985	0.8163265306122449	$\mathcal{S}_R$$\mathcal{T}_S$	18985	0.761904761904762	$\mathcal{S}_R$$\mathcal{T}_D$				18985	0.826530612244898	$\mathcal{S}_U$$\mathcal{T}_R$	18985	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_L$	18985	0.8163265306122449	$\mathcal{S}_U$$\mathcal{T}_S$	18985	0.761904761904762	$\mathcal{S}_U$$\mathcal{T}_D$				57607.0	0.8571428571428572	passive
19776	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_R$	19776	0.8265306122448979	$\mathcal{S}_R$$\mathcal{T}_L$	19776	0.8231292517006802	$\mathcal{S}_R$$\mathcal{T}_S$	19776	0.7585034013605442	$\mathcal{S}_R$$\mathcal{T}_D$				19776	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_R$	19776	0.8265306122448979	$\mathcal{S}_U$$\mathcal{T}_L$	19776	0.8231292517006802	$\mathcal{S}_U$$\mathcal{T}_S$	19776	0.7585034013605442	$\mathcal{S}_U$$\mathcal{T}_D$						
20567	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_R$	20567	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_L$	20567	0.8231292517006802	$\mathcal{S}_R$$\mathcal{T}_S$	20567	0.7619047619047619	$\mathcal{S}_R$$\mathcal{T}_D$				20567	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_R$	20567	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_L$	20567	0.8231292517006802	$\mathcal{S}_U$$\mathcal{T}_S$	20567	0.7619047619047619	$\mathcal{S}_U$$\mathcal{T}_D$						
21358	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_R$	21358	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_L$	21358	0.8197278911564626	$\mathcal{S}_R$$\mathcal{T}_S$	21358	0.7687074829931974	$\mathcal{S}_R$$\mathcal{T}_D$				21358	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_R$	21358	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_L$	21358	0.8197278911564627	$\mathcal{S}_U$$\mathcal{T}_S$	21358	0.7687074829931974	$\mathcal{S}_U$$\mathcal{T}_D$						
22149	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_R$	22149	0.8265306122448979	$\mathcal{S}_R$$\mathcal{T}_L$	22149	0.8197278911564626	$\mathcal{S}_R$$\mathcal{T}_S$	22149	0.7755102040816327	$\mathcal{S}_R$$\mathcal{T}_D$				22149	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_R$	22149	0.8265306122448979	$\mathcal{S}_U$$\mathcal{T}_L$	22149	0.8197278911564627	$\mathcal{S}_U$$\mathcal{T}_S$	22149	0.7755102040816327	$\mathcal{S}_U$$\mathcal{T}_D$						
22940	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_R$	22940	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_L$	22940	0.8231292517006804	$\mathcal{S}_R$$\mathcal{T}_S$	22940	0.7755102040816326	$\mathcal{S}_R$$\mathcal{T}_D$				22940	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_R$	22940	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_L$	22940	0.8231292517006802	$\mathcal{S}_U$$\mathcal{T}_S$	22940	0.7755102040816326	$\mathcal{S}_U$$\mathcal{T}_D$						
23731	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_R$	23731	0.826530612244898	$\mathcal{S}_R$$\mathcal{T}_L$	23731	0.8231292517006804	$\mathcal{S}_R$$\mathcal{T}_S$	23731	0.7823129251700681	$\mathcal{S}_R$$\mathcal{T}_D$				23731	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_R$	23731	0.826530612244898	$\mathcal{S}_U$$\mathcal{T}_L$	23731	0.8231292517006802	$\mathcal{S}_U$$\mathcal{T}_S$	23731	0.7823129251700681	$\mathcal{S}_U$$\mathcal{T}_D$						
24522	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	24522	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_L$	24522	0.8231292517006804	$\mathcal{S}_R$$\mathcal{T}_S$	24522	0.7789115646258503	$\mathcal{S}_R$$\mathcal{T}_D$				24522	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	24522	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_L$	24522	0.8231292517006802	$\mathcal{S}_U$$\mathcal{T}_S$	24522	0.7789115646258503	$\mathcal{S}_U$$\mathcal{T}_D$						
25313	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	25313	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_L$	25313	0.8231292517006804	$\mathcal{S}_R$$\mathcal{T}_S$	25313	0.7789115646258504	$\mathcal{S}_R$$\mathcal{T}_D$				25313	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	25313	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_L$	25313	0.8231292517006802	$\mathcal{S}_U$$\mathcal{T}_S$	25313	0.7789115646258504	$\mathcal{S}_U$$\mathcal{T}_D$						
26104	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	26104	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_L$	26104	0.8231292517006804	$\mathcal{S}_R$$\mathcal{T}_S$	26104	0.7789115646258504	$\mathcal{S}_R$$\mathcal{T}_D$				26104	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	26104	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_L$	26104	0.8231292517006802	$\mathcal{S}_U$$\mathcal{T}_S$	26104	0.7789115646258504	$\mathcal{S}_U$$\mathcal{T}_D$						
26895	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	26895	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_L$	26895	0.826530612244898	$\mathcal{S}_R$$\mathcal{T}_S$	26895	0.7857142857142857	$\mathcal{S}_R$$\mathcal{T}_D$				26895	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	26895	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_L$	26895	0.826530612244898	$\mathcal{S}_U$$\mathcal{T}_S$	26895	0.7857142857142857	$\mathcal{S}_U$$\mathcal{T}_D$						
27686	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	27686	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_L$	27686	0.826530612244898	$\mathcal{S}_R$$\mathcal{T}_S$	27686	0.7857142857142857	$\mathcal{S}_R$$\mathcal{T}_D$				27686	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	27686	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_L$	27686	0.826530612244898	$\mathcal{S}_U$$\mathcal{T}_S$	27686	0.7857142857142857	$\mathcal{S}_U$$\mathcal{T}_D$						
28477	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	28477	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_L$	28477	0.826530612244898	$\mathcal{S}_R$$\mathcal{T}_S$	28477	0.7891156462585034	$\mathcal{S}_R$$\mathcal{T}_D$				28477	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	28477	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_L$	28477	0.826530612244898	$\mathcal{S}_U$$\mathcal{T}_S$	28477	0.7891156462585034	$\mathcal{S}_U$$\mathcal{T}_D$						
29268	0.8435374149659863	$\mathcal{S}_R$$\mathcal{T}_R$	29268	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_L$	29268	0.826530612244898	$\mathcal{S}_R$$\mathcal{T}_S$	29268	0.7959183673469387	$\mathcal{S}_R$$\mathcal{T}_D$				29268	0.8435374149659863	$\mathcal{S}_U$$\mathcal{T}_R$	29268	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_L$	29268	0.826530612244898	$\mathcal{S}_U$$\mathcal{T}_S$	29268	0.7959183673469387	$\mathcal{S}_U$$\mathcal{T}_D$						
30059	0.8435374149659863	$\mathcal{S}_R$$\mathcal{T}_R$	30059	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_L$	30059	0.826530612244898	$\mathcal{S}_R$$\mathcal{T}_S$	30059	0.7925170068027211	$\mathcal{S}_R$$\mathcal{T}_D$				30059	0.8435374149659863	$\mathcal{S}_U$$\mathcal{T}_R$	30059	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_L$	30059	0.826530612244898	$\mathcal{S}_U$$\mathcal{T}_S$	30059	0.7925170068027211	$\mathcal{S}_U$$\mathcal{T}_D$						
30850	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	30850	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_L$	30850	0.826530612244898	$\mathcal{S}_R$$\mathcal{T}_S$	30850	0.7993197278911565	$\mathcal{S}_R$$\mathcal{T}_D$				30850	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	30850	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_L$	30850	0.826530612244898	$\mathcal{S}_U$$\mathcal{T}_S$	30850	0.7993197278911565	$\mathcal{S}_U$$\mathcal{T}_D$						
31641	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	31641	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_L$	31641	0.826530612244898	$\mathcal{S}_R$$\mathcal{T}_S$	31641	0.8027210884353742	$\mathcal{S}_R$$\mathcal{T}_D$				31641	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	31641	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_L$	31641	0.826530612244898	$\mathcal{S}_U$$\mathcal{T}_S$	31641	0.8027210884353742	$\mathcal{S}_U$$\mathcal{T}_D$						
32432	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	32432	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_L$	32432	0.826530612244898	$\mathcal{S}_R$$\mathcal{T}_S$	32432	0.8027210884353742	$\mathcal{S}_R$$\mathcal{T}_D$				32432	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	32432	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_L$	32432	0.826530612244898	$\mathcal{S}_U$$\mathcal{T}_S$	32432	0.8027210884353742	$\mathcal{S}_U$$\mathcal{T}_D$						
33223	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	33223	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_L$	33223	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_S$	33223	0.8027210884353742	$\mathcal{S}_R$$\mathcal{T}_D$				33223	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	33223	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_L$	33223	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_S$	33223	0.8027210884353742	$\mathcal{S}_U$$\mathcal{T}_D$						
34014	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	34014	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_L$	34014	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_S$	34014	0.8061224489795918	$\mathcal{S}_R$$\mathcal{T}_D$				34014	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	34014	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_L$	34014	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_S$	34014	0.8061224489795918	$\mathcal{S}_U$$\mathcal{T}_D$						
34805	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	34805	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_L$	34805	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_S$	34805	0.8129251700680271	$\mathcal{S}_R$$\mathcal{T}_D$				34805	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	34805	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_L$	34805	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_S$	34805	0.8129251700680271	$\mathcal{S}_U$$\mathcal{T}_D$						
35596	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	35596	0.8333333333333334	$\mathcal{S}_R$$\mathcal{T}_L$	35596	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_S$	35596	0.8129251700680271	$\mathcal{S}_R$$\mathcal{T}_D$				35596	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	35596	0.8333333333333334	$\mathcal{S}_U$$\mathcal{T}_L$	35596	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_S$	35596	0.8129251700680271	$\mathcal{S}_U$$\mathcal{T}_D$						
36387	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	36387	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_L$	36387	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_S$	36387	0.8163265306122449	$\mathcal{S}_R$$\mathcal{T}_D$				36387	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	36387	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_L$	36387	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_S$	36387	0.8163265306122449	$\mathcal{S}_U$$\mathcal{T}_D$						
37178	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	37178	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_L$	37178	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_S$	37178	0.8163265306122449	$\mathcal{S}_R$$\mathcal{T}_D$				37178	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	37178	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_L$	37178	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_S$	37178	0.8163265306122449	$\mathcal{S}_U$$\mathcal{T}_D$						
37969	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	37969	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_L$	37969	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_S$	37969	0.8163265306122449	$\mathcal{S}_R$$\mathcal{T}_D$				37969	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	37969	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_L$	37969	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_S$	37969	0.8163265306122449	$\mathcal{S}_U$$\mathcal{T}_D$						
38760	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	38760	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_L$	38760	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_S$	38760	0.8197278911564626	$\mathcal{S}_R$$\mathcal{T}_D$				38760	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	38760	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_L$	38760	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_S$	38760	0.8197278911564626	$\mathcal{S}_U$$\mathcal{T}_D$						
39551	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	39551	0.836734693877551	$\mathcal{S}_R$$\mathcal{T}_L$	39551	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_S$	39551	0.8197278911564626	$\mathcal{S}_R$$\mathcal{T}_D$				39551	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	39551	0.836734693877551	$\mathcal{S}_U$$\mathcal{T}_L$	39551	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_S$	39551	0.8197278911564626	$\mathcal{S}_U$$\mathcal{T}_D$						
40342	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_R$	40342	0.8401360544217686	$\mathcal{S}_R$$\mathcal{T}_L$	40342	0.8299319727891157	$\mathcal{S}_R$$\mathcal{T}_S$	40342	0.8197278911564626	$\mathcal{S}_R$$\mathcal{T}_D$				40342	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_R$	40342	0.8401360544217686	$\mathcal{S}_U$$\mathcal{T}_L$	40342	0.8299319727891157	$\mathcal{S}_U$$\mathcal{T}_S$	40342	0.8197278911564626	$\mathcal{S}_U$$\mathcal{T}_D$						
40342		$\mathcal{S}_R$$\mathcal{T}_R$	40342		$\mathcal{S}_R$$\mathcal{T}_L$	40342		$\mathcal{S}_R$$\mathcal{T}_S$	40342		$\mathcal{S}_R$$\mathcal{T}_D$				40342		$\mathcal{S}_U$$\mathcal{T}_R$	40342		$\mathcal{S}_U$$\mathcal{T}_L$	40342		$\mathcal{S}_U$$\mathcal{T}_S$	40342		$\mathcal{S}_U$$\mathcal{T}_D$						


==> DICES_overall_eval_jsdiv.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
792	0.23941131432851157	$\mathcal{S}_R$$\mathcal{T}_R$	792	0.23941131432851157	$\mathcal{S}_R$$\mathcal{T}_L$	792	0.23941131432851157	$\mathcal{S}_R$$\mathcal{T}_S$	792	0.23941131432851157	$\mathcal{S}_R$$\mathcal{T}_D$	79.0	0.29050398866335553	$\mathcal{S}_R$$\mathcal{O}$	792	0.23941131432851157	$\mathcal{S}_U$$\mathcal{T}_R$	792	0.23941131432851157	$\mathcal{S}_U$$\mathcal{T}_L$	792	0.23941131432851157	$\mathcal{S}_U$$\mathcal{T}_S$	792	0.23941131432851157	$\mathcal{S}_U$$\mathcal{T}_D$	79.0	0.29050398866335553	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.10491298884153366	passive
1583	0.20877760152022043	$\mathcal{S}_R$$\mathcal{T}_R$	1583	0.2155175507068634	$\mathcal{S}_R$$\mathcal{T}_L$	1583	0.20813770095507303	$\mathcal{S}_R$$\mathcal{T}_S$	1583	0.21400466561317444	$\mathcal{S}_R$$\mathcal{T}_D$	5839.0	0.2539329131444295	$\mathcal{S}_R$$\mathcal{O}$	1583	0.20877760152022043	$\mathcal{S}_U$$\mathcal{T}_R$	1583	0.2155175507068634	$\mathcal{S}_U$$\mathcal{T}_L$	1583	0.20813770095507303	$\mathcal{S}_U$$\mathcal{T}_S$	1583	0.21400466561317444	$\mathcal{S}_U$$\mathcal{T}_D$	5834.0	0.26613040765126544	$\mathcal{S}_U$$\mathcal{O}$	2504.6521739130435	0.10491298884153366	passive
2374	0.18295159935951233	$\mathcal{S}_R$$\mathcal{T}_R$	2374	0.20090233286221823	$\mathcal{S}_R$$\mathcal{T}_L$	2374	0.18291641275087991	$\mathcal{S}_R$$\mathcal{T}_S$	2374	0.21038314700126648	$\mathcal{S}_R$$\mathcal{T}_D$	11579.0	0.22636415561040243	$\mathcal{S}_R$$\mathcal{O}$	2374	0.18295159935951233	$\mathcal{S}_U$$\mathcal{T}_R$	2374	0.20090233286221823	$\mathcal{S}_U$$\mathcal{T}_L$	2374	0.18291641275087991	$\mathcal{S}_U$$\mathcal{T}_S$	2374	0.21038314700126648	$\mathcal{S}_U$$\mathcal{T}_D$	11571.0	0.24266143143177032	$\mathcal{S}_U$$\mathcal{O}$	5009.304347826087	0.10491298884153366	passive
3165	0.1659503976504008	$\mathcal{S}_R$$\mathcal{T}_R$	3165	0.19856464862823486	$\mathcal{S}_R$$\mathcal{T}_L$	3165	0.16654406984647116	$\mathcal{S}_R$$\mathcal{T}_S$	3165	0.21020407478014627	$\mathcal{S}_R$$\mathcal{T}_D$	17328.0	0.1991279125213623	$\mathcal{S}_R$$\mathcal{O}$	3165	0.1659503976504008	$\mathcal{S}_U$$\mathcal{T}_R$	3165	0.19856464862823486	$\mathcal{S}_U$$\mathcal{T}_L$	3165	0.16654406984647116	$\mathcal{S}_U$$\mathcal{T}_S$	3165	0.21020407478014627	$\mathcal{S}_U$$\mathcal{T}_D$	17315.0	0.21547187864780426	$\mathcal{S}_U$$\mathcal{O}$	7513.95652173913	0.10491298884153366	passive
3956	0.1521484206120173	$\mathcal{S}_R$$\mathcal{T}_R$	3956	0.18623289465904236	$\mathcal{S}_R$$\mathcal{T}_L$	3956	0.1535357435544332	$\mathcal{S}_R$$\mathcal{T}_S$	3956	0.21081581711769104	$\mathcal{S}_R$$\mathcal{T}_D$	23070.0	0.18045942982037863	$\mathcal{S}_R$$\mathcal{O}$	3956	0.1521484206120173	$\mathcal{S}_U$$\mathcal{T}_R$	3956	0.18623289465904236	$\mathcal{S}_U$$\mathcal{T}_L$	3956	0.1535357435544332	$\mathcal{S}_U$$\mathcal{T}_S$	3956	0.21081581711769104	$\mathcal{S}_U$$\mathcal{T}_D$	23061.0	0.19411366681257883	$\mathcal{S}_U$$\mathcal{O}$	10018.608695652174	0.10491298884153366	passive
4747	0.1422778715689977	$\mathcal{S}_R$$\mathcal{T}_R$	4747	0.1787012368440628	$\mathcal{S}_R$$\mathcal{T}_L$	4747	0.14381226897239685	$\mathcal{S}_R$$\mathcal{T}_S$	4747	0.21123035748799643	$\mathcal{S}_R$$\mathcal{T}_D$	28820.0	0.16452616453170776	$\mathcal{S}_R$$\mathcal{O}$	4747	0.1422778715689977	$\mathcal{S}_U$$\mathcal{T}_R$	4747	0.1787012368440628	$\mathcal{S}_U$$\mathcal{T}_L$	4747	0.14381226897239685	$\mathcal{S}_U$$\mathcal{T}_S$	4747	0.21123035748799643	$\mathcal{S}_U$$\mathcal{T}_D$	28808.0	0.17517598470052084	$\mathcal{S}_U$$\mathcal{O}$	12523.260869565218	0.10491298884153366	passive
5538	0.13420618077119192	$\mathcal{S}_R$$\mathcal{T}_R$	5538	0.16955414414405823	$\mathcal{S}_R$$\mathcal{T}_L$	5538	0.13747064272562662	$\mathcal{S}_R$$\mathcal{T}_S$	5538	0.21124783158302307	$\mathcal{S}_R$$\mathcal{T}_D$	34568.0	0.15296235183874765	$\mathcal{S}_R$$\mathcal{O}$	5538	0.13420618077119192	$\mathcal{S}_U$$\mathcal{T}_R$	5538	0.16955414414405823	$\mathcal{S}_U$$\mathcal{T}_L$	5538	0.13747064272562662	$\mathcal{S}_U$$\mathcal{T}_S$	5538	0.21124783158302307	$\mathcal{S}_U$$\mathcal{T}_D$	34561.0	0.16059904793898264	$\mathcal{S}_U$$\mathcal{O}$	15027.91304347826	0.10491298884153366	passive
6329	0.12781556198994318	$\mathcal{S}_R$$\mathcal{T}_R$	6329	0.15690017739931741	$\mathcal{S}_R$$\mathcal{T}_L$	6329	0.13174458344777426	$\mathcal{S}_R$$\mathcal{T}_S$	6329	0.20865609248479208	$\mathcal{S}_R$$\mathcal{T}_D$	40299.0	0.14318443834781647	$\mathcal{S}_R$$\mathcal{O}$	6329	0.12781556198994318	$\mathcal{S}_U$$\mathcal{T}_R$	6329	0.15690017739931741	$\mathcal{S}_U$$\mathcal{T}_L$	6329	0.13174458344777426	$\mathcal{S}_U$$\mathcal{T}_S$	6329	0.20865609248479208	$\mathcal{S}_U$$\mathcal{T}_D$	40278.0	0.14747834702332815	$\mathcal{S}_U$$\mathcal{O}$	17532.565217391304	0.10491298884153366	passive
7120	0.12342065076033275	$\mathcal{S}_R$$\mathcal{T}_R$	7120	0.14713283876578012	$\mathcal{S}_R$$\mathcal{T}_L$	7120	0.1284401367108027	$\mathcal{S}_R$$\mathcal{T}_S$	7120	0.20374255379041037	$\mathcal{S}_R$$\mathcal{T}_D$	46048.0	0.13457344472408295	$\mathcal{S}_R$$\mathcal{O}$	7120	0.12342065076033275	$\mathcal{S}_U$$\mathcal{T}_R$	7120	0.14713283876578012	$\mathcal{S}_U$$\mathcal{T}_L$	7120	0.1284401367108027	$\mathcal{S}_U$$\mathcal{T}_S$	7120	0.20374255379041037	$\mathcal{S}_U$$\mathcal{T}_D$	46049.0	0.13558047264814377	$\mathcal{S}_U$$\mathcal{O}$	20037.217391304348	0.10491298884153366	passive
7911	0.1196623866756757	$\mathcal{S}_R$$\mathcal{T}_R$	7911	0.14404720067977905	$\mathcal{S}_R$$\mathcal{T}_L$	7911	0.12431976447502772	$\mathcal{S}_R$$\mathcal{T}_S$	7911	0.19868837296962738	$\mathcal{S}_R$$\mathcal{T}_D$	51790.0	0.12729168683290482	$\mathcal{S}_R$$\mathcal{O}$	7911	0.1196623866756757	$\mathcal{S}_U$$\mathcal{T}_R$	7911	0.14404720067977905	$\mathcal{S}_U$$\mathcal{T}_L$	7911	0.12431976447502772	$\mathcal{S}_U$$\mathcal{T}_S$	7911	0.19868837296962738	$\mathcal{S}_U$$\mathcal{T}_D$	51788.0	0.12630551556746164	$\mathcal{S}_U$$\mathcal{O}$	22541.869565217392	0.10491298884153366	passive
8702	0.11685293167829514	$\mathcal{S}_R$$\mathcal{T}_R$	8702	0.13931465645631155	$\mathcal{S}_R$$\mathcal{T}_L$	8702	0.12132672468821208	$\mathcal{S}_R$$\mathcal{T}_S$	8702	0.19476792713006338	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0	0.12044163296620052	$\mathcal{S}_R$$\mathcal{O}$	8702	0.11685293167829514	$\mathcal{S}_U$$\mathcal{T}_R$	8702	0.13931465645631155	$\mathcal{S}_U$$\mathcal{T}_L$	8702	0.12132672468821208	$\mathcal{S}_U$$\mathcal{T}_S$	8702	0.19476792713006338	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0	0.11841742446025212	$\mathcal{S}_U$$\mathcal{O}$	25046.521739130436	0.10491298884153366	passive
9493	0.11402740081151326	$\mathcal{S}_R$$\mathcal{T}_R$	9493	0.13507468501726785	$\mathcal{S}_R$$\mathcal{T}_L$	9493	0.11888337135314941	$\mathcal{S}_R$$\mathcal{T}_S$	9493	0.19142716626326242	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0		$\mathcal{S}_R$$\mathcal{O}$	9493	0.11402740081151326	$\mathcal{S}_U$$\mathcal{T}_R$	9493	0.13507468501726785	$\mathcal{S}_U$$\mathcal{T}_L$	9493	0.11888337135314941	$\mathcal{S}_U$$\mathcal{T}_S$	9493	0.19142716626326242	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0		$\mathcal{S}_U$$\mathcal{O}$	27551.17391304348	0.10491298884153366	passive
10284	0.1134350597858429	$\mathcal{S}_R$$\mathcal{T}_R$	10284	0.13128295789162317	$\mathcal{S}_R$$\mathcal{T}_L$	10284	0.11704062422116597	$\mathcal{S}_R$$\mathcal{T}_S$	10284	0.18868484099706015	$\mathcal{S}_R$$\mathcal{T}_D$				10284	0.1134350597858429	$\mathcal{S}_U$$\mathcal{T}_R$	10284	0.13128295789162317	$\mathcal{S}_U$$\mathcal{T}_L$	10284	0.11704062422116597	$\mathcal{S}_U$$\mathcal{T}_S$	10284	0.18868484099706015	$\mathcal{S}_U$$\mathcal{T}_D$				30055.82608695652	0.10491298884153366	passive
11075	0.11237587779760361	$\mathcal{S}_R$$\mathcal{T}_R$	11075	0.12777436772982279	$\mathcal{S}_R$$\mathcal{T}_L$	11075	0.1169345552722613	$\mathcal{S}_R$$\mathcal{T}_S$	11075	0.18592106302579245	$\mathcal{S}_R$$\mathcal{T}_D$				11075	0.11237587779760361	$\mathcal{S}_U$$\mathcal{T}_R$	11075	0.12777436772982279	$\mathcal{S}_U$$\mathcal{T}_L$	11075	0.1169345552722613	$\mathcal{S}_U$$\mathcal{T}_S$	11075	0.18592106302579245	$\mathcal{S}_U$$\mathcal{T}_D$				32560.478260869564	0.10491298884153366	passive
11866	0.11179671436548233	$\mathcal{S}_R$$\mathcal{T}_R$	11866	0.1256824086109797	$\mathcal{S}_R$$\mathcal{T}_L$	11866	0.11564653118451436	$\mathcal{S}_R$$\mathcal{T}_S$	11866	0.1844338725010554	$\mathcal{S}_R$$\mathcal{T}_D$				11866	0.11179671436548233	$\mathcal{S}_U$$\mathcal{T}_R$	11866	0.1256824086109797	$\mathcal{S}_U$$\mathcal{T}_L$	11866	0.11564653118451436	$\mathcal{S}_U$$\mathcal{T}_S$	11866	0.1844338725010554	$\mathcal{S}_U$$\mathcal{T}_D$				35065.13043478261	0.10491298884153366	passive
12657	0.11016817142566045	$\mathcal{S}_R$$\mathcal{T}_R$	12657	0.12415144095818202	$\mathcal{S}_R$$\mathcal{T}_L$	12657	0.1144550194342931	$\mathcal{S}_R$$\mathcal{T}_S$	12657	0.17971775929133096	$\mathcal{S}_R$$\mathcal{T}_D$				12657	0.11016817142566045	$\mathcal{S}_U$$\mathcal{T}_R$	12657	0.12415144095818202	$\mathcal{S}_U$$\mathcal{T}_L$	12657	0.1144550194342931	$\mathcal{S}_U$$\mathcal{T}_S$	12657	0.17971775929133096	$\mathcal{S}_U$$\mathcal{T}_D$				37569.782608695656	0.10491298884153366	passive
13448	0.10998940964539845	$\mathcal{S}_R$$\mathcal{T}_R$	13448	0.12268520146608353	$\mathcal{S}_R$$\mathcal{T}_L$	13448	0.11413659155368805	$\mathcal{S}_R$$\mathcal{T}_S$	13448	0.17578905324141184	$\mathcal{S}_R$$\mathcal{T}_D$				13448	0.10998940964539845	$\mathcal{S}_U$$\mathcal{T}_R$	13448	0.12268520146608353	$\mathcal{S}_U$$\mathcal{T}_L$	13448	0.11413659155368805	$\mathcal{S}_U$$\mathcal{T}_S$	13448	0.17578905324141184	$\mathcal{S}_U$$\mathcal{T}_D$				40074.434782608696	0.10491298884153366	passive
14239	0.10893217225869496	$\mathcal{S}_R$$\mathcal{T}_R$	14239	0.1217849850654602	$\mathcal{S}_R$$\mathcal{T}_L$	14239	0.11378782987594604	$\mathcal{S}_R$$\mathcal{T}_S$	14239	0.17311527828375498	$\mathcal{S}_R$$\mathcal{T}_D$				14239	0.10893217225869496	$\mathcal{S}_U$$\mathcal{T}_R$	14239	0.1217849850654602	$\mathcal{S}_U$$\mathcal{T}_L$	14239	0.11378782987594604	$\mathcal{S}_U$$\mathcal{T}_S$	14239	0.17311527828375498	$\mathcal{S}_U$$\mathcal{T}_D$				42579.086956521736	0.10491298884153366	passive
15030	0.10854581743478775	$\mathcal{S}_R$$\mathcal{T}_R$	15030	0.12035519381364186	$\mathcal{S}_R$$\mathcal{T}_L$	15030	0.11222617824872334	$\mathcal{S}_R$$\mathcal{T}_S$	15030	0.1697391221920649	$\mathcal{S}_R$$\mathcal{T}_D$				15030	0.10854581743478775	$\mathcal{S}_U$$\mathcal{T}_R$	15030	0.12035519381364186	$\mathcal{S}_U$$\mathcal{T}_L$	15030	0.11222617824872334	$\mathcal{S}_U$$\mathcal{T}_S$	15030	0.1697391221920649	$\mathcal{S}_U$$\mathcal{T}_D$				45083.739130434784	0.10491298884153366	passive
15821	0.10858112821976344	$\mathcal{S}_R$$\mathcal{T}_R$	15821	0.11928878476222356	$\mathcal{S}_R$$\mathcal{T}_L$	15821	0.11252676198879878	$\mathcal{S}_R$$\mathcal{T}_S$	15821	0.16682082414627075	$\mathcal{S}_R$$\mathcal{T}_D$				15821	0.10858112821976344	$\mathcal{S}_U$$\mathcal{T}_R$	15821	0.11928878476222356	$\mathcal{S}_U$$\mathcal{T}_L$	15821	0.11252676198879878	$\mathcal{S}_U$$\mathcal{T}_S$	15821	0.16682082414627075	$\mathcal{S}_U$$\mathcal{T}_D$				47588.391304347824	0.10491298884153366	passive
16612	0.10799956321716309	$\mathcal{S}_R$$\mathcal{T}_R$	16612	0.11814167847235997	$\mathcal{S}_R$$\mathcal{T}_L$	16612	0.11225374788045883	$\mathcal{S}_R$$\mathcal{T}_S$	16612	0.16558236380418143	$\mathcal{S}_R$$\mathcal{T}_D$				16612	0.10799956321716309	$\mathcal{S}_U$$\mathcal{T}_R$	16612	0.11814167847235997	$\mathcal{S}_U$$\mathcal{T}_L$	16612	0.11225374788045883	$\mathcal{S}_U$$\mathcal{T}_S$	16612	0.16558236380418143	$\mathcal{S}_U$$\mathcal{T}_D$				50093.04347826087	0.10491298884153366	passive
17403	0.10763769596815109	$\mathcal{S}_R$$\mathcal{T}_R$	17403	0.1185737873117129	$\mathcal{S}_R$$\mathcal{T}_L$	17403	0.111524797976017	$\mathcal{S}_R$$\mathcal{T}_S$	17403	0.1625767449537913	$\mathcal{S}_R$$\mathcal{T}_D$				17403	0.10763769596815109	$\mathcal{S}_U$$\mathcal{T}_R$	17403	0.1185737873117129	$\mathcal{S}_U$$\mathcal{T}_L$	17403	0.111524797976017	$\mathcal{S}_U$$\mathcal{T}_S$	17403	0.1625767449537913	$\mathcal{S}_U$$\mathcal{T}_D$				52597.69565217391	0.10491298884153366	passive
18194	0.10734233011802037	$\mathcal{S}_R$$\mathcal{T}_R$	18194	0.11771292239427567	$\mathcal{S}_R$$\mathcal{T}_L$	18194	0.11068218946456909	$\mathcal{S}_R$$\mathcal{T}_S$	18194	0.16007442275683084	$\mathcal{S}_R$$\mathcal{T}_D$				18194	0.10734233011802037	$\mathcal{S}_U$$\mathcal{T}_R$	18194	0.11771292239427567	$\mathcal{S}_U$$\mathcal{T}_L$	18194	0.11068218946456909	$\mathcal{S}_U$$\mathcal{T}_S$	18194	0.16007442275683084	$\mathcal{S}_U$$\mathcal{T}_D$				55102.34782608696	0.10491298884153366	passive
18985	0.10734537988901138	$\mathcal{S}_R$$\mathcal{T}_R$	18985	0.11793070534865062	$\mathcal{S}_R$$\mathcal{T}_L$	18985	0.11043799916903178	$\mathcal{S}_R$$\mathcal{T}_S$	18985	0.1583039959271749	$\mathcal{S}_R$$\mathcal{T}_D$				18985	0.10734537988901138	$\mathcal{S}_U$$\mathcal{T}_R$	18985	0.11793070534865062	$\mathcal{S}_U$$\mathcal{T}_L$	18985	0.11043799916903178	$\mathcal{S}_U$$\mathcal{T}_S$	18985	0.1583039959271749	$\mathcal{S}_U$$\mathcal{T}_D$				57607.0	0.10491298884153366	passive
19776	0.10679821173350017	$\mathcal{S}_R$$\mathcal{T}_R$	19776	0.11734225352605183	$\mathcal{S}_R$$\mathcal{T}_L$	19776	0.1105885108311971	$\mathcal{S}_R$$\mathcal{T}_S$	19776	0.15579478442668915	$\mathcal{S}_R$$\mathcal{T}_D$				19776	0.10679821173350017	$\mathcal{S}_U$$\mathcal{T}_R$	19776	0.11734225352605183	$\mathcal{S}_U$$\mathcal{T}_L$	19776	0.1105885108311971	$\mathcal{S}_U$$\mathcal{T}_S$	19776	0.15579478442668915	$\mathcal{S}_U$$\mathcal{T}_D$						
20567	0.10673501590887706	$\mathcal{S}_R$$\mathcal{T}_R$	20567	0.11709944903850555	$\mathcal{S}_R$$\mathcal{T}_L$	20567	0.11046214401721954	$\mathcal{S}_R$$\mathcal{T}_S$	20567	0.15339661637941995	$\mathcal{S}_R$$\mathcal{T}_D$				20567	0.10673501590887706	$\mathcal{S}_U$$\mathcal{T}_R$	20567	0.11709944903850555	$\mathcal{S}_U$$\mathcal{T}_L$	20567	0.11046214401721954	$\mathcal{S}_U$$\mathcal{T}_S$	20567	0.15339661637941995	$\mathcal{S}_U$$\mathcal{T}_D$						
21358	0.1064546008904775	$\mathcal{S}_R$$\mathcal{T}_R$	21358	0.11653692026933034	$\mathcal{S}_R$$\mathcal{T}_L$	21358	0.109738789498806	$\mathcal{S}_R$$\mathcal{T}_S$	21358	0.1516139954328537	$\mathcal{S}_R$$\mathcal{T}_D$				21358	0.1064546008904775	$\mathcal{S}_U$$\mathcal{T}_R$	21358	0.11653692026933034	$\mathcal{S}_U$$\mathcal{T}_L$	21358	0.109738789498806	$\mathcal{S}_U$$\mathcal{T}_S$	21358	0.1516139954328537	$\mathcal{S}_U$$\mathcal{T}_D$						
22149	0.10683224598566692	$\mathcal{S}_R$$\mathcal{T}_R$	22149	0.11634381612141927	$\mathcal{S}_R$$\mathcal{T}_L$	22149	0.10953730593125026	$\mathcal{S}_R$$\mathcal{T}_S$	22149	0.14915033181508383	$\mathcal{S}_R$$\mathcal{T}_D$				22149	0.10683224598566692	$\mathcal{S}_U$$\mathcal{T}_R$	22149	0.11634381612141927	$\mathcal{S}_U$$\mathcal{T}_L$	22149	0.10953730593125026	$\mathcal{S}_U$$\mathcal{T}_S$	22149	0.14915033181508383	$\mathcal{S}_U$$\mathcal{T}_D$						
22940	0.1065455824136734	$\mathcal{S}_R$$\mathcal{T}_R$	22940	0.11512795339028041	$\mathcal{S}_R$$\mathcal{T}_L$	22940	0.10883452494939168	$\mathcal{S}_R$$\mathcal{T}_S$	22940	0.1469979683558146	$\mathcal{S}_R$$\mathcal{T}_D$				22940	0.1065455824136734	$\mathcal{S}_U$$\mathcal{T}_R$	22940	0.11512795339028041	$\mathcal{S}_U$$\mathcal{T}_L$	22940	0.10883452494939168	$\mathcal{S}_U$$\mathcal{T}_S$	22940	0.1469979683558146	$\mathcal{S}_U$$\mathcal{T}_D$						
23731	0.10609617829322815	$\mathcal{S}_R$$\mathcal{T}_R$	23731	0.11402763923009236	$\mathcal{S}_R$$\mathcal{T}_L$	23731	0.10820758591095607	$\mathcal{S}_R$$\mathcal{T}_S$	23731	0.1453706050912539	$\mathcal{S}_R$$\mathcal{T}_D$				23731	0.10609617829322815	$\mathcal{S}_U$$\mathcal{T}_R$	23731	0.11402763923009236	$\mathcal{S}_U$$\mathcal{T}_L$	23731	0.10820758591095607	$\mathcal{S}_U$$\mathcal{T}_S$	23731	0.1453706050912539	$\mathcal{S}_U$$\mathcal{T}_D$						
24522	0.10639352103074391	$\mathcal{S}_R$$\mathcal{T}_R$	24522	0.11334094156821568	$\mathcal{S}_R$$\mathcal{T}_L$	24522	0.10821469624837239	$\mathcal{S}_R$$\mathcal{T}_S$	24522	0.14362846314907074	$\mathcal{S}_R$$\mathcal{T}_D$				24522	0.10639352103074391	$\mathcal{S}_U$$\mathcal{T}_R$	24522	0.11334094156821568	$\mathcal{S}_U$$\mathcal{T}_L$	24522	0.10821469624837239	$\mathcal{S}_U$$\mathcal{T}_S$	24522	0.14362846314907074	$\mathcal{S}_U$$\mathcal{T}_D$						
25313	0.1061487893263499	$\mathcal{S}_R$$\mathcal{T}_R$	25313	0.11281716575225194	$\mathcal{S}_R$$\mathcal{T}_L$	25313	0.1077597439289093	$\mathcal{S}_R$$\mathcal{T}_S$	25313	0.1415929744640986	$\mathcal{S}_R$$\mathcal{T}_D$				25313	0.1061487893263499	$\mathcal{S}_U$$\mathcal{T}_R$	25313	0.11281716575225194	$\mathcal{S}_U$$\mathcal{T}_L$	25313	0.1077597439289093	$\mathcal{S}_U$$\mathcal{T}_S$	25313	0.1415929744640986	$\mathcal{S}_U$$\mathcal{T}_D$						
26104	0.10612272222836812	$\mathcal{S}_R$$\mathcal{T}_R$	26104	0.112223486105601	$\mathcal{S}_R$$\mathcal{T}_L$	26104	0.10770761966705322	$\mathcal{S}_R$$\mathcal{T}_S$	26104	0.13996089001496634	$\mathcal{S}_R$$\mathcal{T}_D$				26104	0.10612272222836812	$\mathcal{S}_U$$\mathcal{T}_R$	26104	0.112223486105601	$\mathcal{S}_U$$\mathcal{T}_L$	26104	0.10770761966705322	$\mathcal{S}_U$$\mathcal{T}_S$	26104	0.13996089001496634	$\mathcal{S}_U$$\mathcal{T}_D$						
26895	0.10580771664778392	$\mathcal{S}_R$$\mathcal{T}_R$	26895	0.11178095638751984	$\mathcal{S}_R$$\mathcal{T}_L$	26895	0.10711860656738281	$\mathcal{S}_R$$\mathcal{T}_S$	26895	0.13816908498605093	$\mathcal{S}_R$$\mathcal{T}_D$				26895	0.10580771664778392	$\mathcal{S}_U$$\mathcal{T}_R$	26895	0.11178095638751984	$\mathcal{S}_U$$\mathcal{T}_L$	26895	0.10711860656738281	$\mathcal{S}_U$$\mathcal{T}_S$	26895	0.13816908498605093	$\mathcal{S}_U$$\mathcal{T}_D$						
27686	0.10593005269765854	$\mathcal{S}_R$$\mathcal{T}_R$	27686	0.11150205135345459	$\mathcal{S}_R$$\mathcal{T}_L$	27686	0.10687512159347534	$\mathcal{S}_R$$\mathcal{T}_S$	27686	0.13732868432998657	$\mathcal{S}_R$$\mathcal{T}_D$				27686	0.10593005269765854	$\mathcal{S}_U$$\mathcal{T}_R$	27686	0.11150205135345459	$\mathcal{S}_U$$\mathcal{T}_L$	27686	0.10687512159347534	$\mathcal{S}_U$$\mathcal{T}_S$	27686	0.13732868432998657	$\mathcal{S}_U$$\mathcal{T}_D$						
28477	0.10581413408120473	$\mathcal{S}_R$$\mathcal{T}_R$	28477	0.11106172700723012	$\mathcal{S}_R$$\mathcal{T}_L$	28477	0.10649851461251576	$\mathcal{S}_R$$\mathcal{T}_S$	28477	0.13616531093915304	$\mathcal{S}_R$$\mathcal{T}_D$				28477	0.10581413408120473	$\mathcal{S}_U$$\mathcal{T}_R$	28477	0.11106172700723012	$\mathcal{S}_U$$\mathcal{T}_L$	28477	0.10649851461251576	$\mathcal{S}_U$$\mathcal{T}_S$	28477	0.13616531093915304	$\mathcal{S}_U$$\mathcal{T}_D$						
29268	0.10586242129405339	$\mathcal{S}_R$$\mathcal{T}_R$	29268	0.11056026071310043	$\mathcal{S}_R$$\mathcal{T}_L$	29268	0.10624751696983974	$\mathcal{S}_R$$\mathcal{T}_S$	29268	0.13509409626324972	$\mathcal{S}_R$$\mathcal{T}_D$				29268	0.10586242129405339	$\mathcal{S}_U$$\mathcal{T}_R$	29268	0.11056026071310043	$\mathcal{S}_U$$\mathcal{T}_L$	29268	0.10624751696983974	$\mathcal{S}_U$$\mathcal{T}_S$	29268	0.13509409626324972	$\mathcal{S}_U$$\mathcal{T}_D$						
30059	0.1057662417491277	$\mathcal{S}_R$$\mathcal{T}_R$	30059	0.11033385495344798	$\mathcal{S}_R$$\mathcal{T}_L$	30059	0.10599149266878764	$\mathcal{S}_R$$\mathcal{T}_S$	30059	0.13444835444291434	$\mathcal{S}_R$$\mathcal{T}_D$				30059	0.1057662417491277	$\mathcal{S}_U$$\mathcal{T}_R$	30059	0.11033385495344798	$\mathcal{S}_U$$\mathcal{T}_L$	30059	0.10599149266878764	$\mathcal{S}_U$$\mathcal{T}_S$	30059	0.13444835444291434	$\mathcal{S}_U$$\mathcal{T}_D$						
30850	0.10564015060663223	$\mathcal{S}_R$$\mathcal{T}_R$	30850	0.11009431878725688	$\mathcal{S}_R$$\mathcal{T}_L$	30850	0.10575960328181584	$\mathcal{S}_R$$\mathcal{T}_S$	30850	0.13334124783674875	$\mathcal{S}_R$$\mathcal{T}_D$				30850	0.10564015060663223	$\mathcal{S}_U$$\mathcal{T}_R$	30850	0.11009431878725688	$\mathcal{S}_U$$\mathcal{T}_L$	30850	0.10575960328181584	$\mathcal{S}_U$$\mathcal{T}_S$	30850	0.13334124783674875	$\mathcal{S}_U$$\mathcal{T}_D$						
31641	0.10551397254069646	$\mathcal{S}_R$$\mathcal{T}_R$	31641	0.10970588028430939	$\mathcal{S}_R$$\mathcal{T}_L$	31641	0.10545580585797627	$\mathcal{S}_R$$\mathcal{T}_S$	31641	0.13260287046432495	$\mathcal{S}_R$$\mathcal{T}_D$				31641	0.10551397254069646	$\mathcal{S}_U$$\mathcal{T}_R$	31641	0.10970588028430939	$\mathcal{S}_U$$\mathcal{T}_L$	31641	0.10545580585797627	$\mathcal{S}_U$$\mathcal{T}_S$	31641	0.13260287046432495	$\mathcal{S}_U$$\mathcal{T}_D$						
32432	0.10536986589431763	$\mathcal{S}_R$$\mathcal{T}_R$	32432	0.10935015976428986	$\mathcal{S}_R$$\mathcal{T}_L$	32432	0.10525333881378174	$\mathcal{S}_R$$\mathcal{T}_S$	32432	0.13193505505720773	$\mathcal{S}_R$$\mathcal{T}_D$				32432	0.10536986589431763	$\mathcal{S}_U$$\mathcal{T}_R$	32432	0.10935015976428986	$\mathcal{S}_U$$\mathcal{T}_L$	32432	0.10525333881378174	$\mathcal{S}_U$$\mathcal{T}_S$	32432	0.13193505505720773	$\mathcal{S}_U$$\mathcal{T}_D$						
33223	0.10523138443628947	$\mathcal{S}_R$$\mathcal{T}_R$	33223	0.10892042269309361	$\mathcal{S}_R$$\mathcal{T}_L$	33223	0.1051770697037379	$\mathcal{S}_R$$\mathcal{T}_S$	33223	0.13121680418650308	$\mathcal{S}_R$$\mathcal{T}_D$				33223	0.10523138443628947	$\mathcal{S}_U$$\mathcal{T}_R$	33223	0.10892042269309361	$\mathcal{S}_U$$\mathcal{T}_L$	33223	0.1051770697037379	$\mathcal{S}_U$$\mathcal{T}_S$	33223	0.13121680418650308	$\mathcal{S}_U$$\mathcal{T}_D$						
34014	0.1051823024948438	$\mathcal{S}_R$$\mathcal{T}_R$	34014	0.10843504468599956	$\mathcal{S}_R$$\mathcal{T}_L$	34014	0.10501812150080998	$\mathcal{S}_R$$\mathcal{T}_S$	34014	0.1305322969953219	$\mathcal{S}_R$$\mathcal{T}_D$				34014	0.1051823024948438	$\mathcal{S}_U$$\mathcal{T}_R$	34014	0.10843504468599956	$\mathcal{S}_U$$\mathcal{T}_L$	34014	0.10501812150080998	$\mathcal{S}_U$$\mathcal{T}_S$	34014	0.1305322969953219	$\mathcal{S}_U$$\mathcal{T}_D$						
34805	0.1051872397462527	$\mathcal{S}_R$$\mathcal{T}_R$	34805	0.10806134094794591	$\mathcal{S}_R$$\mathcal{T}_L$	34805	0.10488788038492203	$\mathcal{S}_R$$\mathcal{T}_S$	34805	0.12972474098205566	$\mathcal{S}_R$$\mathcal{T}_D$				34805	0.1051872397462527	$\mathcal{S}_U$$\mathcal{T}_R$	34805	0.10806134094794591	$\mathcal{S}_U$$\mathcal{T}_L$	34805	0.10488788038492203	$\mathcal{S}_U$$\mathcal{T}_S$	34805	0.12972474098205566	$\mathcal{S}_U$$\mathcal{T}_D$						
35596	0.10513124614953995	$\mathcal{S}_R$$\mathcal{T}_R$	35596	0.10778071482976277	$\mathcal{S}_R$$\mathcal{T}_L$	35596	0.10473104069630305	$\mathcal{S}_R$$\mathcal{T}_S$	35596	0.12890388568242392	$\mathcal{S}_R$$\mathcal{T}_D$				35596	0.10513124614953995	$\mathcal{S}_U$$\mathcal{T}_R$	35596	0.10778071482976277	$\mathcal{S}_U$$\mathcal{T}_L$	35596	0.10473104069630305	$\mathcal{S}_U$$\mathcal{T}_S$	35596	0.12890388568242392	$\mathcal{S}_U$$\mathcal{T}_D$						
36387	0.10511278609434764	$\mathcal{S}_R$$\mathcal{T}_R$	36387	0.10752404232819875	$\mathcal{S}_R$$\mathcal{T}_L$	36387	0.104702723522981	$\mathcal{S}_R$$\mathcal{T}_S$	36387	0.1283565213282903	$\mathcal{S}_R$$\mathcal{T}_D$				36387	0.10511278609434764	$\mathcal{S}_U$$\mathcal{T}_R$	36387	0.10752404232819875	$\mathcal{S}_U$$\mathcal{T}_L$	36387	0.104702723522981	$\mathcal{S}_U$$\mathcal{T}_S$	36387	0.1283565213282903	$\mathcal{S}_U$$\mathcal{T}_D$						
37178	0.10510945816834767	$\mathcal{S}_R$$\mathcal{T}_R$	37178	0.10736905038356781	$\mathcal{S}_R$$\mathcal{T}_L$	37178	0.10472810765107472	$\mathcal{S}_R$$\mathcal{T}_S$	37178	0.127846692999204	$\mathcal{S}_R$$\mathcal{T}_D$				37178	0.10510945816834767	$\mathcal{S}_U$$\mathcal{T}_R$	37178	0.10736905038356781	$\mathcal{S}_U$$\mathcal{T}_L$	37178	0.10472810765107472	$\mathcal{S}_U$$\mathcal{T}_S$	37178	0.127846692999204	$\mathcal{S}_U$$\mathcal{T}_D$						
37969	0.10513215015331905	$\mathcal{S}_R$$\mathcal{T}_R$	37969	0.10725804915030797	$\mathcal{S}_R$$\mathcal{T}_L$	37969	0.10482683032751083	$\mathcal{S}_R$$\mathcal{T}_S$	37969	0.12735605736573538	$\mathcal{S}_R$$\mathcal{T}_D$				37969	0.10513215015331905	$\mathcal{S}_U$$\mathcal{T}_R$	37969	0.10725804915030797	$\mathcal{S}_U$$\mathcal{T}_L$	37969	0.10482683032751083	$\mathcal{S}_U$$\mathcal{T}_S$	37969	0.12735605736573538	$\mathcal{S}_U$$\mathcal{T}_D$						
38760	0.10523974398771922	$\mathcal{S}_R$$\mathcal{T}_R$	38760	0.10720231632391612	$\mathcal{S}_R$$\mathcal{T}_L$	38760	0.10487934450308482	$\mathcal{S}_R$$\mathcal{T}_S$	38760	0.12678252657254538	$\mathcal{S}_R$$\mathcal{T}_D$				38760	0.10523974398771922	$\mathcal{S}_U$$\mathcal{T}_R$	38760	0.10720231632391612	$\mathcal{S}_U$$\mathcal{T}_L$	38760	0.10487934450308482	$\mathcal{S}_U$$\mathcal{T}_S$	38760	0.12678252657254538	$\mathcal{S}_U$$\mathcal{T}_D$						
39551	0.10527266810337703	$\mathcal{S}_R$$\mathcal{T}_R$	39551	0.10722246021032333	$\mathcal{S}_R$$\mathcal{T}_L$	39551	0.10492980976899464	$\mathcal{S}_R$$\mathcal{T}_S$	39551	0.1262370894352595	$\mathcal{S}_R$$\mathcal{T}_D$				39551	0.10527266810337703	$\mathcal{S}_U$$\mathcal{T}_R$	39551	0.10722246021032333	$\mathcal{S}_U$$\mathcal{T}_L$	39551	0.10492980976899464	$\mathcal{S}_U$$\mathcal{T}_S$	39551	0.1262370894352595	$\mathcal{S}_U$$\mathcal{T}_D$						
40342	0.10532497614622116	$\mathcal{S}_R$$\mathcal{T}_R$	40342	0.10721049706141154	$\mathcal{S}_R$$\mathcal{T}_L$	40342	0.10493265340725581	$\mathcal{S}_R$$\mathcal{T}_S$	40342	0.12567450602849325	$\mathcal{S}_R$$\mathcal{T}_D$				40342	0.10532497614622116	$\mathcal{S}_U$$\mathcal{T}_R$	40342	0.10721049706141154	$\mathcal{S}_U$$\mathcal{T}_L$	40342	0.10493265340725581	$\mathcal{S}_U$$\mathcal{T}_S$	40342	0.12567450602849325	$\mathcal{S}_U$$\mathcal{T}_D$						
40342		$\mathcal{S}_R$$\mathcal{T}_R$	40342		$\mathcal{S}_R$$\mathcal{T}_L$	40342		$\mathcal{S}_R$$\mathcal{T}_S$	40342		$\mathcal{S}_R$$\mathcal{T}_D$				40342		$\mathcal{S}_U$$\mathcal{T}_R$	40342		$\mathcal{S}_U$$\mathcal{T}_L$	40342		$\mathcal{S}_U$$\mathcal{T}_S$	40342		$\mathcal{S}_U$$\mathcal{T}_D$						


==> DICES_overall_eval_loss.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
792	0.8093482653299967	$\mathcal{S}_R$$\mathcal{T}_R$	792	0.8093482653299967	$\mathcal{S}_R$$\mathcal{T}_L$	792	0.8093482653299967	$\mathcal{S}_R$$\mathcal{T}_S$	792	0.8093482653299967	$\mathcal{S}_R$$\mathcal{T}_D$	79.0	1.0080387393633525	$\mathcal{S}_R$$\mathcal{O}$	792	0.8093482653299967	$\mathcal{S}_U$$\mathcal{T}_R$	792	0.8093482653299967	$\mathcal{S}_U$$\mathcal{T}_L$	792	0.8093482653299967	$\mathcal{S}_U$$\mathcal{T}_S$	792	0.8093482653299967	$\mathcal{S}_U$$\mathcal{T}_D$	79.0	1.0080387393633525	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.4232391119003296	passive
1583	0.7005596160888672	$\mathcal{S}_R$$\mathcal{T}_R$	1583	0.7240419387817383	$\mathcal{S}_R$$\mathcal{T}_L$	1583	0.6983116070429484	$\mathcal{S}_R$$\mathcal{T}_S$	1583	0.7172812024752299	$\mathcal{S}_R$$\mathcal{T}_D$	5839.0	0.8629002571105957	$\mathcal{S}_R$$\mathcal{O}$	1583	0.7005596160888672	$\mathcal{S}_U$$\mathcal{T}_R$	1583	0.7240419387817383	$\mathcal{S}_U$$\mathcal{T}_L$	1583	0.6983116070429484	$\mathcal{S}_U$$\mathcal{T}_S$	1583	0.7172812024752299	$\mathcal{S}_U$$\mathcal{T}_D$	5834.0	0.9086329738299052	$\mathcal{S}_U$$\mathcal{O}$	2504.6521739130435	0.4232391119003296	passive
2374	0.615122377872467	$\mathcal{S}_R$$\mathcal{T}_R$	2374	0.6753323674201965	$\mathcal{S}_R$$\mathcal{T}_L$	2374	0.615422526995341	$\mathcal{S}_R$$\mathcal{T}_S$	2374	0.7005751729011536	$\mathcal{S}_R$$\mathcal{T}_D$	11579.0	0.7632301847139994	$\mathcal{S}_R$$\mathcal{O}$	2374	0.615122377872467	$\mathcal{S}_U$$\mathcal{T}_R$	2374	0.6753323674201965	$\mathcal{S}_U$$\mathcal{T}_L$	2374	0.615422526995341	$\mathcal{S}_U$$\mathcal{T}_S$	2374	0.7005751729011536	$\mathcal{S}_U$$\mathcal{T}_D$	11571.0	0.8188190857569376	$\mathcal{S}_U$$\mathcal{O}$	5009.304347826087	0.4232391119003296	passive
3165	0.5620813568433126	$\mathcal{S}_R$$\mathcal{T}_R$	3165	0.6658192078272501	$\mathcal{S}_R$$\mathcal{T}_L$	3165	0.5638227661450704	$\mathcal{S}_R$$\mathcal{T}_S$	3165	0.6992347637812296	$\mathcal{S}_R$$\mathcal{T}_D$	17328.0	0.6731008092562357	$\mathcal{S}_R$$\mathcal{O}$	3165	0.5620813568433126	$\mathcal{S}_U$$\mathcal{T}_R$	3165	0.6658192078272501	$\mathcal{S}_U$$\mathcal{T}_L$	3165	0.5638227661450704	$\mathcal{S}_U$$\mathcal{T}_S$	3165	0.6992347637812296	$\mathcal{S}_U$$\mathcal{T}_D$	17315.0	0.7210608720779419	$\mathcal{S}_U$$\mathcal{O}$	7513.95652173913	0.4232391119003296	passive
3956	0.5218837757905325	$\mathcal{S}_R$$\mathcal{T}_R$	3956	0.6283866167068481	$\mathcal{S}_R$$\mathcal{T}_L$	3956	0.5249044001102448	$\mathcal{S}_R$$\mathcal{T}_S$	3956	0.7030307650566101	$\mathcal{S}_R$$\mathcal{T}_D$	23070.0	0.6163720091183981	$\mathcal{S}_R$$\mathcal{O}$	3956	0.5218837757905325	$\mathcal{S}_U$$\mathcal{T}_R$	3956	0.6283866167068481	$\mathcal{S}_U$$\mathcal{T}_L$	3956	0.5249044001102448	$\mathcal{S}_U$$\mathcal{T}_S$	3956	0.7030307650566101	$\mathcal{S}_U$$\mathcal{T}_D$	23061.0	0.649771253267924	$\mathcal{S}_U$$\mathcal{O}$	10018.608695652174	0.4232391119003296	passive
4747	0.4942314922809601	$\mathcal{S}_R$$\mathcal{T}_R$	4747	0.6058946053187052	$\mathcal{S}_R$$\mathcal{T}_L$	4747	0.4976975619792938	$\mathcal{S}_R$$\mathcal{T}_S$	4747	0.7078449527422587	$\mathcal{S}_R$$\mathcal{T}_D$	28820.0	0.5694350401560465	$\mathcal{S}_R$$\mathcal{O}$	4747	0.4942314922809601	$\mathcal{S}_U$$\mathcal{T}_R$	4747	0.6058946053187052	$\mathcal{S}_U$$\mathcal{T}_L$	4747	0.4976975619792938	$\mathcal{S}_U$$\mathcal{T}_S$	4747	0.7078449527422587	$\mathcal{S}_U$$\mathcal{T}_D$	28808.0	0.5912311673164368	$\mathcal{S}_U$$\mathcal{O}$	12523.260869565218	0.4232391119003296	passive
5538	0.4724246760209401	$\mathcal{S}_R$$\mathcal{T}_R$	5538	0.5768968462944031	$\mathcal{S}_R$$\mathcal{T}_L$	5538	0.4801820417245229	$\mathcal{S}_R$$\mathcal{T}_S$	5538	0.7117340366045634	$\mathcal{S}_R$$\mathcal{T}_D$	34568.0	0.5369623800118765	$\mathcal{S}_R$$\mathcal{O}$	5538	0.4724246760209401	$\mathcal{S}_U$$\mathcal{T}_R$	5538	0.5768968462944031	$\mathcal{S}_U$$\mathcal{T}_L$	5538	0.4801820417245229	$\mathcal{S}_U$$\mathcal{T}_S$	5538	0.7117340366045634	$\mathcal{S}_U$$\mathcal{T}_D$	34561.0	0.5500645240147909	$\mathcal{S}_U$$\mathcal{O}$	15027.91304347826	0.4232391119003296	passive
6329	0.456584632396698	$\mathcal{S}_R$$\mathcal{T}_R$	6329	0.5410947700341543	$\mathcal{S}_R$$\mathcal{T}_L$	6329	0.465044101079305	$\mathcal{S}_R$$\mathcal{T}_S$	6329	0.7051763931910197	$\mathcal{S}_R$$\mathcal{T}_D$	40299.0	0.5098644097646078	$\mathcal{S}_R$$\mathcal{O}$	6329	0.456584632396698	$\mathcal{S}_U$$\mathcal{T}_R$	6329	0.5410947700341543	$\mathcal{S}_U$$\mathcal{T}_L$	6329	0.465044101079305	$\mathcal{S}_U$$\mathcal{T}_S$	6329	0.7051763931910197	$\mathcal{S}_U$$\mathcal{T}_D$	40278.0	0.5150143603483835	$\mathcal{S}_U$$\mathcal{O}$	17532.565217391304	0.4232391119003296	passive
7120	0.4467111925284068	$\mathcal{S}_R$$\mathcal{T}_R$	7120	0.5135709345340729	$\mathcal{S}_R$$\mathcal{T}_L$	7120	0.45638129115104675	$\mathcal{S}_R$$\mathcal{T}_S$	7120	0.6892766157786051	$\mathcal{S}_R$$\mathcal{T}_D$	46048.0	0.4878914952278137	$\mathcal{S}_R$$\mathcal{O}$	7120	0.4467111925284068	$\mathcal{S}_U$$\mathcal{T}_R$	7120	0.5135709345340729	$\mathcal{S}_U$$\mathcal{T}_L$	7120	0.45638129115104675	$\mathcal{S}_U$$\mathcal{T}_S$	7120	0.6892766157786051	$\mathcal{S}_U$$\mathcal{T}_D$	46049.0	0.48697857062021893	$\mathcal{S}_U$$\mathcal{O}$	20037.217391304348	0.4232391119003296	passive
7911	0.4408073623975118	$\mathcal{S}_R$$\mathcal{T}_R$	7911	0.5082069635391235	$\mathcal{S}_R$$\mathcal{T}_L$	7911	0.4487532873948415	$\mathcal{S}_R$$\mathcal{T}_S$	7911	0.6749464273452759	$\mathcal{S}_R$$\mathcal{T}_D$	51790.0	0.4694291849931081	$\mathcal{S}_R$$\mathcal{O}$	7911	0.4408073623975118	$\mathcal{S}_U$$\mathcal{T}_R$	7911	0.5082069635391235	$\mathcal{S}_U$$\mathcal{T}_L$	7911	0.4487532873948415	$\mathcal{S}_U$$\mathcal{T}_S$	7911	0.6749464273452759	$\mathcal{S}_U$$\mathcal{T}_D$	51788.0	0.4642823139826457	$\mathcal{S}_U$$\mathcal{O}$	22541.869565217392	0.4232391119003296	passive
8702	0.4372112850348155	$\mathcal{S}_R$$\mathcal{T}_R$	8702	0.4964257975419362	$\mathcal{S}_R$$\mathcal{T}_L$	8702	0.44354143738746643	$\mathcal{S}_R$$\mathcal{T}_S$	8702	0.664758304754893	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0	0.4553530812263489	$\mathcal{S}_R$$\mathcal{O}$	8702	0.4372112850348155	$\mathcal{S}_U$$\mathcal{T}_R$	8702	0.4964257975419362	$\mathcal{S}_U$$\mathcal{T}_L$	8702	0.44354143738746643	$\mathcal{S}_U$$\mathcal{T}_S$	8702	0.664758304754893	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0	0.4492952922979991	$\mathcal{S}_U$$\mathcal{O}$	25046.521739130436	0.4232391119003296	passive
9493	0.43487411737442017	$\mathcal{S}_R$$\mathcal{T}_R$	9493	0.48421303431193036	$\mathcal{S}_R$$\mathcal{T}_L$	9493	0.43948763608932495	$\mathcal{S}_R$$\mathcal{T}_S$	9493	0.6557638645172119	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0		$\mathcal{S}_R$$\mathcal{O}$	9493	0.43487411737442017	$\mathcal{S}_U$$\mathcal{T}_R$	9493	0.48421303431193036	$\mathcal{S}_U$$\mathcal{T}_L$	9493	0.43948763608932495	$\mathcal{S}_U$$\mathcal{T}_S$	9493	0.6557638645172119	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0		$\mathcal{S}_U$$\mathcal{O}$	27551.17391304348	0.4232391119003296	passive
10284	0.43725719054539997	$\mathcal{S}_R$$\mathcal{T}_R$	10284	0.4753861427307129	$\mathcal{S}_R$$\mathcal{T}_L$	10284	0.4393485387166341	$\mathcal{S}_R$$\mathcal{T}_S$	10284	0.6493769486745199	$\mathcal{S}_R$$\mathcal{T}_D$				10284	0.43725719054539997	$\mathcal{S}_U$$\mathcal{T}_R$	10284	0.4753861427307129	$\mathcal{S}_U$$\mathcal{T}_L$	10284	0.4393485387166341	$\mathcal{S}_U$$\mathcal{T}_S$	10284	0.6493769486745199	$\mathcal{S}_U$$\mathcal{T}_D$				30055.82608695652	0.4232391119003296	passive
11075	0.4382721185684204	$\mathcal{S}_R$$\mathcal{T}_R$	11075	0.4675004780292511	$\mathcal{S}_R$$\mathcal{T}_L$	11075	0.44339466094970703	$\mathcal{S}_R$$\mathcal{T}_S$	11075	0.6413173874219259	$\mathcal{S}_R$$\mathcal{T}_D$				11075	0.4382721185684204	$\mathcal{S}_U$$\mathcal{T}_R$	11075	0.4675004780292511	$\mathcal{S}_U$$\mathcal{T}_L$	11075	0.44339466094970703	$\mathcal{S}_U$$\mathcal{T}_S$	11075	0.6413173874219259	$\mathcal{S}_U$$\mathcal{T}_D$				32560.478260869564	0.4232391119003296	passive
11866	0.4404783546924591	$\mathcal{S}_R$$\mathcal{T}_R$	11866	0.46419933438301086	$\mathcal{S}_R$$\mathcal{T}_L$	11866	0.4407519996166229	$\mathcal{S}_R$$\mathcal{T}_S$	11866	0.6394977569580078	$\mathcal{S}_R$$\mathcal{T}_D$				11866	0.4404783546924591	$\mathcal{S}_U$$\mathcal{T}_R$	11866	0.46419933438301086	$\mathcal{S}_U$$\mathcal{T}_L$	11866	0.4407519996166229	$\mathcal{S}_U$$\mathcal{T}_S$	11866	0.6394977569580078	$\mathcal{S}_U$$\mathcal{T}_D$				35065.13043478261	0.4232391119003296	passive
12657	0.4400509297847748	$\mathcal{S}_R$$\mathcal{T}_R$	12657	0.4615781505902608	$\mathcal{S}_R$$\mathcal{T}_L$	12657	0.440398246049881	$\mathcal{S}_R$$\mathcal{T}_S$	12657	0.6254078050454458	$\mathcal{S}_R$$\mathcal{T}_D$				12657	0.4400509297847748	$\mathcal{S}_U$$\mathcal{T}_R$	12657	0.4615781505902608	$\mathcal{S}_U$$\mathcal{T}_L$	12657	0.440398246049881	$\mathcal{S}_U$$\mathcal{T}_S$	12657	0.6254078050454458	$\mathcal{S}_U$$\mathcal{T}_D$				37569.782608695656	0.4232391119003296	passive
13448	0.44207972288131714	$\mathcal{S}_R$$\mathcal{T}_R$	13448	0.4588090082009633	$\mathcal{S}_R$$\mathcal{T}_L$	13448	0.44315510988235474	$\mathcal{S}_R$$\mathcal{T}_S$	13448	0.6132717430591583	$\mathcal{S}_R$$\mathcal{T}_D$				13448	0.44207972288131714	$\mathcal{S}_U$$\mathcal{T}_R$	13448	0.4588090082009633	$\mathcal{S}_U$$\mathcal{T}_L$	13448	0.44315510988235474	$\mathcal{S}_U$$\mathcal{T}_S$	13448	0.6132717430591583	$\mathcal{S}_U$$\mathcal{T}_D$				40074.434782608696	0.4232391119003296	passive
14239	0.4403311610221863	$\mathcal{S}_R$$\mathcal{T}_R$	14239	0.45778511961301166	$\mathcal{S}_R$$\mathcal{T}_L$	14239	0.44580886761347455	$\mathcal{S}_R$$\mathcal{T}_S$	14239	0.6061122119426727	$\mathcal{S}_R$$\mathcal{T}_D$				14239	0.4403311610221863	$\mathcal{S}_U$$\mathcal{T}_R$	14239	0.45778511961301166	$\mathcal{S}_U$$\mathcal{T}_L$	14239	0.44580886761347455	$\mathcal{S}_U$$\mathcal{T}_S$	14239	0.6061122119426727	$\mathcal{S}_U$$\mathcal{T}_D$				42579.086956521736	0.4232391119003296	passive
15030	0.4410605827967326	$\mathcal{S}_R$$\mathcal{T}_R$	15030	0.4559874435265859	$\mathcal{S}_R$$\mathcal{T}_L$	15030	0.4436042408148448	$\mathcal{S}_R$$\mathcal{T}_S$	15030	0.5955780446529388	$\mathcal{S}_R$$\mathcal{T}_D$				15030	0.4410605827967326	$\mathcal{S}_U$$\mathcal{T}_R$	15030	0.4559874435265859	$\mathcal{S}_U$$\mathcal{T}_L$	15030	0.4436042408148448	$\mathcal{S}_U$$\mathcal{T}_S$	15030	0.5955780446529388	$\mathcal{S}_U$$\mathcal{T}_D$				45083.739130434784	0.4232391119003296	passive
15821	0.44319750865300495	$\mathcal{S}_R$$\mathcal{T}_R$	15821	0.45488405227661133	$\mathcal{S}_R$$\mathcal{T}_L$	15821	0.4463649292786916	$\mathcal{S}_R$$\mathcal{T}_S$	15821	0.586561530828476	$\mathcal{S}_R$$\mathcal{T}_D$				15821	0.44319750865300495	$\mathcal{S}_U$$\mathcal{T}_R$	15821	0.45488405227661133	$\mathcal{S}_U$$\mathcal{T}_L$	15821	0.4463649292786916	$\mathcal{S}_U$$\mathcal{T}_S$	15821	0.586561530828476	$\mathcal{S}_U$$\mathcal{T}_D$				47588.391304347824	0.4232391119003296	passive
16612	0.4427585303783417	$\mathcal{S}_R$$\mathcal{T}_R$	16612	0.4534558653831482	$\mathcal{S}_R$$\mathcal{T}_L$	16612	0.4469091792901357	$\mathcal{S}_R$$\mathcal{T}_S$	16612	0.5847975512345632	$\mathcal{S}_R$$\mathcal{T}_D$				16612	0.4427585303783417	$\mathcal{S}_U$$\mathcal{T}_R$	16612	0.4534558653831482	$\mathcal{S}_U$$\mathcal{T}_L$	16612	0.4469091792901357	$\mathcal{S}_U$$\mathcal{T}_S$	16612	0.5847975512345632	$\mathcal{S}_U$$\mathcal{T}_D$				50093.04347826087	0.4232391119003296	passive
17403	0.4438832998275757	$\mathcal{S}_R$$\mathcal{T}_R$	17403	0.45622732241948444	$\mathcal{S}_R$$\mathcal{T}_L$	17403	0.44740134477615356	$\mathcal{S}_R$$\mathcal{T}_S$	17403	0.5747174322605133	$\mathcal{S}_R$$\mathcal{T}_D$				17403	0.4438832998275757	$\mathcal{S}_U$$\mathcal{T}_R$	17403	0.45622732241948444	$\mathcal{S}_U$$\mathcal{T}_L$	17403	0.44740134477615356	$\mathcal{S}_U$$\mathcal{T}_S$	17403	0.5747174322605133	$\mathcal{S}_U$$\mathcal{T}_D$				52597.69565217391	0.4232391119003296	passive
18194	0.44478044907251996	$\mathcal{S}_R$$\mathcal{T}_R$	18194	0.4550906221071879	$\mathcal{S}_R$$\mathcal{T}_L$	18194	0.446823130051295	$\mathcal{S}_R$$\mathcal{T}_S$	18194	0.5675902167956034	$\mathcal{S}_R$$\mathcal{T}_D$				18194	0.44478044907251996	$\mathcal{S}_U$$\mathcal{T}_R$	18194	0.4550906221071879	$\mathcal{S}_U$$\mathcal{T}_L$	18194	0.446823130051295	$\mathcal{S}_U$$\mathcal{T}_S$	18194	0.5675902167956034	$\mathcal{S}_U$$\mathcal{T}_D$				55102.34782608696	0.4232391119003296	passive
18985	0.4471835494041443	$\mathcal{S}_R$$\mathcal{T}_R$	18985	0.45755353569984436	$\mathcal{S}_R$$\mathcal{T}_L$	18985	0.44827940066655475	$\mathcal{S}_R$$\mathcal{T}_S$	18985	0.5620442628860474	$\mathcal{S}_R$$\mathcal{T}_D$				18985	0.4471835494041443	$\mathcal{S}_U$$\mathcal{T}_R$	18985	0.45755353569984436	$\mathcal{S}_U$$\mathcal{T}_L$	18985	0.44827940066655475	$\mathcal{S}_U$$\mathcal{T}_S$	18985	0.5620442628860474	$\mathcal{S}_U$$\mathcal{T}_D$				57607.0	0.4232391119003296	passive
19776	0.44767336050669354	$\mathcal{S}_R$$\mathcal{T}_R$	19776	0.45704983671506244	$\mathcal{S}_R$$\mathcal{T}_L$	19776	0.44904675086339313	$\mathcal{S}_R$$\mathcal{T}_S$	19776	0.5544480383396149	$\mathcal{S}_R$$\mathcal{T}_D$				19776	0.44767336050669354	$\mathcal{S}_U$$\mathcal{T}_R$	19776	0.45704983671506244	$\mathcal{S}_U$$\mathcal{T}_L$	19776	0.44904675086339313	$\mathcal{S}_U$$\mathcal{T}_S$	19776	0.5544480383396149	$\mathcal{S}_U$$\mathcal{T}_D$						
20567	0.4494046171506246	$\mathcal{S}_R$$\mathcal{T}_R$	20567	0.4577265679836273	$\mathcal{S}_R$$\mathcal{T}_L$	20567	0.4508303205172221	$\mathcal{S}_R$$\mathcal{T}_S$	20567	0.5464072823524475	$\mathcal{S}_R$$\mathcal{T}_D$				20567	0.4494046171506246	$\mathcal{S}_U$$\mathcal{T}_R$	20567	0.4577265679836273	$\mathcal{S}_U$$\mathcal{T}_L$	20567	0.4508303205172221	$\mathcal{S}_U$$\mathcal{T}_S$	20567	0.5464072823524475	$\mathcal{S}_U$$\mathcal{T}_D$						
21358	0.4499833583831787	$\mathcal{S}_R$$\mathcal{T}_R$	21358	0.4571548104286194	$\mathcal{S}_R$$\mathcal{T}_L$	21358	0.45007526874542236	$\mathcal{S}_R$$\mathcal{T}_S$	21358	0.5411690374215444	$\mathcal{S}_R$$\mathcal{T}_D$				21358	0.4499833583831787	$\mathcal{S}_U$$\mathcal{T}_R$	21358	0.4571548104286194	$\mathcal{S}_U$$\mathcal{T}_L$	21358	0.45007526874542236	$\mathcal{S}_U$$\mathcal{T}_S$	21358	0.5411690374215444	$\mathcal{S}_U$$\mathcal{T}_D$						
22149	0.4510254959265391	$\mathcal{S}_R$$\mathcal{T}_R$	22149	0.45743389924367267	$\mathcal{S}_R$$\mathcal{T}_L$	22149	0.45104678471883136	$\mathcal{S}_R$$\mathcal{T}_S$	22149	0.5327792366345724	$\mathcal{S}_R$$\mathcal{T}_D$				22149	0.4510254959265391	$\mathcal{S}_U$$\mathcal{T}_R$	22149	0.45743389924367267	$\mathcal{S}_U$$\mathcal{T}_L$	22149	0.45104678471883136	$\mathcal{S}_U$$\mathcal{T}_S$	22149	0.5327792366345724	$\mathcal{S}_U$$\mathcal{T}_D$						
22940	0.45114291707674664	$\mathcal{S}_R$$\mathcal{T}_R$	22940	0.4558013280232747	$\mathcal{S}_R$$\mathcal{T}_L$	22940	0.4509589771429698	$\mathcal{S}_R$$\mathcal{T}_S$	22940	0.5259243845939636	$\mathcal{S}_R$$\mathcal{T}_D$				22940	0.45114291707674664	$\mathcal{S}_U$$\mathcal{T}_R$	22940	0.4558013280232747	$\mathcal{S}_U$$\mathcal{T}_L$	22940	0.4509589771429698	$\mathcal{S}_U$$\mathcal{T}_S$	22940	0.5259243845939636	$\mathcal{S}_U$$\mathcal{T}_D$						
23731	0.45065634449323017	$\mathcal{S}_R$$\mathcal{T}_R$	23731	0.4535152018070221	$\mathcal{S}_R$$\mathcal{T}_L$	23731	0.45043952266375226	$\mathcal{S}_R$$\mathcal{T}_S$	23731	0.5209210813045502	$\mathcal{S}_R$$\mathcal{T}_D$				23731	0.45065634449323017	$\mathcal{S}_U$$\mathcal{T}_R$	23731	0.4535152018070221	$\mathcal{S}_U$$\mathcal{T}_L$	23731	0.45043952266375226	$\mathcal{S}_U$$\mathcal{T}_S$	23731	0.5209210813045502	$\mathcal{S}_U$$\mathcal{T}_D$						
24522	0.4524768690268199	$\mathcal{S}_R$$\mathcal{T}_R$	24522	0.4531986018021901	$\mathcal{S}_R$$\mathcal{T}_L$	24522	0.45148499806722003	$\mathcal{S}_R$$\mathcal{T}_S$	24522	0.5154129068056742	$\mathcal{S}_R$$\mathcal{T}_D$				24522	0.4524768690268199	$\mathcal{S}_U$$\mathcal{T}_R$	24522	0.4531986018021901	$\mathcal{S}_U$$\mathcal{T}_L$	24522	0.45148499806722003	$\mathcal{S}_U$$\mathcal{T}_S$	24522	0.5154129068056742	$\mathcal{S}_U$$\mathcal{T}_D$						
25313	0.45308735966682434	$\mathcal{S}_R$$\mathcal{T}_R$	25313	0.4527302285035451	$\mathcal{S}_R$$\mathcal{T}_L$	25313	0.4509153167406718	$\mathcal{S}_R$$\mathcal{T}_S$	25313	0.5086877842744192	$\mathcal{S}_R$$\mathcal{T}_D$				25313	0.45308735966682434	$\mathcal{S}_U$$\mathcal{T}_R$	25313	0.4527302285035451	$\mathcal{S}_U$$\mathcal{T}_L$	25313	0.4509153167406718	$\mathcal{S}_U$$\mathcal{T}_S$	25313	0.5086877842744192	$\mathcal{S}_U$$\mathcal{T}_D$						
26104	0.4538586139678955	$\mathcal{S}_R$$\mathcal{T}_R$	26104	0.4524303575356801	$\mathcal{S}_R$$\mathcal{T}_L$	26104	0.45144643386205036	$\mathcal{S}_R$$\mathcal{T}_S$	26104	0.503258615732193	$\mathcal{S}_R$$\mathcal{T}_D$				26104	0.4538586139678955	$\mathcal{S}_U$$\mathcal{T}_R$	26104	0.4524303575356801	$\mathcal{S}_U$$\mathcal{T}_L$	26104	0.45144643386205036	$\mathcal{S}_U$$\mathcal{T}_S$	26104	0.503258615732193	$\mathcal{S}_U$$\mathcal{T}_D$						
26895	0.4538416862487793	$\mathcal{S}_R$$\mathcal{T}_R$	26895	0.4522193868954976	$\mathcal{S}_R$$\mathcal{T}_L$	26895	0.45080094536145526	$\mathcal{S}_R$$\mathcal{T}_S$	26895	0.497579683860143	$\mathcal{S}_R$$\mathcal{T}_D$				26895	0.4538416862487793	$\mathcal{S}_U$$\mathcal{T}_R$	26895	0.4522193868954976	$\mathcal{S}_U$$\mathcal{T}_L$	26895	0.45080094536145526	$\mathcal{S}_U$$\mathcal{T}_S$	26895	0.497579683860143	$\mathcal{S}_U$$\mathcal{T}_D$						
27686	0.45451616247495014	$\mathcal{S}_R$$\mathcal{T}_R$	27686	0.45217392841974896	$\mathcal{S}_R$$\mathcal{T}_L$	27686	0.45082928737004596	$\mathcal{S}_R$$\mathcal{T}_S$	27686	0.4951229691505432	$\mathcal{S}_R$$\mathcal{T}_D$				27686	0.45451616247495014	$\mathcal{S}_U$$\mathcal{T}_R$	27686	0.45217392841974896	$\mathcal{S}_U$$\mathcal{T}_L$	27686	0.45082928737004596	$\mathcal{S}_U$$\mathcal{T}_S$	27686	0.4951229691505432	$\mathcal{S}_U$$\mathcal{T}_D$						
28477	0.45496458808581036	$\mathcal{S}_R$$\mathcal{T}_R$	28477	0.4516936441262563	$\mathcal{S}_R$$\mathcal{T}_L$	28477	0.45060934623082477	$\mathcal{S}_R$$\mathcal{T}_S$	28477	0.49159079790115356	$\mathcal{S}_R$$\mathcal{T}_D$				28477	0.45496458808581036	$\mathcal{S}_U$$\mathcal{T}_R$	28477	0.4516936441262563	$\mathcal{S}_U$$\mathcal{T}_L$	28477	0.45060934623082477	$\mathcal{S}_U$$\mathcal{T}_S$	28477	0.49159079790115356	$\mathcal{S}_U$$\mathcal{T}_D$						
29268	0.4556560317675273	$\mathcal{S}_R$$\mathcal{T}_R$	29268	0.45093708237012226	$\mathcal{S}_R$$\mathcal{T}_L$	29268	0.4502958357334137	$\mathcal{S}_R$$\mathcal{T}_S$	29268	0.48822694023450214	$\mathcal{S}_R$$\mathcal{T}_D$				29268	0.4556560317675273	$\mathcal{S}_U$$\mathcal{T}_R$	29268	0.45093708237012226	$\mathcal{S}_U$$\mathcal{T}_L$	29268	0.4502958357334137	$\mathcal{S}_U$$\mathcal{T}_S$	29268	0.48822694023450214	$\mathcal{S}_U$$\mathcal{T}_D$						
30059	0.45610950390497845	$\mathcal{S}_R$$\mathcal{T}_R$	30059	0.45074716210365295	$\mathcal{S}_R$$\mathcal{T}_L$	30059	0.4503480792045593	$\mathcal{S}_R$$\mathcal{T}_S$	30059	0.4865557551383972	$\mathcal{S}_R$$\mathcal{T}_D$				30059	0.45610950390497845	$\mathcal{S}_U$$\mathcal{T}_R$	30059	0.45074716210365295	$\mathcal{S}_U$$\mathcal{T}_L$	30059	0.4503480792045593	$\mathcal{S}_U$$\mathcal{T}_S$	30059	0.4865557551383972	$\mathcal{S}_U$$\mathcal{T}_D$						
30850	0.45606570442517597	$\mathcal{S}_R$$\mathcal{T}_R$	30850	0.45047680536905926	$\mathcal{S}_R$$\mathcal{T}_L$	30850	0.45009374618530273	$\mathcal{S}_R$$\mathcal{T}_S$	30850	0.48307397961616516	$\mathcal{S}_R$$\mathcal{T}_D$				30850	0.45606570442517597	$\mathcal{S}_U$$\mathcal{T}_R$	30850	0.45047680536905926	$\mathcal{S}_U$$\mathcal{T}_L$	30850	0.45009374618530273	$\mathcal{S}_U$$\mathcal{T}_S$	30850	0.48307397961616516	$\mathcal{S}_U$$\mathcal{T}_D$						
31641	0.45613202452659607	$\mathcal{S}_R$$\mathcal{T}_R$	31641	0.45014185706774396	$\mathcal{S}_R$$\mathcal{T}_L$	31641	0.4497951865196228	$\mathcal{S}_R$$\mathcal{T}_S$	31641	0.48094306389490765	$\mathcal{S}_R$$\mathcal{T}_D$				31641	0.45613202452659607	$\mathcal{S}_U$$\mathcal{T}_R$	31641	0.45014185706774396	$\mathcal{S}_U$$\mathcal{T}_L$	31641	0.4497951865196228	$\mathcal{S}_U$$\mathcal{T}_S$	31641	0.48094306389490765	$\mathcal{S}_U$$\mathcal{T}_D$						
32432	0.4561636646588643	$\mathcal{S}_R$$\mathcal{T}_R$	32432	0.44987086455027264	$\mathcal{S}_R$$\mathcal{T}_L$	32432	0.4496199389298757	$\mathcal{S}_R$$\mathcal{T}_S$	32432	0.479111909866333	$\mathcal{S}_R$$\mathcal{T}_D$				32432	0.4561636646588643	$\mathcal{S}_U$$\mathcal{T}_R$	32432	0.44987086455027264	$\mathcal{S}_U$$\mathcal{T}_L$	32432	0.4496199389298757	$\mathcal{S}_U$$\mathcal{T}_S$	32432	0.479111909866333	$\mathcal{S}_U$$\mathcal{T}_D$						
33223	0.4561581015586853	$\mathcal{S}_R$$\mathcal{T}_R$	33223	0.44954124093055725	$\mathcal{S}_R$$\mathcal{T}_L$	33223	0.449693888425827	$\mathcal{S}_R$$\mathcal{T}_S$	33223	0.47711960474650067	$\mathcal{S}_R$$\mathcal{T}_D$				33223	0.4561581015586853	$\mathcal{S}_U$$\mathcal{T}_R$	33223	0.44954124093055725	$\mathcal{S}_U$$\mathcal{T}_L$	33223	0.449693888425827	$\mathcal{S}_U$$\mathcal{T}_S$	33223	0.47711960474650067	$\mathcal{S}_U$$\mathcal{T}_D$						
34014	0.4562890926996867	$\mathcal{S}_R$$\mathcal{T}_R$	34014	0.44936277468999225	$\mathcal{S}_R$$\mathcal{T}_L$	34014	0.44968946774800617	$\mathcal{S}_R$$\mathcal{T}_S$	34014	0.4752198855082194	$\mathcal{S}_R$$\mathcal{T}_D$				34014	0.4562890926996867	$\mathcal{S}_U$$\mathcal{T}_R$	34014	0.44936277468999225	$\mathcal{S}_U$$\mathcal{T}_L$	34014	0.44968946774800617	$\mathcal{S}_U$$\mathcal{T}_S$	34014	0.4752198855082194	$\mathcal{S}_U$$\mathcal{T}_D$						
34805	0.4565456708272298	$\mathcal{S}_R$$\mathcal{T}_R$	34805	0.4494199852148692	$\mathcal{S}_R$$\mathcal{T}_L$	34805	0.44968870282173157	$\mathcal{S}_R$$\mathcal{T}_S$	34805	0.4727468987305959	$\mathcal{S}_R$$\mathcal{T}_D$				34805	0.4565456708272298	$\mathcal{S}_U$$\mathcal{T}_R$	34805	0.4494199852148692	$\mathcal{S}_U$$\mathcal{T}_L$	34805	0.44968870282173157	$\mathcal{S}_U$$\mathcal{T}_S$	34805	0.4727468987305959	$\mathcal{S}_U$$\mathcal{T}_D$						
35596	0.45652881264686584	$\mathcal{S}_R$$\mathcal{T}_R$	35596	0.4496120810508728	$\mathcal{S}_R$$\mathcal{T}_L$	35596	0.44958333174387616	$\mathcal{S}_R$$\mathcal{T}_S$	35596	0.47021066149075824	$\mathcal{S}_R$$\mathcal{T}_D$				35596	0.45652881264686584	$\mathcal{S}_U$$\mathcal{T}_R$	35596	0.4496120810508728	$\mathcal{S}_U$$\mathcal{T}_L$	35596	0.44958333174387616	$\mathcal{S}_U$$\mathcal{T}_S$	35596	0.47021066149075824	$\mathcal{S}_U$$\mathcal{T}_D$						
36387	0.45663594206174213	$\mathcal{S}_R$$\mathcal{T}_R$	36387	0.44996723532676697	$\mathcal{S}_R$$\mathcal{T}_L$	36387	0.44971757133801776	$\mathcal{S}_R$$\mathcal{T}_S$	36387	0.4686436156431834	$\mathcal{S}_R$$\mathcal{T}_D$				36387	0.45663594206174213	$\mathcal{S}_U$$\mathcal{T}_R$	36387	0.44996723532676697	$\mathcal{S}_U$$\mathcal{T}_L$	36387	0.44971757133801776	$\mathcal{S}_U$$\mathcal{T}_S$	36387	0.4686436156431834	$\mathcal{S}_U$$\mathcal{T}_D$						
37178	0.45677170157432556	$\mathcal{S}_R$$\mathcal{T}_R$	37178	0.45049511392911273	$\mathcal{S}_R$$\mathcal{T}_L$	37178	0.45010120670000714	$\mathcal{S}_R$$\mathcal{T}_S$	37178	0.4672262767950694	$\mathcal{S}_R$$\mathcal{T}_D$				37178	0.45677170157432556	$\mathcal{S}_U$$\mathcal{T}_R$	37178	0.45049511392911273	$\mathcal{S}_U$$\mathcal{T}_L$	37178	0.45010120670000714	$\mathcal{S}_U$$\mathcal{T}_S$	37178	0.4672262767950694	$\mathcal{S}_U$$\mathcal{T}_D$						
37969	0.4568643073240916	$\mathcal{S}_R$$\mathcal{T}_R$	37969	0.45082048575083417	$\mathcal{S}_R$$\mathcal{T}_L$	37969	0.45036545395851135	$\mathcal{S}_R$$\mathcal{T}_S$	37969	0.46580087145169574	$\mathcal{S}_R$$\mathcal{T}_D$				37969	0.4568643073240916	$\mathcal{S}_U$$\mathcal{T}_R$	37969	0.45082048575083417	$\mathcal{S}_U$$\mathcal{T}_L$	37969	0.45036545395851135	$\mathcal{S}_U$$\mathcal{T}_S$	37969	0.46580087145169574	$\mathcal{S}_U$$\mathcal{T}_D$						
38760	0.45700620611508685	$\mathcal{S}_R$$\mathcal{T}_R$	38760	0.4510610103607178	$\mathcal{S}_R$$\mathcal{T}_L$	38760	0.45055558284123737	$\mathcal{S}_R$$\mathcal{T}_S$	38760	0.4640846749146779	$\mathcal{S}_R$$\mathcal{T}_D$				38760	0.45700620611508685	$\mathcal{S}_U$$\mathcal{T}_R$	38760	0.4510610103607178	$\mathcal{S}_U$$\mathcal{T}_L$	38760	0.45055558284123737	$\mathcal{S}_U$$\mathcal{T}_S$	38760	0.4640846749146779	$\mathcal{S}_U$$\mathcal{T}_D$						
39551	0.4569762547810872	$\mathcal{S}_R$$\mathcal{T}_R$	39551	0.45141100883483887	$\mathcal{S}_R$$\mathcal{T}_L$	39551	0.4507296880086263	$\mathcal{S}_R$$\mathcal{T}_S$	39551	0.4624849359194438	$\mathcal{S}_R$$\mathcal{T}_D$				39551	0.4569762547810872	$\mathcal{S}_U$$\mathcal{T}_R$	39551	0.45141100883483887	$\mathcal{S}_U$$\mathcal{T}_L$	39551	0.4507296880086263	$\mathcal{S}_U$$\mathcal{T}_S$	39551	0.4624849359194438	$\mathcal{S}_U$$\mathcal{T}_D$						
40342	0.4570646683375041	$\mathcal{S}_R$$\mathcal{T}_R$	40342	0.45176483194033307	$\mathcal{S}_R$$\mathcal{T}_L$	40342	0.4507589836915334	$\mathcal{S}_R$$\mathcal{T}_S$	40342	0.46085864305496216	$\mathcal{S}_R$$\mathcal{T}_D$				40342	0.4570646683375041	$\mathcal{S}_U$$\mathcal{T}_R$	40342	0.45176483194033307	$\mathcal{S}_U$$\mathcal{T}_L$	40342	0.4507589836915334	$\mathcal{S}_U$$\mathcal{T}_S$	40342	0.46085864305496216	$\mathcal{S}_U$$\mathcal{T}_D$						
40342		$\mathcal{S}_R$$\mathcal{T}_R$	40342		$\mathcal{S}_R$$\mathcal{T}_L$	40342		$\mathcal{S}_R$$\mathcal{T}_S$	40342		$\mathcal{S}_R$$\mathcal{T}_D$				40342		$\mathcal{S}_U$$\mathcal{T}_R$	40342		$\mathcal{S}_U$$\mathcal{T}_L$	40342		$\mathcal{S}_U$$\mathcal{T}_S$	40342		$\mathcal{S}_U$$\mathcal{T}_D$						


==> DICES_overall_eval_macro_avg.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
792	0.4552051384590916	$\mathcal{S}_R$$\mathcal{T}_R$	792	0.4552051384590916	$\mathcal{S}_R$$\mathcal{T}_L$	792	0.4552051384590916	$\mathcal{S}_R$$\mathcal{T}_S$	792	0.4552051384590916	$\mathcal{S}_R$$\mathcal{T}_D$	79.0	0.3993305369145279	$\mathcal{S}_R$$\mathcal{O}$	792	0.4552051384590916	$\mathcal{S}_U$$\mathcal{T}_R$	792	0.4552051384590916	$\mathcal{S}_U$$\mathcal{T}_L$	792	0.4552051384590916	$\mathcal{S}_U$$\mathcal{T}_S$	792	0.4552051384590916	$\mathcal{S}_U$$\mathcal{T}_D$	79.0	0.3993305369145279	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.6430320648343903	passive
1583	0.4552051384590916	$\mathcal{S}_R$$\mathcal{T}_R$	1583	0.4552051384590916	$\mathcal{S}_R$$\mathcal{T}_L$	1583	0.4552051384590916	$\mathcal{S}_R$$\mathcal{T}_S$	1583	0.4552051384590916	$\mathcal{S}_R$$\mathcal{T}_D$	5839.0	0.4552051384590916	$\mathcal{S}_R$$\mathcal{O}$	1583	0.4552051384590916	$\mathcal{S}_U$$\mathcal{T}_R$	1583	0.4552051384590916	$\mathcal{S}_U$$\mathcal{T}_L$	1583	0.4552051384590916	$\mathcal{S}_U$$\mathcal{T}_S$	1583	0.4552051384590916	$\mathcal{S}_U$$\mathcal{T}_D$	5834.0	0.4338856364861021	$\mathcal{S}_U$$\mathcal{O}$	2504.6521739130435	0.6430320648343903	passive
2374	0.4552051384590916	$\mathcal{S}_R$$\mathcal{T}_R$	2374	0.4552051384590916	$\mathcal{S}_R$$\mathcal{T}_L$	2374	0.4552051384590916	$\mathcal{S}_R$$\mathcal{T}_S$	2374	0.4803503335840027	$\mathcal{S}_R$$\mathcal{T}_D$	11579.0	0.4552051384590916	$\mathcal{S}_R$$\mathcal{O}$	2374	0.4552051384590916	$\mathcal{S}_U$$\mathcal{T}_R$	2374	0.4552051384590916	$\mathcal{S}_U$$\mathcal{T}_L$	2374	0.4552051384590916	$\mathcal{S}_U$$\mathcal{T}_S$	2374	0.4803503335840027	$\mathcal{S}_U$$\mathcal{T}_D$	11571.0	0.4532753398079814	$\mathcal{S}_U$$\mathcal{O}$	5009.304347826087	0.6430320648343903	passive
3165	0.4552051384590916	$\mathcal{S}_R$$\mathcal{T}_R$	3165	0.4678463347067998	$\mathcal{S}_R$$\mathcal{T}_L$	3165	0.4552051384590916	$\mathcal{S}_R$$\mathcal{T}_S$	3165	0.5264299593711358	$\mathcal{S}_R$$\mathcal{T}_D$	17328.0	0.4552051384590916	$\mathcal{S}_R$$\mathcal{O}$	3165	0.4552051384590916	$\mathcal{S}_U$$\mathcal{T}_R$	3165	0.4678463347067998	$\mathcal{S}_U$$\mathcal{T}_L$	3165	0.4552051384590916	$\mathcal{S}_U$$\mathcal{T}_S$	3165	0.5264299593711358	$\mathcal{S}_U$$\mathcal{T}_D$	17315.0	0.4552051384590916	$\mathcal{S}_U$$\mathcal{O}$	7513.95652173913	0.6430320648343903	passive
3956	0.4552051384590916	$\mathcal{S}_R$$\mathcal{T}_R$	3956	0.5026873275402193	$\mathcal{S}_R$$\mathcal{T}_L$	3956	0.47053947514431355	$\mathcal{S}_R$$\mathcal{T}_S$	3956	0.5210820930254205	$\mathcal{S}_R$$\mathcal{T}_D$	23070.0	0.4552051384590916	$\mathcal{S}_R$$\mathcal{O}$	3956	0.4552051384590916	$\mathcal{S}_U$$\mathcal{T}_R$	3956	0.5026873275402193	$\mathcal{S}_U$$\mathcal{T}_L$	3956	0.47053947514431355	$\mathcal{S}_U$$\mathcal{T}_S$	3956	0.5210820930254205	$\mathcal{S}_U$$\mathcal{T}_D$	23061.0	0.4552051384590916	$\mathcal{S}_U$$\mathcal{O}$	10018.608695652174	0.6430320648343903	passive
4747	0.4695368150256313	$\mathcal{S}_R$$\mathcal{T}_R$	4747	0.5665863453815262	$\mathcal{S}_R$$\mathcal{T}_L$	4747	0.47053947514431355	$\mathcal{S}_R$$\mathcal{T}_S$	4747	0.4657703354661991	$\mathcal{S}_R$$\mathcal{T}_D$	28820.0	0.4552051384590916	$\mathcal{S}_R$$\mathcal{O}$	4747	0.4695368150256313	$\mathcal{S}_U$$\mathcal{T}_R$	4747	0.5665863453815262	$\mathcal{S}_U$$\mathcal{T}_L$	4747	0.47053947514431355	$\mathcal{S}_U$$\mathcal{T}_S$	4747	0.4657703354661991	$\mathcal{S}_U$$\mathcal{T}_D$	28808.0	0.4552051384590916	$\mathcal{S}_U$$\mathcal{O}$	12523.260869565218	0.6430320648343903	passive
5538	0.5019302831897744	$\mathcal{S}_R$$\mathcal{T}_R$	5538	0.6194653005039777	$\mathcal{S}_R$$\mathcal{T}_L$	5538	0.48151711049583285	$\mathcal{S}_R$$\mathcal{T}_S$	5538	0.5040669705644916	$\mathcal{S}_R$$\mathcal{T}_D$	34568.0	0.4552051384590916	$\mathcal{S}_R$$\mathcal{O}$	5538	0.5019302831897744	$\mathcal{S}_U$$\mathcal{T}_R$	5538	0.6194653005039777	$\mathcal{S}_U$$\mathcal{T}_L$	5538	0.48151711049583285	$\mathcal{S}_U$$\mathcal{T}_S$	5538	0.5040669705644916	$\mathcal{S}_U$$\mathcal{T}_D$	34561.0	0.4552051384590916	$\mathcal{S}_U$$\mathcal{O}$	15027.91304347826	0.6430320648343903	passive
6329	0.5446635563604737	$\mathcal{S}_R$$\mathcal{T}_R$	6329	0.6035487254561809	$\mathcal{S}_R$$\mathcal{T}_L$	6329	0.5106829033184784	$\mathcal{S}_R$$\mathcal{T}_S$	6329	0.5139586033662771	$\mathcal{S}_R$$\mathcal{T}_D$	40299.0	0.4552051384590916	$\mathcal{S}_R$$\mathcal{O}$	6329	0.5446635563604737	$\mathcal{S}_U$$\mathcal{T}_R$	6329	0.6035487254561809	$\mathcal{S}_U$$\mathcal{T}_L$	6329	0.5106829033184784	$\mathcal{S}_U$$\mathcal{T}_S$	6329	0.5139586033662771	$\mathcal{S}_U$$\mathcal{T}_D$	40278.0	0.4552051384590916	$\mathcal{S}_U$$\mathcal{O}$	17532.565217391304	0.6430320648343903	passive
7120	0.5567372902024622	$\mathcal{S}_R$$\mathcal{T}_R$	7120	0.5970138702252554	$\mathcal{S}_R$$\mathcal{T}_L$	7120	0.545458483527546	$\mathcal{S}_R$$\mathcal{T}_S$	7120	0.5762040100085036	$\mathcal{S}_R$$\mathcal{T}_D$	46048.0	0.4552051384590916	$\mathcal{S}_R$$\mathcal{O}$	7120	0.5567372902024622	$\mathcal{S}_U$$\mathcal{T}_R$	7120	0.5970138702252554	$\mathcal{S}_U$$\mathcal{T}_L$	7120	0.545458483527546	$\mathcal{S}_U$$\mathcal{T}_S$	7120	0.5762040100085036	$\mathcal{S}_U$$\mathcal{T}_D$	46049.0	0.4552051384590916	$\mathcal{S}_U$$\mathcal{O}$	20037.217391304348	0.6430320648343903	passive
7911	0.5774281733933454	$\mathcal{S}_R$$\mathcal{T}_R$	7911	0.6247058408682613	$\mathcal{S}_R$$\mathcal{T}_L$	7911	0.6032981397687279	$\mathcal{S}_R$$\mathcal{T}_S$	7911	0.5914308154270467	$\mathcal{S}_R$$\mathcal{T}_D$	51790.0	0.47053947514431355	$\mathcal{S}_R$$\mathcal{O}$	7911	0.5774281733933454	$\mathcal{S}_U$$\mathcal{T}_R$	7911	0.6247058408682613	$\mathcal{S}_U$$\mathcal{T}_L$	7911	0.6032981397687279	$\mathcal{S}_U$$\mathcal{T}_S$	7911	0.5914308154270467	$\mathcal{S}_U$$\mathcal{T}_D$	51788.0	0.4899929925307737	$\mathcal{S}_U$$\mathcal{O}$	22541.869565217392	0.6430320648343903	passive
8702	0.5936634547768368	$\mathcal{S}_R$$\mathcal{T}_R$	8702	0.620494079370484	$\mathcal{S}_R$$\mathcal{T}_L$	8702	0.6089574508245786	$\mathcal{S}_R$$\mathcal{T}_S$	8702	0.5777021876200821	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0	0.5302613108049328	$\mathcal{S}_R$$\mathcal{O}$	8702	0.5936634547768368	$\mathcal{S}_U$$\mathcal{T}_R$	8702	0.620494079370484	$\mathcal{S}_U$$\mathcal{T}_L$	8702	0.6089574508245786	$\mathcal{S}_U$$\mathcal{T}_S$	8702	0.5777021876200821	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0	0.5444017094017094	$\mathcal{S}_U$$\mathcal{O}$	25046.521739130436	0.6430320648343903	passive
9493	0.6151334953070154	$\mathcal{S}_R$$\mathcal{T}_R$	9493	0.606125392501797	$\mathcal{S}_R$$\mathcal{T}_L$	9493	0.6233261376932655	$\mathcal{S}_R$$\mathcal{T}_S$	9493	0.6039873858922049	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0		$\mathcal{S}_R$$\mathcal{O}$	9493	0.6151334953070154	$\mathcal{S}_U$$\mathcal{T}_R$	9493	0.606125392501797	$\mathcal{S}_U$$\mathcal{T}_L$	9493	0.6233261376932655	$\mathcal{S}_U$$\mathcal{T}_S$	9493	0.6039873858922049	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0		$\mathcal{S}_U$$\mathcal{O}$	27551.17391304348	0.6430320648343903	passive
10284	0.6087221663404009	$\mathcal{S}_R$$\mathcal{T}_R$	10284	0.6162264026028071	$\mathcal{S}_R$$\mathcal{T}_L$	10284	0.6157378059535698	$\mathcal{S}_R$$\mathcal{T}_S$	10284	0.6082458195704663	$\mathcal{S}_R$$\mathcal{T}_D$				10284	0.6087221663404009	$\mathcal{S}_U$$\mathcal{T}_R$	10284	0.6162264026028071	$\mathcal{S}_U$$\mathcal{T}_L$	10284	0.6157378059535698	$\mathcal{S}_U$$\mathcal{T}_S$	10284	0.6082458195704663	$\mathcal{S}_U$$\mathcal{T}_D$				30055.82608695652	0.6430320648343903	passive
11075	0.6087221663404009	$\mathcal{S}_R$$\mathcal{T}_R$	11075	0.6162264026028071	$\mathcal{S}_R$$\mathcal{T}_L$	11075	0.601813031490905	$\mathcal{S}_R$$\mathcal{T}_S$	11075	0.6179755421066909	$\mathcal{S}_R$$\mathcal{T}_D$				11075	0.6087221663404009	$\mathcal{S}_U$$\mathcal{T}_R$	11075	0.6162264026028071	$\mathcal{S}_U$$\mathcal{T}_L$	11075	0.6018130314909051	$\mathcal{S}_U$$\mathcal{T}_S$	11075	0.6179755421066909	$\mathcal{S}_U$$\mathcal{T}_D$				32560.478260869564	0.6430320648343903	passive
11866	0.6162108437263211	$\mathcal{S}_R$$\mathcal{T}_R$	11866	0.6363434748916461	$\mathcal{S}_R$$\mathcal{T}_L$	11866	0.6184340930279145	$\mathcal{S}_R$$\mathcal{T}_S$	11866	0.6162793330847833	$\mathcal{S}_R$$\mathcal{T}_D$				11866	0.6162108437263211	$\mathcal{S}_U$$\mathcal{T}_R$	11866	0.6363434748916461	$\mathcal{S}_U$$\mathcal{T}_L$	11866	0.6184340930279145	$\mathcal{S}_U$$\mathcal{T}_S$	11866	0.6162793330847833	$\mathcal{S}_U$$\mathcal{T}_D$				35065.13043478261	0.6430320648343903	passive
12657	0.6023480781394176	$\mathcal{S}_R$$\mathcal{T}_R$	12657	0.6363434748916461	$\mathcal{S}_R$$\mathcal{T}_L$	12657	0.6236036814562455	$\mathcal{S}_R$$\mathcal{T}_S$	12657	0.6299274030536909	$\mathcal{S}_R$$\mathcal{T}_D$				12657	0.6023480781394176	$\mathcal{S}_U$$\mathcal{T}_R$	12657	0.6363434748916461	$\mathcal{S}_U$$\mathcal{T}_L$	12657	0.6236036814562455	$\mathcal{S}_U$$\mathcal{T}_S$	12657	0.6299274030536909	$\mathcal{S}_U$$\mathcal{T}_D$				37569.782608695656	0.6430320648343903	passive
13448	0.6200367768184806	$\mathcal{S}_R$$\mathcal{T}_R$	13448	0.609726669752185	$\mathcal{S}_R$$\mathcal{T}_L$	13448	0.6286742208497363	$\mathcal{S}_R$$\mathcal{T}_S$	13448	0.638514778027968	$\mathcal{S}_R$$\mathcal{T}_D$				13448	0.6200367768184806	$\mathcal{S}_U$$\mathcal{T}_R$	13448	0.609726669752185	$\mathcal{S}_U$$\mathcal{T}_L$	13448	0.6286742208497363	$\mathcal{S}_U$$\mathcal{T}_S$	13448	0.638514778027968	$\mathcal{S}_U$$\mathcal{T}_D$				40074.434782608696	0.6430320648343903	passive
14239	0.6217695147163952	$\mathcal{S}_R$$\mathcal{T}_R$	14239	0.6363755853881874	$\mathcal{S}_R$$\mathcal{T}_L$	14239	0.6286742208497363	$\mathcal{S}_R$$\mathcal{T}_S$	14239	0.6366130907827005	$\mathcal{S}_R$$\mathcal{T}_D$				14239	0.6217695147163952	$\mathcal{S}_U$$\mathcal{T}_R$	14239	0.6363755853881874	$\mathcal{S}_U$$\mathcal{T}_L$	14239	0.6286742208497363	$\mathcal{S}_U$$\mathcal{T}_S$	14239	0.6366130907827005	$\mathcal{S}_U$$\mathcal{T}_D$				42579.086956521736	0.6430320648343903	passive
15030	0.6341438495911976	$\mathcal{S}_R$$\mathcal{T}_R$	15030	0.6292395671367333	$\mathcal{S}_R$$\mathcal{T}_L$	15030	0.6363356166006011	$\mathcal{S}_R$$\mathcal{T}_S$	15030	0.6246703372789851	$\mathcal{S}_R$$\mathcal{T}_D$				15030	0.6341438495911976	$\mathcal{S}_U$$\mathcal{T}_R$	15030	0.6292395671367333	$\mathcal{S}_U$$\mathcal{T}_L$	15030	0.6363356166006011	$\mathcal{S}_U$$\mathcal{T}_S$	15030	0.6246703372789851	$\mathcal{S}_U$$\mathcal{T}_D$				45083.739130434784	0.6430320648343903	passive
15821	0.6458617179547411	$\mathcal{S}_R$$\mathcal{T}_R$	15821	0.6441520731063313	$\mathcal{S}_R$$\mathcal{T}_L$	15821	0.6467892912784137	$\mathcal{S}_R$$\mathcal{T}_S$	15821	0.6254229294056803	$\mathcal{S}_R$$\mathcal{T}_D$				15821	0.6458617179547411	$\mathcal{S}_U$$\mathcal{T}_R$	15821	0.6441520731063313	$\mathcal{S}_U$$\mathcal{T}_L$	15821	0.6467892912784136	$\mathcal{S}_U$$\mathcal{T}_S$	15821	0.6254229294056803	$\mathcal{S}_U$$\mathcal{T}_D$				47588.391304347824	0.6430320648343903	passive
16612	0.6458617179547411	$\mathcal{S}_R$$\mathcal{T}_R$	16612	0.6324440255136056	$\mathcal{S}_R$$\mathcal{T}_L$	16612	0.6329265256915102	$\mathcal{S}_R$$\mathcal{T}_S$	16612	0.6254229294056803	$\mathcal{S}_R$$\mathcal{T}_D$				16612	0.6458617179547411	$\mathcal{S}_U$$\mathcal{T}_R$	16612	0.6324440255136056	$\mathcal{S}_U$$\mathcal{T}_L$	16612	0.6329265256915102	$\mathcal{S}_U$$\mathcal{T}_S$	16612	0.6254229294056803	$\mathcal{S}_U$$\mathcal{T}_D$				50093.04347826087	0.6430320648343903	passive
17403	0.6458617179547411	$\mathcal{S}_R$$\mathcal{T}_R$	17403	0.6431646122912843	$\mathcal{S}_R$$\mathcal{T}_L$	17403	0.6595328756956987	$\mathcal{S}_R$$\mathcal{T}_S$	17403	0.6254229294056803	$\mathcal{S}_R$$\mathcal{T}_D$				17403	0.6458617179547411	$\mathcal{S}_U$$\mathcal{T}_R$	17403	0.6431646122912843	$\mathcal{S}_U$$\mathcal{T}_L$	17403	0.6595328756956987	$\mathcal{S}_U$$\mathcal{T}_S$	17403	0.6254229294056803	$\mathcal{S}_U$$\mathcal{T}_D$				52597.69565217391	0.6430320648343903	passive
18194	0.6300348445697282	$\mathcal{S}_R$$\mathcal{T}_R$	18194	0.6324440255136056	$\mathcal{S}_R$$\mathcal{T}_L$	18194	0.6363797062185972	$\mathcal{S}_R$$\mathcal{T}_S$	18194	0.6214267905190827	$\mathcal{S}_R$$\mathcal{T}_D$				18194	0.6300348445697282	$\mathcal{S}_U$$\mathcal{T}_R$	18194	0.6324440255136056	$\mathcal{S}_U$$\mathcal{T}_L$	18194	0.6363797062185972	$\mathcal{S}_U$$\mathcal{T}_S$	18194	0.6214267905190827	$\mathcal{S}_U$$\mathcal{T}_D$				55102.34782608696	0.6430320648343903	passive
18985	0.6217216400608717	$\mathcal{S}_R$$\mathcal{T}_R$	18985	0.6531123656873135	$\mathcal{S}_R$$\mathcal{T}_L$	18985	0.629792168894733	$\mathcal{S}_R$$\mathcal{T}_S$	18985	0.6324912931131333	$\mathcal{S}_R$$\mathcal{T}_D$				18985	0.6217216400608717	$\mathcal{S}_U$$\mathcal{T}_R$	18985	0.6531123656873135	$\mathcal{S}_U$$\mathcal{T}_L$	18985	0.629792168894733	$\mathcal{S}_U$$\mathcal{T}_S$	18985	0.6324912931131333	$\mathcal{S}_U$$\mathcal{T}_D$				57607.0	0.6430320648343903	passive
19776	0.6360903269295585	$\mathcal{S}_R$$\mathcal{T}_R$	19776	0.6468571114544982	$\mathcal{S}_R$$\mathcal{T}_L$	19776	0.6557905690600628	$\mathcal{S}_R$$\mathcal{T}_S$	19776	0.6171687463811614	$\mathcal{S}_R$$\mathcal{T}_D$				19776	0.6360903269295585	$\mathcal{S}_U$$\mathcal{T}_R$	19776	0.6468571114544982	$\mathcal{S}_U$$\mathcal{T}_L$	19776	0.6557905690600628	$\mathcal{S}_U$$\mathcal{T}_S$	19776	0.6171687463811614	$\mathcal{S}_U$$\mathcal{T}_D$						
20567	0.6302964586656983	$\mathcal{S}_R$$\mathcal{T}_R$	20567	0.6531123656873135	$\mathcal{S}_R$$\mathcal{T}_L$	20567	0.6557905690600628	$\mathcal{S}_R$$\mathcal{T}_S$	20567	0.6199278083512801	$\mathcal{S}_R$$\mathcal{T}_D$				20567	0.6302964586656983	$\mathcal{S}_U$$\mathcal{T}_R$	20567	0.6531123656873135	$\mathcal{S}_U$$\mathcal{T}_L$	20567	0.6557905690600628	$\mathcal{S}_U$$\mathcal{T}_S$	20567	0.6199278083512801	$\mathcal{S}_U$$\mathcal{T}_D$						
21358	0.6302964586656983	$\mathcal{S}_R$$\mathcal{T}_R$	21358	0.6499477533960293	$\mathcal{S}_R$$\mathcal{T}_L$	21358	0.6434321635292172	$\mathcal{S}_R$$\mathcal{T}_S$	21358	0.6255967925799802	$\mathcal{S}_R$$\mathcal{T}_D$				21358	0.6302964586656983	$\mathcal{S}_U$$\mathcal{T}_R$	21358	0.6499477533960293	$\mathcal{S}_U$$\mathcal{T}_L$	21358	0.6434321635292172	$\mathcal{S}_U$$\mathcal{T}_S$	21358	0.6255967925799802	$\mathcal{S}_U$$\mathcal{T}_D$						
22149	0.6523663217637252	$\mathcal{S}_R$$\mathcal{T}_R$	22149	0.6469194899835071	$\mathcal{S}_R$$\mathcal{T}_L$	22149	0.6434321635292172	$\mathcal{S}_R$$\mathcal{T}_S$	22149	0.6315759866763964	$\mathcal{S}_R$$\mathcal{T}_D$				22149	0.6523663217637252	$\mathcal{S}_U$$\mathcal{T}_R$	22149	0.6469194899835071	$\mathcal{S}_U$$\mathcal{T}_L$	22149	0.6434321635292172	$\mathcal{S}_U$$\mathcal{T}_S$	22149	0.6315759866763964	$\mathcal{S}_U$$\mathcal{T}_D$						
22940	0.6523663217637252	$\mathcal{S}_R$$\mathcal{T}_R$	22940	0.6531522117729014	$\mathcal{S}_R$$\mathcal{T}_L$	22940	0.6363797062185972	$\mathcal{S}_R$$\mathcal{T}_S$	22940	0.6274482222758085	$\mathcal{S}_R$$\mathcal{T}_D$				22940	0.6523663217637252	$\mathcal{S}_U$$\mathcal{T}_R$	22940	0.6531522117729014	$\mathcal{S}_U$$\mathcal{T}_L$	22940	0.6363797062185972	$\mathcal{S}_U$$\mathcal{T}_S$	22940	0.6274482222758085	$\mathcal{S}_U$$\mathcal{T}_D$						
23731	0.6392141099908238	$\mathcal{S}_R$$\mathcal{T}_R$	23731	0.6141278980708061	$\mathcal{S}_R$$\mathcal{T}_L$	23731	0.6363797062185972	$\mathcal{S}_R$$\mathcal{T}_S$	23731	0.6331203279479142	$\mathcal{S}_R$$\mathcal{T}_D$				23731	0.6392141099908238	$\mathcal{S}_U$$\mathcal{T}_R$	23731	0.6141278980708061	$\mathcal{S}_U$$\mathcal{T}_L$	23731	0.6363797062185972	$\mathcal{S}_U$$\mathcal{T}_S$	23731	0.6331203279479142	$\mathcal{S}_U$$\mathcal{T}_D$						
24522	0.6558347896178924	$\mathcal{S}_R$$\mathcal{T}_R$	24522	0.6169095054019229	$\mathcal{S}_R$$\mathcal{T}_L$	24522	0.6363797062185972	$\mathcal{S}_R$$\mathcal{T}_S$	24522	0.6244424978415126	$\mathcal{S}_R$$\mathcal{T}_D$				24522	0.6558347896178924	$\mathcal{S}_U$$\mathcal{T}_R$	24522	0.6169095054019229	$\mathcal{S}_U$$\mathcal{T}_L$	24522	0.6363797062185972	$\mathcal{S}_U$$\mathcal{T}_S$	24522	0.6244424978415126	$\mathcal{S}_U$$\mathcal{T}_D$						
25313	0.6558347896178924	$\mathcal{S}_R$$\mathcal{T}_R$	25313	0.6169095054019229	$\mathcal{S}_R$$\mathcal{T}_L$	25313	0.6363797062185972	$\mathcal{S}_R$$\mathcal{T}_S$	25313	0.6128034699099304	$\mathcal{S}_R$$\mathcal{T}_D$				25313	0.6558347896178924	$\mathcal{S}_U$$\mathcal{T}_R$	25313	0.6169095054019229	$\mathcal{S}_U$$\mathcal{T}_L$	25313	0.6363797062185972	$\mathcal{S}_U$$\mathcal{T}_S$	25313	0.6128034699099304	$\mathcal{S}_U$$\mathcal{T}_D$						
26104	0.6558347896178924	$\mathcal{S}_R$$\mathcal{T}_R$	26104	0.6318220113715207	$\mathcal{S}_R$$\mathcal{T}_L$	26104	0.6363797062185972	$\mathcal{S}_R$$\mathcal{T}_S$	26104	0.6128034699099304	$\mathcal{S}_R$$\mathcal{T}_D$				26104	0.6558347896178924	$\mathcal{S}_U$$\mathcal{T}_R$	26104	0.6318220113715207	$\mathcal{S}_U$$\mathcal{T}_L$	26104	0.6363797062185972	$\mathcal{S}_U$$\mathcal{T}_S$	26104	0.6128034699099304	$\mathcal{S}_U$$\mathcal{T}_D$						
26895	0.6558347896178924	$\mathcal{S}_R$$\mathcal{T}_R$	26895	0.6382322677817771	$\mathcal{S}_R$$\mathcal{T}_L$	26895	0.640010200251568	$\mathcal{S}_R$$\mathcal{T}_S$	26895	0.6188305494035008	$\mathcal{S}_R$$\mathcal{T}_D$				26895	0.6558347896178924	$\mathcal{S}_U$$\mathcal{T}_R$	26895	0.6382322677817771	$\mathcal{S}_U$$\mathcal{T}_L$	26895	0.6400102002515681	$\mathcal{S}_U$$\mathcal{T}_S$	26895	0.6188305494035008	$\mathcal{S}_U$$\mathcal{T}_D$						
27686	0.6558347896178924	$\mathcal{S}_R$$\mathcal{T}_R$	27686	0.6382322677817771	$\mathcal{S}_R$$\mathcal{T}_L$	27686	0.640010200251568	$\mathcal{S}_R$$\mathcal{T}_S$	27686	0.6188305494035008	$\mathcal{S}_R$$\mathcal{T}_D$				27686	0.6558347896178924	$\mathcal{S}_U$$\mathcal{T}_R$	27686	0.6382322677817771	$\mathcal{S}_U$$\mathcal{T}_L$	27686	0.6400102002515681	$\mathcal{S}_U$$\mathcal{T}_S$	27686	0.6188305494035008	$\mathcal{S}_U$$\mathcal{T}_D$						
28477	0.6558347896178924	$\mathcal{S}_R$$\mathcal{T}_R$	28477	0.6233197618121793	$\mathcal{S}_R$$\mathcal{T}_L$	28477	0.640010200251568	$\mathcal{S}_R$$\mathcal{T}_S$	28477	0.6135265700483092	$\mathcal{S}_R$$\mathcal{T}_D$				28477	0.6558347896178924	$\mathcal{S}_U$$\mathcal{T}_R$	28477	0.6233197618121793	$\mathcal{S}_U$$\mathcal{T}_L$	28477	0.6400102002515681	$\mathcal{S}_U$$\mathcal{T}_S$	28477	0.6135265700483092	$\mathcal{S}_U$$\mathcal{T}_D$						
29268	0.6595107410973987	$\mathcal{S}_R$$\mathcal{T}_R$	29268	0.6233197618121793	$\mathcal{S}_R$$\mathcal{T}_L$	29268	0.640010200251568	$\mathcal{S}_R$$\mathcal{T}_S$	29268	0.6196936181032291	$\mathcal{S}_R$$\mathcal{T}_D$				29268	0.6595107410973987	$\mathcal{S}_U$$\mathcal{T}_R$	29268	0.6233197618121793	$\mathcal{S}_U$$\mathcal{T}_L$	29268	0.6400102002515681	$\mathcal{S}_U$$\mathcal{T}_S$	29268	0.6196936181032291	$\mathcal{S}_U$$\mathcal{T}_D$						
30059	0.6595107410973987	$\mathcal{S}_R$$\mathcal{T}_R$	30059	0.6233197618121793	$\mathcal{S}_R$$\mathcal{T}_L$	30059	0.640010200251568	$\mathcal{S}_R$$\mathcal{T}_S$	30059	0.6089226406990578	$\mathcal{S}_R$$\mathcal{T}_D$				30059	0.6595107410973987	$\mathcal{S}_U$$\mathcal{T}_R$	30059	0.6233197618121793	$\mathcal{S}_U$$\mathcal{T}_L$	30059	0.6400102002515681	$\mathcal{S}_U$$\mathcal{T}_S$	30059	0.6089226406990578	$\mathcal{S}_U$$\mathcal{T}_D$						
30850	0.6456479755104952	$\mathcal{S}_R$$\mathcal{T}_R$	30850	0.615984033138871	$\mathcal{S}_R$$\mathcal{T}_L$	30850	0.640010200251568	$\mathcal{S}_R$$\mathcal{T}_S$	30850	0.6151131750799433	$\mathcal{S}_R$$\mathcal{T}_D$				30850	0.6456479755104952	$\mathcal{S}_U$$\mathcal{T}_R$	30850	0.615984033138871	$\mathcal{S}_U$$\mathcal{T}_L$	30850	0.6400102002515681	$\mathcal{S}_U$$\mathcal{T}_S$	30850	0.6151131750799433	$\mathcal{S}_U$$\mathcal{T}_D$						
31641	0.6456479755104952	$\mathcal{S}_R$$\mathcal{T}_R$	31641	0.6083226373880062	$\mathcal{S}_R$$\mathcal{T}_L$	31641	0.640010200251568	$\mathcal{S}_R$$\mathcal{T}_S$	31641	0.6177394377062059	$\mathcal{S}_R$$\mathcal{T}_D$				31641	0.6456479755104952	$\mathcal{S}_U$$\mathcal{T}_R$	31641	0.6083226373880062	$\mathcal{S}_U$$\mathcal{T}_L$	31641	0.6400102002515681	$\mathcal{S}_U$$\mathcal{T}_S$	31641	0.6177394377062059	$\mathcal{S}_U$$\mathcal{T}_D$						
32432	0.6456479755104952	$\mathcal{S}_R$$\mathcal{T}_R$	32432	0.6083226373880062	$\mathcal{S}_R$$\mathcal{T}_L$	32432	0.640010200251568	$\mathcal{S}_R$$\mathcal{T}_S$	32432	0.6177394377062059	$\mathcal{S}_R$$\mathcal{T}_D$				32432	0.6456479755104952	$\mathcal{S}_U$$\mathcal{T}_R$	32432	0.6083226373880062	$\mathcal{S}_U$$\mathcal{T}_L$	32432	0.6400102002515681	$\mathcal{S}_U$$\mathcal{T}_S$	32432	0.6177394377062059	$\mathcal{S}_U$$\mathcal{T}_D$						
33223	0.6456479755104952	$\mathcal{S}_R$$\mathcal{T}_R$	33223	0.6083226373880062	$\mathcal{S}_R$$\mathcal{T}_L$	33223	0.6432304389666149	$\mathcal{S}_R$$\mathcal{T}_S$	33223	0.6177394377062059	$\mathcal{S}_R$$\mathcal{T}_D$				33223	0.6456479755104952	$\mathcal{S}_U$$\mathcal{T}_R$	33223	0.6083226373880062	$\mathcal{S}_U$$\mathcal{T}_L$	33223	0.6432304389666149	$\mathcal{S}_U$$\mathcal{T}_S$	33223	0.6177394377062059	$\mathcal{S}_U$$\mathcal{T}_D$						
34014	0.6456479755104952	$\mathcal{S}_R$$\mathcal{T}_R$	34014	0.6083226373880062	$\mathcal{S}_R$$\mathcal{T}_L$	34014	0.6432304389666149	$\mathcal{S}_R$$\mathcal{T}_S$	34014	0.6209596764212527	$\mathcal{S}_R$$\mathcal{T}_D$				34014	0.6456479755104952	$\mathcal{S}_U$$\mathcal{T}_R$	34014	0.6083226373880062	$\mathcal{S}_U$$\mathcal{T}_L$	34014	0.6432304389666149	$\mathcal{S}_U$$\mathcal{T}_S$	34014	0.6209596764212527	$\mathcal{S}_U$$\mathcal{T}_D$						
34805	0.6456479755104952	$\mathcal{S}_R$$\mathcal{T}_R$	34805	0.6112876346798987	$\mathcal{S}_R$$\mathcal{T}_L$	34805	0.6432304389666149	$\mathcal{S}_R$$\mathcal{T}_S$	34805	0.6268650668136349	$\mathcal{S}_R$$\mathcal{T}_D$				34805	0.6456479755104952	$\mathcal{S}_U$$\mathcal{T}_R$	34805	0.6112876346798987	$\mathcal{S}_U$$\mathcal{T}_L$	34805	0.6432304389666149	$\mathcal{S}_U$$\mathcal{T}_S$	34805	0.6268650668136349	$\mathcal{S}_U$$\mathcal{T}_D$						
35596	0.6456479755104952	$\mathcal{S}_R$$\mathcal{T}_R$	35596	0.6112876346798987	$\mathcal{S}_R$$\mathcal{T}_L$	35596	0.6432304389666149	$\mathcal{S}_R$$\mathcal{T}_S$	35596	0.6268650668136349	$\mathcal{S}_R$$\mathcal{T}_D$				35596	0.6456479755104952	$\mathcal{S}_U$$\mathcal{T}_R$	35596	0.6112876346798987	$\mathcal{S}_U$$\mathcal{T}_L$	35596	0.6432304389666149	$\mathcal{S}_U$$\mathcal{T}_S$	35596	0.6268650668136349	$\mathcal{S}_U$$\mathcal{T}_D$						
36387	0.6456479755104952	$\mathcal{S}_R$$\mathcal{T}_R$	36387	0.6092464833701438	$\mathcal{S}_R$$\mathcal{T}_L$	36387	0.6432304389666149	$\mathcal{S}_R$$\mathcal{T}_S$	36387	0.6301796833295134	$\mathcal{S}_R$$\mathcal{T}_D$				36387	0.6456479755104952	$\mathcal{S}_U$$\mathcal{T}_R$	36387	0.6092464833701438	$\mathcal{S}_U$$\mathcal{T}_L$	36387	0.6432304389666149	$\mathcal{S}_U$$\mathcal{T}_S$	36387	0.6301796833295134	$\mathcal{S}_U$$\mathcal{T}_D$						
37178	0.6456479755104952	$\mathcal{S}_R$$\mathcal{T}_R$	37178	0.6092464833701438	$\mathcal{S}_R$$\mathcal{T}_L$	37178	0.6432304389666149	$\mathcal{S}_R$$\mathcal{T}_S$	37178	0.6301796833295134	$\mathcal{S}_R$$\mathcal{T}_D$				37178	0.6456479755104952	$\mathcal{S}_U$$\mathcal{T}_R$	37178	0.6092464833701438	$\mathcal{S}_U$$\mathcal{T}_L$	37178	0.6432304389666149	$\mathcal{S}_U$$\mathcal{T}_S$	37178	0.6301796833295134	$\mathcal{S}_U$$\mathcal{T}_D$						
37969	0.6456479755104952	$\mathcal{S}_R$$\mathcal{T}_R$	37969	0.6092464833701438	$\mathcal{S}_R$$\mathcal{T}_L$	37969	0.6432304389666149	$\mathcal{S}_R$$\mathcal{T}_S$	37969	0.6301796833295134	$\mathcal{S}_R$$\mathcal{T}_D$				37969	0.6456479755104952	$\mathcal{S}_U$$\mathcal{T}_R$	37969	0.6092464833701438	$\mathcal{S}_U$$\mathcal{T}_L$	37969	0.6432304389666149	$\mathcal{S}_U$$\mathcal{T}_S$	37969	0.6301796833295134	$\mathcal{S}_U$$\mathcal{T}_D$						
38760	0.6456479755104952	$\mathcal{S}_R$$\mathcal{T}_R$	38760	0.6092464833701438	$\mathcal{S}_R$$\mathcal{T}_L$	38760	0.6432304389666149	$\mathcal{S}_R$$\mathcal{T}_S$	38760	0.6331446806214058	$\mathcal{S}_R$$\mathcal{T}_D$				38760	0.6456479755104952	$\mathcal{S}_U$$\mathcal{T}_R$	38760	0.6092464833701438	$\mathcal{S}_U$$\mathcal{T}_L$	38760	0.6432304389666149	$\mathcal{S}_U$$\mathcal{T}_S$	38760	0.6331446806214058	$\mathcal{S}_U$$\mathcal{T}_D$						
39551	0.6456479755104952	$\mathcal{S}_R$$\mathcal{T}_R$	39551	0.6092464833701438	$\mathcal{S}_R$$\mathcal{T}_L$	39551	0.6432304389666149	$\mathcal{S}_R$$\mathcal{T}_S$	39551	0.6331446806214058	$\mathcal{S}_R$$\mathcal{T}_D$				39551	0.6456479755104952	$\mathcal{S}_U$$\mathcal{T}_R$	39551	0.6092464833701438	$\mathcal{S}_U$$\mathcal{T}_L$	39551	0.6432304389666149	$\mathcal{S}_U$$\mathcal{T}_S$	39551	0.6331446806214058	$\mathcal{S}_U$$\mathcal{T}_D$						
40342	0.6456479755104952	$\mathcal{S}_R$$\mathcal{T}_R$	40342	0.6123702664314091	$\mathcal{S}_R$$\mathcal{T}_L$	40342	0.6432304389666149	$\mathcal{S}_R$$\mathcal{T}_S$	40342	0.6331446806214058	$\mathcal{S}_R$$\mathcal{T}_D$				40342	0.6456479755104952	$\mathcal{S}_U$$\mathcal{T}_R$	40342	0.6123702664314091	$\mathcal{S}_U$$\mathcal{T}_L$	40342	0.6432304389666149	$\mathcal{S}_U$$\mathcal{T}_S$	40342	0.6331446806214058	$\mathcal{S}_U$$\mathcal{T}_D$						
40342		$\mathcal{S}_R$$\mathcal{T}_R$	40342		$\mathcal{S}_R$$\mathcal{T}_L$	40342		$\mathcal{S}_R$$\mathcal{T}_S$	40342		$\mathcal{S}_R$$\mathcal{T}_D$				40342		$\mathcal{S}_U$$\mathcal{T}_R$	40342		$\mathcal{S}_U$$\mathcal{T}_L$	40342		$\mathcal{S}_U$$\mathcal{T}_S$	40342		$\mathcal{S}_U$$\mathcal{T}_D$						


==> DICES_overall_eval_mean_f1_macro_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
792	0.3579947313902976	$\mathcal{S}_R$$\mathcal{T}_R$	792	0.3579947313902976	$\mathcal{S}_R$$\mathcal{T}_L$	792	0.3579947313902976	$\mathcal{S}_R$$\mathcal{T}_S$	792	0.3579947313902976	$\mathcal{S}_R$$\mathcal{T}_D$	79.0	0.295438505121226	$\mathcal{S}_R$$\mathcal{O}$	792	0.3579947313902976	$\mathcal{S}_U$$\mathcal{T}_R$	792	0.3579947313902976	$\mathcal{S}_U$$\mathcal{T}_L$	792	0.3579947313902976	$\mathcal{S}_U$$\mathcal{T}_S$	792	0.3579947313902976	$\mathcal{S}_U$$\mathcal{T}_D$	79.0	0.295438505121226	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.4238535896877623	passive
1583	0.3579947313902976	$\mathcal{S}_R$$\mathcal{T}_R$	1583	0.3579947313902976	$\mathcal{S}_R$$\mathcal{T}_L$	1583	0.3579947313902976	$\mathcal{S}_R$$\mathcal{T}_S$	1583	0.3579947313902976	$\mathcal{S}_R$$\mathcal{T}_D$	5839.0	0.3579947313902976	$\mathcal{S}_R$$\mathcal{O}$	1583	0.3579947313902976	$\mathcal{S}_U$$\mathcal{T}_R$	1583	0.3579947313902976	$\mathcal{S}_U$$\mathcal{T}_L$	1583	0.3579947313902976	$\mathcal{S}_U$$\mathcal{T}_S$	1583	0.3579947313902976	$\mathcal{S}_U$$\mathcal{T}_D$	5834.0	0.3628767949862699	$\mathcal{S}_U$$\mathcal{O}$	2504.6521739130435	0.4238535896877623	passive
2374	0.3579947313902976	$\mathcal{S}_R$$\mathcal{T}_R$	2374	0.3579947313902976	$\mathcal{S}_R$$\mathcal{T}_L$	2374	0.3579947313902976	$\mathcal{S}_R$$\mathcal{T}_S$	2374	0.3659120044053272	$\mathcal{S}_R$$\mathcal{T}_D$	11579.0	0.3579947313902976	$\mathcal{S}_R$$\mathcal{O}$	2374	0.3579947313902976	$\mathcal{S}_U$$\mathcal{T}_R$	2374	0.3579947313902976	$\mathcal{S}_U$$\mathcal{T}_L$	2374	0.3579947313902976	$\mathcal{S}_U$$\mathcal{T}_S$	2374	0.3659120044053272	$\mathcal{S}_U$$\mathcal{T}_D$	11571.0	0.3570088724236073	$\mathcal{S}_U$$\mathcal{O}$	5009.304347826087	0.4238535896877623	passive
3165	0.3579947313902976	$\mathcal{S}_R$$\mathcal{T}_R$	3165	0.3616558830941316	$\mathcal{S}_R$$\mathcal{T}_L$	3165	0.3579947313902976	$\mathcal{S}_R$$\mathcal{T}_S$	3165	0.38670892949858643	$\mathcal{S}_R$$\mathcal{T}_D$	17328.0	0.3579947313902976	$\mathcal{S}_R$$\mathcal{O}$	3165	0.3579947313902976	$\mathcal{S}_U$$\mathcal{T}_R$	3165	0.3616558830941316	$\mathcal{S}_U$$\mathcal{T}_L$	3165	0.3579947313902976	$\mathcal{S}_U$$\mathcal{T}_S$	3165	0.38670892949858643	$\mathcal{S}_U$$\mathcal{T}_D$	17315.0	0.3579947313902976	$\mathcal{S}_U$$\mathcal{O}$	7513.95652173913	0.4238535896877623	passive
3956	0.3579947313902976	$\mathcal{S}_R$$\mathcal{T}_R$	3956	0.3751848123000019	$\mathcal{S}_R$$\mathcal{T}_L$	3956	0.36160992012549964	$\mathcal{S}_R$$\mathcal{T}_S$	3956	0.37975407142452317	$\mathcal{S}_R$$\mathcal{T}_D$	23070.0	0.3579947313902976	$\mathcal{S}_R$$\mathcal{O}$	3956	0.3579947313902976	$\mathcal{S}_U$$\mathcal{T}_R$	3956	0.3751848123000019	$\mathcal{S}_U$$\mathcal{T}_L$	3956	0.3616099201254996	$\mathcal{S}_U$$\mathcal{T}_S$	3956	0.37975407142452317	$\mathcal{S}_U$$\mathcal{T}_D$	23061.0	0.3579947313902976	$\mathcal{S}_U$$\mathcal{O}$	10018.608695652174	0.4238535896877623	passive
4747	0.3632991730494	$\mathcal{S}_R$$\mathcal{T}_R$	4747	0.3988260508776958	$\mathcal{S}_R$$\mathcal{T}_L$	4747	0.36160992012549964	$\mathcal{S}_R$$\mathcal{T}_S$	4747	0.3671108961544169	$\mathcal{S}_R$$\mathcal{T}_D$	28820.0	0.3579947313902976	$\mathcal{S}_R$$\mathcal{O}$	4747	0.3632991730494	$\mathcal{S}_U$$\mathcal{T}_R$	4747	0.3988260508776958	$\mathcal{S}_U$$\mathcal{T}_L$	4747	0.3616099201254996	$\mathcal{S}_U$$\mathcal{T}_S$	4747	0.3671108961544169	$\mathcal{S}_U$$\mathcal{T}_D$	28808.0	0.3579947313902976	$\mathcal{S}_U$$\mathcal{O}$	12523.260869565218	0.4238535896877623	passive
5538	0.36858519616723867	$\mathcal{S}_R$$\mathcal{T}_R$	5538	0.4103156895322559	$\mathcal{S}_R$$\mathcal{T}_L$	5538	0.36325724632998196	$\mathcal{S}_R$$\mathcal{T}_S$	5538	0.3867814594469861	$\mathcal{S}_R$$\mathcal{T}_D$	34568.0	0.3579947313902976	$\mathcal{S}_R$$\mathcal{O}$	5538	0.36858519616723867	$\mathcal{S}_U$$\mathcal{T}_R$	5538	0.4103156895322559	$\mathcal{S}_U$$\mathcal{T}_L$	5538	0.36325724632998196	$\mathcal{S}_U$$\mathcal{T}_S$	5538	0.3867814594469861	$\mathcal{S}_U$$\mathcal{T}_D$	34561.0	0.3579947313902976	$\mathcal{S}_U$$\mathcal{O}$	15027.91304347826	0.4238535896877623	passive
6329	0.3802107656019655	$\mathcal{S}_R$$\mathcal{T}_R$	6329	0.40916507102866384	$\mathcal{S}_R$$\mathcal{T}_L$	6329	0.3713787863132843	$\mathcal{S}_R$$\mathcal{T}_S$	6329	0.38226960691798745	$\mathcal{S}_R$$\mathcal{T}_D$	40299.0	0.3579947313902976	$\mathcal{S}_R$$\mathcal{O}$	6329	0.3802107656019655	$\mathcal{S}_U$$\mathcal{T}_R$	6329	0.40916507102866384	$\mathcal{S}_U$$\mathcal{T}_L$	6329	0.37137878631328425	$\mathcal{S}_U$$\mathcal{T}_S$	6329	0.38226960691798745	$\mathcal{S}_U$$\mathcal{T}_D$	40278.0	0.3579947313902976	$\mathcal{S}_U$$\mathcal{O}$	17532.565217391304	0.4238535896877623	passive
7120	0.38601923514716113	$\mathcal{S}_R$$\mathcal{T}_R$	7120	0.40760023833762177	$\mathcal{S}_R$$\mathcal{T}_L$	7120	0.381328465747556	$\mathcal{S}_R$$\mathcal{T}_S$	7120	0.41539497173953105	$\mathcal{S}_R$$\mathcal{T}_D$	46048.0	0.3579947313902976	$\mathcal{S}_R$$\mathcal{O}$	7120	0.38601923514716113	$\mathcal{S}_U$$\mathcal{T}_R$	7120	0.40760023833762177	$\mathcal{S}_U$$\mathcal{T}_L$	7120	0.381328465747556	$\mathcal{S}_U$$\mathcal{T}_S$	7120	0.41539497173953105	$\mathcal{S}_U$$\mathcal{T}_D$	46049.0	0.3579947313902976	$\mathcal{S}_U$$\mathcal{O}$	20037.217391304348	0.4238535896877623	passive
7911	0.3918149865679254	$\mathcal{S}_R$$\mathcal{T}_R$	7911	0.41501832162284646	$\mathcal{S}_R$$\mathcal{T}_L$	7911	0.40121188173206646	$\mathcal{S}_R$$\mathcal{T}_S$	7911	0.4143878927341984	$\mathcal{S}_R$$\mathcal{T}_D$	51790.0	0.3616099201254996	$\mathcal{S}_R$$\mathcal{O}$	7911	0.3918149865679254	$\mathcal{S}_U$$\mathcal{T}_R$	7911	0.41501832162284646	$\mathcal{S}_U$$\mathcal{T}_L$	7911	0.40121188173206646	$\mathcal{S}_U$$\mathcal{T}_S$	7911	0.4143878927341984	$\mathcal{S}_U$$\mathcal{T}_D$	51788.0	0.36262325712821086	$\mathcal{S}_U$$\mathcal{O}$	22541.869565217392	0.4238535896877623	passive
8702	0.4028315676559033	$\mathcal{S}_R$$\mathcal{T}_R$	8702	0.4066639690142588	$\mathcal{S}_R$$\mathcal{T}_L$	8702	0.4055764458464197	$\mathcal{S}_R$$\mathcal{T}_S$	8702	0.4093856597396565	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0	0.3793114881871704	$\mathcal{S}_R$$\mathcal{O}$	8702	0.4028315676559033	$\mathcal{S}_U$$\mathcal{T}_R$	8702	0.4066639690142588	$\mathcal{S}_U$$\mathcal{T}_L$	8702	0.4055764458464197	$\mathcal{S}_U$$\mathcal{T}_S$	8702	0.4093856597396565	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0	0.3853503087416672	$\mathcal{S}_U$$\mathcal{O}$	25046.521739130436	0.4238535896877623	passive
9493	0.4055658478038529	$\mathcal{S}_R$$\mathcal{T}_R$	9493	0.40856164510904946	$\mathcal{S}_R$$\mathcal{T}_L$	9493	0.40796100751228304	$\mathcal{S}_R$$\mathcal{T}_S$	9493	0.41898202896367626	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0		$\mathcal{S}_R$$\mathcal{O}$	9493	0.4055658478038529	$\mathcal{S}_U$$\mathcal{T}_R$	9493	0.40856164510904946	$\mathcal{S}_U$$\mathcal{T}_L$	9493	0.40796100751228304	$\mathcal{S}_U$$\mathcal{T}_S$	9493	0.41898202896367626	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0		$\mathcal{S}_U$$\mathcal{O}$	27551.17391304348	0.4238535896877623	passive
10284	0.40603670673449505	$\mathcal{S}_R$$\mathcal{T}_R$	10284	0.4094100222254237	$\mathcal{S}_R$$\mathcal{T}_L$	10284	0.4084921302308712	$\mathcal{S}_R$$\mathcal{T}_S$	10284	0.4234973306988148	$\mathcal{S}_R$$\mathcal{T}_D$				10284	0.40603670673449505	$\mathcal{S}_U$$\mathcal{T}_R$	10284	0.4094100222254237	$\mathcal{S}_U$$\mathcal{T}_L$	10284	0.4084921302308711	$\mathcal{S}_U$$\mathcal{T}_S$	10284	0.4234973306988148	$\mathcal{S}_U$$\mathcal{T}_D$				30055.82608695652	0.4238535896877623	passive
11075	0.40603670673449505	$\mathcal{S}_R$$\mathcal{T}_R$	11075	0.4094100222254237	$\mathcal{S}_R$$\mathcal{T}_L$	11075	0.4078387608255892	$\mathcal{S}_R$$\mathcal{T}_S$	11075	0.4278668812935471	$\mathcal{S}_R$$\mathcal{T}_D$				11075	0.40603670673449505	$\mathcal{S}_U$$\mathcal{T}_R$	11075	0.4094100222254237	$\mathcal{S}_U$$\mathcal{T}_L$	11075	0.4078387608255892	$\mathcal{S}_U$$\mathcal{T}_S$	11075	0.4278668812935471	$\mathcal{S}_U$$\mathcal{T}_D$				32560.478260869564	0.4238535896877623	passive
11866	0.4136314873693702	$\mathcal{S}_R$$\mathcal{T}_R$	11866	0.4167744085583749	$\mathcal{S}_R$$\mathcal{T}_L$	11866	0.41479727650524373	$\mathcal{S}_R$$\mathcal{T}_S$	11866	0.42521616397199896	$\mathcal{S}_R$$\mathcal{T}_D$				11866	0.4136314873693702	$\mathcal{S}_U$$\mathcal{T}_R$	11866	0.4167744085583749	$\mathcal{S}_U$$\mathcal{T}_L$	11866	0.41479727650524373	$\mathcal{S}_U$$\mathcal{T}_S$	11866	0.42521616397199896	$\mathcal{S}_U$$\mathcal{T}_D$				35065.13043478261	0.4238535896877623	passive
12657	0.40760480492677237	$\mathcal{S}_R$$\mathcal{T}_R$	12657	0.4167744085583749	$\mathcal{S}_R$$\mathcal{T}_L$	12657	0.41435073112932247	$\mathcal{S}_R$$\mathcal{T}_S$	12657	0.43068285443024035	$\mathcal{S}_R$$\mathcal{T}_D$				12657	0.40760480492677237	$\mathcal{S}_U$$\mathcal{T}_R$	12657	0.4167744085583749	$\mathcal{S}_U$$\mathcal{T}_L$	12657	0.41435073112932247	$\mathcal{S}_U$$\mathcal{T}_S$	12657	0.43068285443024035	$\mathcal{S}_U$$\mathcal{T}_D$				37569.782608695656	0.4238535896877623	passive
13448	0.41217676621186855	$\mathcal{S}_R$$\mathcal{T}_R$	13448	0.407654980074805	$\mathcal{S}_R$$\mathcal{T}_L$	13448	0.4183673885206641	$\mathcal{S}_R$$\mathcal{T}_S$	13448	0.43322010460201016	$\mathcal{S}_R$$\mathcal{T}_D$				13448	0.41217676621186855	$\mathcal{S}_U$$\mathcal{T}_R$	13448	0.407654980074805	$\mathcal{S}_U$$\mathcal{T}_L$	13448	0.4183673885206641	$\mathcal{S}_U$$\mathcal{T}_S$	13448	0.43322010460201016	$\mathcal{S}_U$$\mathcal{T}_D$				40074.434782608696	0.4238535896877623	passive
14239	0.41785212454341164	$\mathcal{S}_R$$\mathcal{T}_R$	14239	0.421525183584569	$\mathcal{S}_R$$\mathcal{T}_L$	14239	0.4183673885206641	$\mathcal{S}_R$$\mathcal{T}_S$	14239	0.43094927767217683	$\mathcal{S}_R$$\mathcal{T}_D$				14239	0.41785212454341164	$\mathcal{S}_U$$\mathcal{T}_R$	14239	0.421525183584569	$\mathcal{S}_U$$\mathcal{T}_L$	14239	0.4183673885206641	$\mathcal{S}_U$$\mathcal{T}_S$	14239	0.43094927767217683	$\mathcal{S}_U$$\mathcal{T}_D$				42579.086956521736	0.4238535896877623	passive
15030	0.41604941756952907	$\mathcal{S}_R$$\mathcal{T}_R$	15030	0.41653269958504247	$\mathcal{S}_R$$\mathcal{T}_L$	15030	0.4215442211775517	$\mathcal{S}_R$$\mathcal{T}_S$	15030	0.42313384291197503	$\mathcal{S}_R$$\mathcal{T}_D$				15030	0.41604941756952907	$\mathcal{S}_U$$\mathcal{T}_R$	15030	0.41653269958504247	$\mathcal{S}_U$$\mathcal{T}_L$	15030	0.4215442211775517	$\mathcal{S}_U$$\mathcal{T}_S$	15030	0.42313384291197503	$\mathcal{S}_U$$\mathcal{T}_D$				45083.739130434784	0.4238535896877623	passive
15821	0.4206672923649266	$\mathcal{S}_R$$\mathcal{T}_R$	15821	0.42104877634482946	$\mathcal{S}_R$$\mathcal{T}_L$	15821	0.42310444639581807	$\mathcal{S}_R$$\mathcal{T}_S$	15821	0.421942875755093	$\mathcal{S}_R$$\mathcal{T}_D$				15821	0.4206672923649266	$\mathcal{S}_U$$\mathcal{T}_R$	15821	0.42104877634482946	$\mathcal{S}_U$$\mathcal{T}_L$	15821	0.42310444639581807	$\mathcal{S}_U$$\mathcal{T}_S$	15821	0.421942875755093	$\mathcal{S}_U$$\mathcal{T}_D$				47588.391304347824	0.4238535896877623	passive
16612	0.4206672923649266	$\mathcal{S}_R$$\mathcal{T}_R$	16612	0.4135265414357807	$\mathcal{S}_R$$\mathcal{T}_L$	16612	0.4198976061023764	$\mathcal{S}_R$$\mathcal{T}_S$	16612	0.421942875755093	$\mathcal{S}_R$$\mathcal{T}_D$				16612	0.4206672923649266	$\mathcal{S}_U$$\mathcal{T}_R$	16612	0.4135265414357807	$\mathcal{S}_U$$\mathcal{T}_L$	16612	0.4198976061023764	$\mathcal{S}_U$$\mathcal{T}_S$	16612	0.421942875755093	$\mathcal{S}_U$$\mathcal{T}_D$				50093.04347826087	0.4238535896877623	passive
17403	0.4206672923649266	$\mathcal{S}_R$$\mathcal{T}_R$	17403	0.4206879479996825	$\mathcal{S}_R$$\mathcal{T}_L$	17403	0.4287976619429008	$\mathcal{S}_R$$\mathcal{T}_S$	17403	0.421942875755093	$\mathcal{S}_R$$\mathcal{T}_D$				17403	0.4206672923649266	$\mathcal{S}_U$$\mathcal{T}_R$	17403	0.4206879479996825	$\mathcal{S}_U$$\mathcal{T}_L$	17403	0.4287976619429008	$\mathcal{S}_U$$\mathcal{T}_S$	17403	0.421942875755093	$\mathcal{S}_U$$\mathcal{T}_D$				52597.69565217391	0.4238535896877623	passive
18194	0.41517266013237236	$\mathcal{S}_R$$\mathcal{T}_R$	18194	0.4135265414357807	$\mathcal{S}_R$$\mathcal{T}_L$	18194	0.41793963211761037	$\mathcal{S}_R$$\mathcal{T}_S$	18194	0.41740683835379455	$\mathcal{S}_R$$\mathcal{T}_D$				18194	0.41517266013237236	$\mathcal{S}_U$$\mathcal{T}_R$	18194	0.4135265414357807	$\mathcal{S}_U$$\mathcal{T}_L$	18194	0.4179396321176103	$\mathcal{S}_U$$\mathcal{T}_S$	18194	0.41740683835379455	$\mathcal{S}_U$$\mathcal{T}_D$				55102.34782608696	0.4238535896877623	passive
18985	0.41272611986563384	$\mathcal{S}_R$$\mathcal{T}_R$	18985	0.42348679894048663	$\mathcal{S}_R$$\mathcal{T}_L$	18985	0.41722630002451316	$\mathcal{S}_R$$\mathcal{T}_S$	18985	0.42244259212806545	$\mathcal{S}_R$$\mathcal{T}_D$				18985	0.41272611986563384	$\mathcal{S}_U$$\mathcal{T}_R$	18985	0.42348679894048663	$\mathcal{S}_U$$\mathcal{T}_L$	18985	0.41722630002451316	$\mathcal{S}_U$$\mathcal{T}_S$	18985	0.42244259212806545	$\mathcal{S}_U$$\mathcal{T}_D$				57607.0	0.4238535896877623	passive
19776	0.4170279503465679	$\mathcal{S}_R$$\mathcal{T}_R$	19776	0.42220049405371335	$\mathcal{S}_R$$\mathcal{T}_L$	19776	0.42381406162302254	$\mathcal{S}_R$$\mathcal{T}_S$	19776	0.41714012525456273	$\mathcal{S}_R$$\mathcal{T}_D$				19776	0.4170279503465679	$\mathcal{S}_U$$\mathcal{T}_R$	19776	0.42220049405371335	$\mathcal{S}_U$$\mathcal{T}_L$	19776	0.42381406162302254	$\mathcal{S}_U$$\mathcal{T}_S$	19776	0.41714012525456273	$\mathcal{S}_U$$\mathcal{T}_D$						
20567	0.4176659495818083	$\mathcal{S}_R$$\mathcal{T}_R$	20567	0.42348679894048663	$\mathcal{S}_R$$\mathcal{T}_L$	20567	0.42381406162302254	$\mathcal{S}_R$$\mathcal{T}_S$	20567	0.41841374601981157	$\mathcal{S}_R$$\mathcal{T}_D$				20567	0.4176659495818083	$\mathcal{S}_U$$\mathcal{T}_R$	20567	0.42348679894048663	$\mathcal{S}_U$$\mathcal{T}_L$	20567	0.42381406162302254	$\mathcal{S}_U$$\mathcal{T}_S$	20567	0.41841374601981157	$\mathcal{S}_U$$\mathcal{T}_D$						
21358	0.4176659495818083	$\mathcal{S}_R$$\mathcal{T}_R$	21358	0.42173256431547973	$\mathcal{S}_R$$\mathcal{T}_L$	21358	0.4209364511188003	$\mathcal{S}_R$$\mathcal{T}_S$	21358	0.4190310850362202	$\mathcal{S}_R$$\mathcal{T}_D$				21358	0.4176659495818083	$\mathcal{S}_U$$\mathcal{T}_R$	21358	0.42173256431547973	$\mathcal{S}_U$$\mathcal{T}_L$	21358	0.4209364511188003	$\mathcal{S}_U$$\mathcal{T}_S$	21358	0.4190310850362202	$\mathcal{S}_U$$\mathcal{T}_D$						
22149	0.4223135936543316	$\mathcal{S}_R$$\mathcal{T}_R$	22149	0.42119013951387047	$\mathcal{S}_R$$\mathcal{T}_L$	22149	0.4209364511188003	$\mathcal{S}_R$$\mathcal{T}_S$	22149	0.4214699743850699	$\mathcal{S}_R$$\mathcal{T}_D$				22149	0.4223135936543316	$\mathcal{S}_U$$\mathcal{T}_R$	22149	0.42119013951387047	$\mathcal{S}_U$$\mathcal{T}_L$	22149	0.4209364511188003	$\mathcal{S}_U$$\mathcal{T}_S$	22149	0.4214699743850699	$\mathcal{S}_U$$\mathcal{T}_D$						
22940	0.4223135936543316	$\mathcal{S}_R$$\mathcal{T}_R$	22940	0.42206891528344576	$\mathcal{S}_R$$\mathcal{T}_L$	22940	0.415508692278929	$\mathcal{S}_R$$\mathcal{T}_S$	22940	0.421445665950307	$\mathcal{S}_R$$\mathcal{T}_D$				22940	0.4223135936543316	$\mathcal{S}_U$$\mathcal{T}_R$	22940	0.42206891528344576	$\mathcal{S}_U$$\mathcal{T}_L$	22940	0.415508692278929	$\mathcal{S}_U$$\mathcal{T}_S$	22940	0.421445665950307	$\mathcal{S}_U$$\mathcal{T}_D$						
23731	0.4184318948431411	$\mathcal{S}_R$$\mathcal{T}_R$	23731	0.4047636210701451	$\mathcal{S}_R$$\mathcal{T}_L$	23731	0.415508692278929	$\mathcal{S}_R$$\mathcal{T}_S$	23731	0.4218243186856407	$\mathcal{S}_R$$\mathcal{T}_D$				23731	0.4184318948431411	$\mathcal{S}_U$$\mathcal{T}_R$	23731	0.4047636210701451	$\mathcal{S}_U$$\mathcal{T}_L$	23731	0.415508692278929	$\mathcal{S}_U$$\mathcal{T}_S$	23731	0.4218243186856407	$\mathcal{S}_U$$\mathcal{T}_D$						
24522	0.42180339629715907	$\mathcal{S}_R$$\mathcal{T}_R$	24522	0.4052077993392695	$\mathcal{S}_R$$\mathcal{T}_L$	24522	0.415508692278929	$\mathcal{S}_R$$\mathcal{T}_S$	24522	0.4205585560969058	$\mathcal{S}_R$$\mathcal{T}_D$				24522	0.42180339629715907	$\mathcal{S}_U$$\mathcal{T}_R$	24522	0.4052077993392695	$\mathcal{S}_U$$\mathcal{T}_L$	24522	0.415508692278929	$\mathcal{S}_U$$\mathcal{T}_S$	24522	0.4205585560969058	$\mathcal{S}_U$$\mathcal{T}_D$						
25313	0.42180339629715907	$\mathcal{S}_R$$\mathcal{T}_R$	25313	0.4052077993392695	$\mathcal{S}_R$$\mathcal{T}_L$	25313	0.415508692278929	$\mathcal{S}_R$$\mathcal{T}_S$	25313	0.41361955255545163	$\mathcal{S}_R$$\mathcal{T}_D$				25313	0.42180339629715907	$\mathcal{S}_U$$\mathcal{T}_R$	25313	0.4052077993392695	$\mathcal{S}_U$$\mathcal{T}_L$	25313	0.415508692278929	$\mathcal{S}_U$$\mathcal{T}_S$	25313	0.41361955255545163	$\mathcal{S}_U$$\mathcal{T}_D$						
26104	0.42180339629715907	$\mathcal{S}_R$$\mathcal{T}_R$	26104	0.40862781778598817	$\mathcal{S}_R$$\mathcal{T}_L$	26104	0.415508692278929	$\mathcal{S}_R$$\mathcal{T}_S$	26104	0.41361955255545163	$\mathcal{S}_R$$\mathcal{T}_D$				26104	0.42180339629715907	$\mathcal{S}_U$$\mathcal{T}_R$	26104	0.40862781778598817	$\mathcal{S}_U$$\mathcal{T}_L$	26104	0.415508692278929	$\mathcal{S}_U$$\mathcal{T}_S$	26104	0.41361955255545163	$\mathcal{S}_U$$\mathcal{T}_D$						
26895	0.42180339629715907	$\mathcal{S}_R$$\mathcal{T}_R$	26895	0.40993911172593567	$\mathcal{S}_R$$\mathcal{T}_L$	26895	0.4161007801275632	$\mathcal{S}_R$$\mathcal{T}_S$	26895	0.41676955468181687	$\mathcal{S}_R$$\mathcal{T}_D$				26895	0.42180339629715907	$\mathcal{S}_U$$\mathcal{T}_R$	26895	0.40993911172593567	$\mathcal{S}_U$$\mathcal{T}_L$	26895	0.4161007801275632	$\mathcal{S}_U$$\mathcal{T}_S$	26895	0.41676955468181687	$\mathcal{S}_U$$\mathcal{T}_D$						
27686	0.42180339629715907	$\mathcal{S}_R$$\mathcal{T}_R$	27686	0.40993911172593567	$\mathcal{S}_R$$\mathcal{T}_L$	27686	0.4161007801275632	$\mathcal{S}_R$$\mathcal{T}_S$	27686	0.41676955468181687	$\mathcal{S}_R$$\mathcal{T}_D$				27686	0.42180339629715907	$\mathcal{S}_U$$\mathcal{T}_R$	27686	0.40993911172593567	$\mathcal{S}_U$$\mathcal{T}_L$	27686	0.4161007801275632	$\mathcal{S}_U$$\mathcal{T}_S$	27686	0.41676955468181687	$\mathcal{S}_U$$\mathcal{T}_D$						
28477	0.42180339629715907	$\mathcal{S}_R$$\mathcal{T}_R$	28477	0.4065190932792169	$\mathcal{S}_R$$\mathcal{T}_L$	28477	0.4161007801275632	$\mathcal{S}_R$$\mathcal{T}_S$	28477	0.41523348480357364	$\mathcal{S}_R$$\mathcal{T}_D$				28477	0.42180339629715907	$\mathcal{S}_U$$\mathcal{T}_R$	28477	0.4065190932792169	$\mathcal{S}_U$$\mathcal{T}_L$	28477	0.4161007801275632	$\mathcal{S}_U$$\mathcal{T}_S$	28477	0.41523348480357364	$\mathcal{S}_U$$\mathcal{T}_D$						
29268	0.418901726411466	$\mathcal{S}_R$$\mathcal{T}_R$	29268	0.4065190932792169	$\mathcal{S}_R$$\mathcal{T}_L$	29268	0.4161007801275632	$\mathcal{S}_R$$\mathcal{T}_S$	29268	0.414238530953092	$\mathcal{S}_R$$\mathcal{T}_D$				29268	0.418901726411466	$\mathcal{S}_U$$\mathcal{T}_R$	29268	0.4065190932792169	$\mathcal{S}_U$$\mathcal{T}_L$	29268	0.4161007801275632	$\mathcal{S}_U$$\mathcal{T}_S$	29268	0.414238530953092	$\mathcal{S}_U$$\mathcal{T}_D$						
30059	0.418901726411466	$\mathcal{S}_R$$\mathcal{T}_R$	30059	0.4065190932792169	$\mathcal{S}_R$$\mathcal{T}_L$	30059	0.4161007801275632	$\mathcal{S}_R$$\mathcal{T}_S$	30059	0.41308280815395754	$\mathcal{S}_R$$\mathcal{T}_D$				30059	0.418901726411466	$\mathcal{S}_U$$\mathcal{T}_R$	30059	0.4065190932792169	$\mathcal{S}_U$$\mathcal{T}_L$	30059	0.4161007801275632	$\mathcal{S}_U$$\mathcal{T}_S$	30059	0.41308280815395754	$\mathcal{S}_U$$\mathcal{T}_D$						
30850	0.4157992779915048	$\mathcal{S}_R$$\mathcal{T}_R$	30850	0.4045502944033245	$\mathcal{S}_R$$\mathcal{T}_L$	30850	0.4161007801275632	$\mathcal{S}_R$$\mathcal{T}_S$	30850	0.41331987126081127	$\mathcal{S}_R$$\mathcal{T}_D$				30850	0.4157992779915048	$\mathcal{S}_U$$\mathcal{T}_R$	30850	0.4045502944033245	$\mathcal{S}_U$$\mathcal{T}_L$	30850	0.4161007801275632	$\mathcal{S}_U$$\mathcal{T}_S$	30850	0.41331987126081127	$\mathcal{S}_U$$\mathcal{T}_D$						
31641	0.4157992779915048	$\mathcal{S}_R$$\mathcal{T}_R$	31641	0.40386875166914865	$\mathcal{S}_R$$\mathcal{T}_L$	31641	0.4161007801275632	$\mathcal{S}_R$$\mathcal{T}_S$	31641	0.41409374361669166	$\mathcal{S}_R$$\mathcal{T}_D$				31641	0.4157992779915048	$\mathcal{S}_U$$\mathcal{T}_R$	31641	0.40386875166914865	$\mathcal{S}_U$$\mathcal{T}_L$	31641	0.4161007801275632	$\mathcal{S}_U$$\mathcal{T}_S$	31641	0.41409374361669166	$\mathcal{S}_U$$\mathcal{T}_D$						
32432	0.4157992779915048	$\mathcal{S}_R$$\mathcal{T}_R$	32432	0.40386875166914865	$\mathcal{S}_R$$\mathcal{T}_L$	32432	0.4161007801275632	$\mathcal{S}_R$$\mathcal{T}_S$	32432	0.41409374361669166	$\mathcal{S}_R$$\mathcal{T}_D$				32432	0.4157992779915048	$\mathcal{S}_U$$\mathcal{T}_R$	32432	0.40386875166914865	$\mathcal{S}_U$$\mathcal{T}_L$	32432	0.4161007801275632	$\mathcal{S}_U$$\mathcal{T}_S$	32432	0.41409374361669166	$\mathcal{S}_U$$\mathcal{T}_D$						
33223	0.4157992779915048	$\mathcal{S}_R$$\mathcal{T}_R$	33223	0.40386875166914865	$\mathcal{S}_R$$\mathcal{T}_L$	33223	0.4162425017013667	$\mathcal{S}_R$$\mathcal{T}_S$	33223	0.41409374361669166	$\mathcal{S}_R$$\mathcal{T}_D$				33223	0.4157992779915048	$\mathcal{S}_U$$\mathcal{T}_R$	33223	0.40386875166914865	$\mathcal{S}_U$$\mathcal{T}_L$	33223	0.4162425017013667	$\mathcal{S}_U$$\mathcal{T}_S$	33223	0.41409374361669166	$\mathcal{S}_U$$\mathcal{T}_D$						
34014	0.4157992779915048	$\mathcal{S}_R$$\mathcal{T}_R$	34014	0.40386875166914865	$\mathcal{S}_R$$\mathcal{T}_L$	34014	0.4162425017013667	$\mathcal{S}_R$$\mathcal{T}_S$	34014	0.4134608799560828	$\mathcal{S}_R$$\mathcal{T}_D$				34014	0.4157992779915048	$\mathcal{S}_U$$\mathcal{T}_R$	34014	0.40386875166914865	$\mathcal{S}_U$$\mathcal{T}_L$	34014	0.4162425017013667	$\mathcal{S}_U$$\mathcal{T}_S$	34014	0.4134608799560828	$\mathcal{S}_U$$\mathcal{T}_D$						
34805	0.4157992779915048	$\mathcal{S}_R$$\mathcal{T}_R$	34805	0.4033227366734439	$\mathcal{S}_R$$\mathcal{T}_L$	34805	0.4162425017013667	$\mathcal{S}_R$$\mathcal{T}_S$	34805	0.4132161867150444	$\mathcal{S}_R$$\mathcal{T}_D$				34805	0.4157992779915048	$\mathcal{S}_U$$\mathcal{T}_R$	34805	0.4033227366734439	$\mathcal{S}_U$$\mathcal{T}_L$	34805	0.4162425017013667	$\mathcal{S}_U$$\mathcal{T}_S$	34805	0.4132161867150444	$\mathcal{S}_U$$\mathcal{T}_D$						
35596	0.4157992779915048	$\mathcal{S}_R$$\mathcal{T}_R$	35596	0.4033227366734439	$\mathcal{S}_R$$\mathcal{T}_L$	35596	0.4162425017013667	$\mathcal{S}_R$$\mathcal{T}_S$	35596	0.4132161867150444	$\mathcal{S}_R$$\mathcal{T}_D$				35596	0.4157992779915048	$\mathcal{S}_U$$\mathcal{T}_R$	35596	0.4033227366734439	$\mathcal{S}_U$$\mathcal{T}_L$	35596	0.4162425017013667	$\mathcal{S}_U$$\mathcal{T}_S$	35596	0.4132161867150444	$\mathcal{S}_U$$\mathcal{T}_D$						
36387	0.4157992779915048	$\mathcal{S}_R$$\mathcal{T}_R$	36387	0.39996959176882224	$\mathcal{S}_R$$\mathcal{T}_L$	36387	0.4162425017013667	$\mathcal{S}_R$$\mathcal{T}_S$	36387	0.41317477183768	$\mathcal{S}_R$$\mathcal{T}_D$				36387	0.4157992779915048	$\mathcal{S}_U$$\mathcal{T}_R$	36387	0.39996959176882224	$\mathcal{S}_U$$\mathcal{T}_L$	36387	0.4162425017013667	$\mathcal{S}_U$$\mathcal{T}_S$	36387	0.41317477183768	$\mathcal{S}_U$$\mathcal{T}_D$						
37178	0.4157992779915048	$\mathcal{S}_R$$\mathcal{T}_R$	37178	0.39996959176882224	$\mathcal{S}_R$$\mathcal{T}_L$	37178	0.4162425017013667	$\mathcal{S}_R$$\mathcal{T}_S$	37178	0.41317477183768	$\mathcal{S}_R$$\mathcal{T}_D$				37178	0.4157992779915048	$\mathcal{S}_U$$\mathcal{T}_R$	37178	0.39996959176882224	$\mathcal{S}_U$$\mathcal{T}_L$	37178	0.4162425017013667	$\mathcal{S}_U$$\mathcal{T}_S$	37178	0.41317477183768	$\mathcal{S}_U$$\mathcal{T}_D$						
37969	0.4157992779915048	$\mathcal{S}_R$$\mathcal{T}_R$	37969	0.39996959176882224	$\mathcal{S}_R$$\mathcal{T}_L$	37969	0.4162425017013667	$\mathcal{S}_R$$\mathcal{T}_S$	37969	0.41317477183768	$\mathcal{S}_R$$\mathcal{T}_D$				37969	0.4157992779915048	$\mathcal{S}_U$$\mathcal{T}_R$	37969	0.39996959176882224	$\mathcal{S}_U$$\mathcal{T}_L$	37969	0.4162425017013667	$\mathcal{S}_U$$\mathcal{T}_S$	37969	0.41317477183768	$\mathcal{S}_U$$\mathcal{T}_D$						
38760	0.4157992779915048	$\mathcal{S}_R$$\mathcal{T}_R$	38760	0.39996959176882224	$\mathcal{S}_R$$\mathcal{T}_L$	38760	0.4162425017013667	$\mathcal{S}_R$$\mathcal{T}_S$	38760	0.41262875684197525	$\mathcal{S}_R$$\mathcal{T}_D$				38760	0.4157992779915048	$\mathcal{S}_U$$\mathcal{T}_R$	38760	0.39996959176882224	$\mathcal{S}_U$$\mathcal{T}_L$	38760	0.4162425017013667	$\mathcal{S}_U$$\mathcal{T}_S$	38760	0.41262875684197525	$\mathcal{S}_U$$\mathcal{T}_D$						
39551	0.4157992779915048	$\mathcal{S}_R$$\mathcal{T}_R$	39551	0.39996959176882224	$\mathcal{S}_R$$\mathcal{T}_L$	39551	0.4162425017013667	$\mathcal{S}_R$$\mathcal{T}_S$	39551	0.41262875684197525	$\mathcal{S}_R$$\mathcal{T}_D$				39551	0.4157992779915048	$\mathcal{S}_U$$\mathcal{T}_R$	39551	0.39996959176882224	$\mathcal{S}_U$$\mathcal{T}_L$	39551	0.4162425017013667	$\mathcal{S}_U$$\mathcal{T}_S$	39551	0.41262875684197525	$\mathcal{S}_U$$\mathcal{T}_D$						
40342	0.4157992779915048	$\mathcal{S}_R$$\mathcal{T}_R$	40342	0.40132734883856225	$\mathcal{S}_R$$\mathcal{T}_L$	40342	0.4162425017013667	$\mathcal{S}_R$$\mathcal{T}_S$	40342	0.41262875684197525	$\mathcal{S}_R$$\mathcal{T}_D$				40342	0.4157992779915048	$\mathcal{S}_U$$\mathcal{T}_R$	40342	0.40132734883856225	$\mathcal{S}_U$$\mathcal{T}_L$	40342	0.4162425017013667	$\mathcal{S}_U$$\mathcal{T}_S$	40342	0.41262875684197525	$\mathcal{S}_U$$\mathcal{T}_D$						
40342		$\mathcal{S}_R$$\mathcal{T}_R$	40342		$\mathcal{S}_R$$\mathcal{T}_L$	40342		$\mathcal{S}_R$$\mathcal{T}_S$	40342		$\mathcal{S}_R$$\mathcal{T}_D$				40342		$\mathcal{S}_U$$\mathcal{T}_R$	40342		$\mathcal{S}_U$$\mathcal{T}_L$	40342		$\mathcal{S}_U$$\mathcal{T}_S$	40342		$\mathcal{S}_U$$\mathcal{T}_D$						


==> DICES_overall_eval_mean_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
792	0.26841121166946985	$\mathcal{S}_R$$\mathcal{T}_R$	792	0.26841121166946985	$\mathcal{S}_R$$\mathcal{T}_L$	792	0.26841121166946985	$\mathcal{S}_R$$\mathcal{T}_S$	792	0.26841121166946985	$\mathcal{S}_R$$\mathcal{T}_D$	79.0	0.30200810526165217	$\mathcal{S}_R$$\mathcal{O}$	792	0.26841121166946985	$\mathcal{S}_U$$\mathcal{T}_R$	792	0.26841121166946985	$\mathcal{S}_U$$\mathcal{T}_L$	792	0.26841121166946985	$\mathcal{S}_U$$\mathcal{T}_S$	792	0.26841121166946985	$\mathcal{S}_U$$\mathcal{T}_D$	79.0	0.30200810526165217	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.19857161285966668	passive
1583	0.2489603887093792	$\mathcal{S}_R$$\mathcal{T}_R$	1583	0.25266669469179703	$\mathcal{S}_R$$\mathcal{T}_L$	1583	0.24865461564784982	$\mathcal{S}_R$$\mathcal{T}_S$	1583	0.25172044199294114	$\mathcal{S}_R$$\mathcal{T}_D$	5839.0	0.27748612025353175	$\mathcal{S}_R$$\mathcal{O}$	1583	0.2489603887093792	$\mathcal{S}_U$$\mathcal{T}_R$	1583	0.25266669469179703	$\mathcal{S}_U$$\mathcal{T}_L$	1583	0.24865461564784982	$\mathcal{S}_U$$\mathcal{T}_S$	1583	0.25172044199294114	$\mathcal{S}_U$$\mathcal{T}_D$	5834.0	0.28331460797174896	$\mathcal{S}_U$$\mathcal{O}$	2504.6521739130435	0.19857161285966668	passive
2374	0.233693780721645	$\mathcal{S}_R$$\mathcal{T}_R$	2374	0.2444722339078815	$\mathcal{S}_R$$\mathcal{T}_L$	2374	0.2337614371559642	$\mathcal{S}_R$$\mathcal{T}_S$	2374	0.24670024647198374	$\mathcal{S}_R$$\mathcal{T}_D$	11579.0	0.2603559183366227	$\mathcal{S}_R$$\mathcal{O}$	2374	0.233693780721645	$\mathcal{S}_U$$\mathcal{T}_R$	2374	0.2444722339078815	$\mathcal{S}_U$$\mathcal{T}_L$	2374	0.2337614371559642	$\mathcal{S}_U$$\mathcal{T}_S$	2374	0.24670024647198374	$\mathcal{S}_U$$\mathcal{T}_D$	11571.0	0.2674238909598569	$\mathcal{S}_U$$\mathcal{O}$	5009.304347826087	0.19857161285966668	passive
3165	0.2244600768420458	$\mathcal{S}_R$$\mathcal{T}_R$	3165	0.24204361122119558	$\mathcal{S}_R$$\mathcal{T}_L$	3165	0.22487238172394022	$\mathcal{S}_R$$\mathcal{T}_S$	3165	0.2453827790171308	$\mathcal{S}_R$$\mathcal{T}_D$	17328.0	0.24481085424360413	$\mathcal{S}_R$$\mathcal{O}$	3165	0.2244600768420458	$\mathcal{S}_U$$\mathcal{T}_R$	3165	0.24204361122119558	$\mathcal{S}_U$$\mathcal{T}_L$	3165	0.22487238172394028	$\mathcal{S}_U$$\mathcal{T}_S$	3165	0.2453827790171308	$\mathcal{S}_U$$\mathcal{T}_D$	17315.0	0.2510225504758272	$\mathcal{S}_U$$\mathcal{O}$	7513.95652173913	0.19857161285966668	passive
3956	0.21787391702254014	$\mathcal{S}_R$$\mathcal{T}_R$	3956	0.23595155148141322	$\mathcal{S}_R$$\mathcal{T}_L$	3956	0.2185818131244822	$\mathcal{S}_R$$\mathcal{T}_S$	3956	0.2451699915432071	$\mathcal{S}_R$$\mathcal{T}_D$	23070.0	0.23505608290298774	$\mathcal{S}_R$$\mathcal{O}$	3956	0.21787391702254014	$\mathcal{S}_U$$\mathcal{T}_R$	3956	0.23595155148141322	$\mathcal{S}_U$$\mathcal{T}_L$	3956	0.2185818131244822	$\mathcal{S}_U$$\mathcal{T}_S$	3956	0.2451699915432071	$\mathcal{S}_U$$\mathcal{T}_D$	23061.0	0.23908811981297184	$\mathcal{S}_U$$\mathcal{O}$	10018.608695652174	0.19857161285966668	passive
4747	0.21343887563409178	$\mathcal{S}_R$$\mathcal{T}_R$	4747	0.23217637272600336	$\mathcal{S}_R$$\mathcal{T}_L$	4747	0.21418149272539644	$\mathcal{S}_R$$\mathcal{T}_S$	4747	0.24512410300907136	$\mathcal{S}_R$$\mathcal{T}_D$	28820.0	0.22677918547556744	$\mathcal{S}_R$$\mathcal{O}$	4747	0.21343887563409178	$\mathcal{S}_U$$\mathcal{T}_R$	4747	0.23217637272600336	$\mathcal{S}_U$$\mathcal{T}_L$	4747	0.21418149272539644	$\mathcal{S}_U$$\mathcal{T}_S$	4747	0.24512410300907136	$\mathcal{S}_U$$\mathcal{T}_D$	28808.0	0.22934017988147556	$\mathcal{S}_U$$\mathcal{O}$	12523.260869565218	0.19857161285966668	passive
5538	0.21012089199413797	$\mathcal{S}_R$$\mathcal{T}_R$	5538	0.22753584079875866	$\mathcal{S}_R$$\mathcal{T}_L$	5538	0.21118629478244388	$\mathcal{S}_R$$\mathcal{T}_S$	5538	0.24519639435580756	$\mathcal{S}_R$$\mathcal{T}_D$	34568.0	0.22118656590752564	$\mathcal{S}_R$$\mathcal{O}$	5538	0.21012089199413797	$\mathcal{S}_U$$\mathcal{T}_R$	5538	0.22753584079875866	$\mathcal{S}_U$$\mathcal{T}_L$	5538	0.21118629478244388	$\mathcal{S}_U$$\mathcal{T}_S$	5538	0.24519639435580756	$\mathcal{S}_U$$\mathcal{T}_D$	34561.0	0.22254878398369496	$\mathcal{S}_U$$\mathcal{O}$	15027.91304347826	0.19857161285966668	passive
6329	0.20780390330839224	$\mathcal{S}_R$$\mathcal{T}_R$	6329	0.22202579949926612	$\mathcal{S}_R$$\mathcal{T}_L$	6329	0.20885225030046764	$\mathcal{S}_R$$\mathcal{T}_S$	6329	0.2440643269253934	$\mathcal{S}_R$$\mathcal{T}_D$	40299.0	0.21644040923986227	$\mathcal{S}_R$$\mathcal{O}$	6329	0.20780390330839224	$\mathcal{S}_U$$\mathcal{T}_R$	6329	0.22202579949926612	$\mathcal{S}_U$$\mathcal{T}_L$	6329	0.20885225030046764	$\mathcal{S}_U$$\mathcal{T}_S$	6329	0.2440643269253934	$\mathcal{S}_U$$\mathcal{T}_D$	40278.0	0.21680868969063605	$\mathcal{S}_U$$\mathcal{O}$	17532.565217391304	0.19857161285966668	passive
7120	0.20628323929074385	$\mathcal{S}_R$$\mathcal{T}_R$	7120	0.21777782481052954	$\mathcal{S}_R$$\mathcal{T}_L$	7120	0.20740232389665536	$\mathcal{S}_R$$\mathcal{T}_S$	7120	0.24178217225543427	$\mathcal{S}_R$$\mathcal{T}_D$	46048.0	0.21264056347982874	$\mathcal{S}_R$$\mathcal{O}$	7120	0.20628323929074385	$\mathcal{S}_U$$\mathcal{T}_R$	7120	0.21777782481052954	$\mathcal{S}_U$$\mathcal{T}_L$	7120	0.20740232389665536	$\mathcal{S}_U$$\mathcal{T}_S$	7120	0.24178217225543427	$\mathcal{S}_U$$\mathcal{T}_D$	46049.0	0.21240105450052807	$\mathcal{S}_U$$\mathcal{O}$	20037.217391304348	0.19857161285966668	passive
7911	0.20550216731828316	$\mathcal{S}_R$$\mathcal{T}_R$	7911	0.21657709694874286	$\mathcal{S}_R$$\mathcal{T}_L$	7911	0.2063577979687734	$\mathcal{S}_R$$\mathcal{T}_S$	7911	0.2397766909582156	$\mathcal{S}_R$$\mathcal{T}_D$	51790.0	0.209537347584724	$\mathcal{S}_R$$\mathcal{O}$	7911	0.20550216731828316	$\mathcal{S}_U$$\mathcal{T}_R$	7911	0.21657709694874286	$\mathcal{S}_U$$\mathcal{T}_L$	7911	0.2063577979687734	$\mathcal{S}_U$$\mathcal{T}_S$	7911	0.2397766909582156	$\mathcal{S}_U$$\mathcal{T}_D$	51788.0	0.20881454064220795	$\mathcal{S}_U$$\mathcal{O}$	22541.869565217392	0.19857161285966668	passive
8702	0.2050818698170274	$\mathcal{S}_R$$\mathcal{T}_R$	8702	0.214940557794941	$\mathcal{S}_R$$\mathcal{T}_L$	8702	0.20569555723345415	$\mathcal{S}_R$$\mathcal{T}_S$	8702	0.2383919206842525	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0	0.20722628816295785	$\mathcal{S}_R$$\mathcal{O}$	8702	0.2050818698170274	$\mathcal{S}_U$$\mathcal{T}_R$	8702	0.214940557794941	$\mathcal{S}_U$$\mathcal{T}_L$	8702	0.20569555723345415	$\mathcal{S}_U$$\mathcal{T}_S$	8702	0.2383919206842525	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0	0.2064245987854474	$\mathcal{S}_U$$\mathcal{O}$	25046.521739130436	0.19857161285966668	passive
9493	0.20487519662461484	$\mathcal{S}_R$$\mathcal{T}_R$	9493	0.21322300972575556	$\mathcal{S}_R$$\mathcal{T}_L$	9493	0.2053110499194031	$\mathcal{S}_R$$\mathcal{T}_S$	9493	0.23710103320971365	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0		$\mathcal{S}_R$$\mathcal{O}$	9493	0.20487519662461484	$\mathcal{S}_U$$\mathcal{T}_R$	9493	0.21322300972575556	$\mathcal{S}_U$$\mathcal{T}_L$	9493	0.2053110499194031	$\mathcal{S}_U$$\mathcal{T}_S$	9493	0.23710103320971365	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0		$\mathcal{S}_U$$\mathcal{O}$	27551.17391304348	0.19857161285966668	passive
10284	0.20499023387231793	$\mathcal{S}_R$$\mathcal{T}_R$	10284	0.21195069734317817	$\mathcal{S}_R$$\mathcal{T}_L$	10284	0.20526731726627193	$\mathcal{S}_R$$\mathcal{T}_S$	10284	0.2363071155425013	$\mathcal{S}_R$$\mathcal{T}_D$				10284	0.20499023387231793	$\mathcal{S}_U$$\mathcal{T}_R$	10284	0.21195069734317817	$\mathcal{S}_U$$\mathcal{T}_L$	10284	0.20526731726627193	$\mathcal{S}_U$$\mathcal{T}_S$	10284	0.2363071155425013	$\mathcal{S}_U$$\mathcal{T}_D$				30055.82608695652	0.19857161285966668	passive
11075	0.2050574021493943	$\mathcal{S}_R$$\mathcal{T}_R$	11075	0.21083106039155844	$\mathcal{S}_R$$\mathcal{T}_L$	11075	0.20555645196867242	$\mathcal{S}_R$$\mathcal{T}_S$	11075	0.23528198027681743	$\mathcal{S}_R$$\mathcal{T}_D$				11075	0.2050574021493943	$\mathcal{S}_U$$\mathcal{T}_R$	11075	0.21083106039155844	$\mathcal{S}_U$$\mathcal{T}_L$	11075	0.20555645196867242	$\mathcal{S}_U$$\mathcal{T}_S$	11075	0.23528198027681743	$\mathcal{S}_U$$\mathcal{T}_D$				32560.478260869564	0.19857161285966668	passive
11866	0.20515525715318628	$\mathcal{S}_R$$\mathcal{T}_R$	11866	0.21031034734292905	$\mathcal{S}_R$$\mathcal{T}_L$	11866	0.20550978407909082	$\mathcal{S}_R$$\mathcal{T}_S$	11866	0.23509027927663959	$\mathcal{S}_R$$\mathcal{T}_D$				11866	0.20515525715318628	$\mathcal{S}_U$$\mathcal{T}_R$	11866	0.21031034734292905	$\mathcal{S}_U$$\mathcal{T}_L$	11866	0.20550978407909085	$\mathcal{S}_U$$\mathcal{T}_S$	11866	0.23509027927663959	$\mathcal{S}_U$$\mathcal{T}_D$				35065.13043478261	0.19857161285966668	passive
12657	0.20499359808547735	$\mathcal{S}_R$$\mathcal{T}_R$	12657	0.20984480836478384	$\mathcal{S}_R$$\mathcal{T}_L$	12657	0.2055738007151008	$\mathcal{S}_R$$\mathcal{T}_S$	12657	0.23321663696053596	$\mathcal{S}_R$$\mathcal{T}_D$				12657	0.20499359808547735	$\mathcal{S}_U$$\mathcal{T}_R$	12657	0.20984480836478384	$\mathcal{S}_U$$\mathcal{T}_L$	12657	0.2055738007151008	$\mathcal{S}_U$$\mathcal{T}_S$	12657	0.23321663696053596	$\mathcal{S}_U$$\mathcal{T}_D$				37569.782608695656	0.19857161285966668	passive
13448	0.20505476526245867	$\mathcal{S}_R$$\mathcal{T}_R$	13448	0.20937411387585433	$\mathcal{S}_R$$\mathcal{T}_L$	13448	0.20585488723235704	$\mathcal{S}_R$$\mathcal{T}_S$	13448	0.23163028338986172	$\mathcal{S}_R$$\mathcal{T}_D$				13448	0.20505476526245867	$\mathcal{S}_U$$\mathcal{T}_R$	13448	0.20937411387585433	$\mathcal{S}_U$$\mathcal{T}_L$	13448	0.20585488723235704	$\mathcal{S}_U$$\mathcal{T}_S$	13448	0.23163028338986172	$\mathcal{S}_U$$\mathcal{T}_D$				40074.434782608696	0.19857161285966668	passive
14239	0.20491618897181843	$\mathcal{S}_R$$\mathcal{T}_R$	14239	0.2090567097935637	$\mathcal{S}_R$$\mathcal{T}_L$	14239	0.20605707581424992	$\mathcal{S}_R$$\mathcal{T}_S$	14239	0.2306078295309318	$\mathcal{S}_R$$\mathcal{T}_D$				14239	0.20491618897181843	$\mathcal{S}_U$$\mathcal{T}_R$	14239	0.2090567097935637	$\mathcal{S}_U$$\mathcal{T}_L$	14239	0.20605707581424995	$\mathcal{S}_U$$\mathcal{T}_S$	14239	0.2306078295309318	$\mathcal{S}_U$$\mathcal{T}_D$				42579.086956521736	0.19857161285966668	passive
15030	0.2049803666585737	$\mathcal{S}_R$$\mathcal{T}_R$	15030	0.20869746872238246	$\mathcal{S}_R$$\mathcal{T}_L$	15030	0.20600382585193655	$\mathcal{S}_R$$\mathcal{T}_S$	15030	0.22909617051058895	$\mathcal{S}_R$$\mathcal{T}_D$				15030	0.2049803666585737	$\mathcal{S}_U$$\mathcal{T}_R$	15030	0.20869746872238246	$\mathcal{S}_U$$\mathcal{T}_L$	15030	0.20600382585193655	$\mathcal{S}_U$$\mathcal{T}_S$	15030	0.22909617051058895	$\mathcal{S}_U$$\mathcal{T}_D$				45083.739130434784	0.19857161285966668	passive
15821	0.2050569917629679	$\mathcal{S}_R$$\mathcal{T}_R$	15821	0.20838398187307702	$\mathcal{S}_R$$\mathcal{T}_L$	15821	0.2062853430430214	$\mathcal{S}_R$$\mathcal{T}_S$	15821	0.22786035407438518	$\mathcal{S}_R$$\mathcal{T}_D$				15821	0.2050569917629679	$\mathcal{S}_U$$\mathcal{T}_R$	15821	0.20838398187307702	$\mathcal{S}_U$$\mathcal{T}_L$	15821	0.2062853430430214	$\mathcal{S}_U$$\mathcal{T}_S$	15821	0.22786035407438518	$\mathcal{S}_U$$\mathcal{T}_D$				47588.391304347824	0.19857161285966668	passive
16612	0.20513428755738164	$\mathcal{S}_R$$\mathcal{T}_R$	16612	0.20826217970983374	$\mathcal{S}_R$$\mathcal{T}_L$	16612	0.20650778922641974	$\mathcal{S}_R$$\mathcal{T}_S$	16612	0.22761380545452495	$\mathcal{S}_R$$\mathcal{T}_D$				16612	0.20513428755738164	$\mathcal{S}_U$$\mathcal{T}_R$	16612	0.20826217970983374	$\mathcal{S}_U$$\mathcal{T}_L$	16612	0.20650778922641974	$\mathcal{S}_U$$\mathcal{T}_S$	16612	0.22761380545452495	$\mathcal{S}_U$$\mathcal{T}_D$				50093.04347826087	0.19857161285966668	passive
17403	0.205261229258475	$\mathcal{S}_R$$\mathcal{T}_R$	17403	0.20841113958220212	$\mathcal{S}_R$$\mathcal{T}_L$	17403	0.20656325257279132	$\mathcal{S}_R$$\mathcal{T}_S$	17403	0.22620742699204732	$\mathcal{S}_R$$\mathcal{T}_D$				17403	0.205261229258475	$\mathcal{S}_U$$\mathcal{T}_R$	17403	0.20841113958220212	$\mathcal{S}_U$$\mathcal{T}_L$	17403	0.20656325257279132	$\mathcal{S}_U$$\mathcal{T}_S$	17403	0.22620742699204732	$\mathcal{S}_U$$\mathcal{T}_D$				52597.69565217391	0.19857161285966668	passive
18194	0.2054071372727364	$\mathcal{S}_R$$\mathcal{T}_R$	18194	0.2083959398738243	$\mathcal{S}_R$$\mathcal{T}_L$	18194	0.20662990281041127	$\mathcal{S}_R$$\mathcal{T}_S$	18194	0.22526317497276227	$\mathcal{S}_R$$\mathcal{T}_D$				18194	0.2054071372727364	$\mathcal{S}_U$$\mathcal{T}_R$	18194	0.2083959398738243	$\mathcal{S}_U$$\mathcal{T}_L$	18194	0.20662990281041127	$\mathcal{S}_U$$\mathcal{T}_S$	18194	0.22526317497276227	$\mathcal{S}_U$$\mathcal{T}_D$				55102.34782608696	0.19857161285966668	passive
18985	0.20550837979258316	$\mathcal{S}_R$$\mathcal{T}_R$	18985	0.2085646025504624	$\mathcal{S}_R$$\mathcal{T}_L$	18985	0.2067974156944469	$\mathcal{S}_R$$\mathcal{T}_S$	18985	0.22448966067031137	$\mathcal{S}_R$$\mathcal{T}_D$				18985	0.20550837979258316	$\mathcal{S}_U$$\mathcal{T}_R$	18985	0.2085646025504624	$\mathcal{S}_U$$\mathcal{T}_L$	18985	0.2067974156944469	$\mathcal{S}_U$$\mathcal{T}_S$	18985	0.22448966067031137	$\mathcal{S}_U$$\mathcal{T}_D$				57607.0	0.19857161285966668	passive
19776	0.20555123892461558	$\mathcal{S}_R$$\mathcal{T}_R$	19776	0.20851932583925037	$\mathcal{S}_R$$\mathcal{T}_L$	19776	0.20715620800701892	$\mathcal{S}_R$$\mathcal{T}_S$	19776	0.22344801795390148	$\mathcal{S}_R$$\mathcal{T}_D$				19776	0.20555123892461558	$\mathcal{S}_U$$\mathcal{T}_R$	19776	0.20851932583925037	$\mathcal{S}_U$$\mathcal{T}_L$	19776	0.20715620800701892	$\mathcal{S}_U$$\mathcal{T}_S$	19776	0.22344801795390148	$\mathcal{S}_U$$\mathcal{T}_D$						
20567	0.20566032633397	$\mathcal{S}_R$$\mathcal{T}_R$	20567	0.20842882556893857	$\mathcal{S}_R$$\mathcal{T}_L$	20567	0.20717136675406858	$\mathcal{S}_R$$\mathcal{T}_S$	20567	0.22234651562419058	$\mathcal{S}_R$$\mathcal{T}_D$				20567	0.20566032633397	$\mathcal{S}_U$$\mathcal{T}_R$	20567	0.20842882556893857	$\mathcal{S}_U$$\mathcal{T}_L$	20567	0.20717136675406858	$\mathcal{S}_U$$\mathcal{T}_S$	20567	0.22234651562419058	$\mathcal{S}_U$$\mathcal{T}_D$						
21358	0.20574572381873082	$\mathcal{S}_R$$\mathcal{T}_R$	21358	0.20836870194883164	$\mathcal{S}_R$$\mathcal{T}_L$	21358	0.2071871012342689	$\mathcal{S}_R$$\mathcal{T}_S$	21358	0.22165655351051017	$\mathcal{S}_R$$\mathcal{T}_D$				21358	0.20574572381873082	$\mathcal{S}_U$$\mathcal{T}_R$	21358	0.20836870194883164	$\mathcal{S}_U$$\mathcal{T}_L$	21358	0.2071871012342689	$\mathcal{S}_U$$\mathcal{T}_S$	21358	0.22165655351051017	$\mathcal{S}_U$$\mathcal{T}_D$						
22149	0.20592716571304584	$\mathcal{S}_R$$\mathcal{T}_R$	22149	0.20837262724159997	$\mathcal{S}_R$$\mathcal{T}_L$	22149	0.20726306859773755	$\mathcal{S}_R$$\mathcal{T}_S$	22149	0.22048981463203424	$\mathcal{S}_R$$\mathcal{T}_D$				22149	0.20592716571304584	$\mathcal{S}_U$$\mathcal{T}_R$	22149	0.20837262724159997	$\mathcal{S}_U$$\mathcal{T}_L$	22149	0.20726306859773758	$\mathcal{S}_U$$\mathcal{T}_S$	22149	0.22048981463203424	$\mathcal{S}_U$$\mathcal{T}_D$						
22940	0.206039343196422	$\mathcal{S}_R$$\mathcal{T}_R$	22940	0.20820193429958897	$\mathcal{S}_R$$\mathcal{T}_L$	22940	0.20720872626433176	$\mathcal{S}_R$$\mathcal{T}_S$	22940	0.21961691517906937	$\mathcal{S}_R$$\mathcal{T}_D$				22940	0.206039343196422	$\mathcal{S}_U$$\mathcal{T}_R$	22940	0.20820193429958897	$\mathcal{S}_U$$\mathcal{T}_L$	22940	0.20720872626433176	$\mathcal{S}_U$$\mathcal{T}_S$	22940	0.21961691517906937	$\mathcal{S}_U$$\mathcal{T}_D$						
23731	0.20605162759324	$\mathcal{S}_R$$\mathcal{T}_R$	23731	0.20804992290340085	$\mathcal{S}_R$$\mathcal{T}_L$	23731	0.20717633382263045	$\mathcal{S}_R$$\mathcal{T}_S$	23731	0.21898980075887042	$\mathcal{S}_R$$\mathcal{T}_D$				23731	0.20605162759324	$\mathcal{S}_U$$\mathcal{T}_R$	23731	0.20804992290340085	$\mathcal{S}_U$$\mathcal{T}_L$	23731	0.20717633382263045	$\mathcal{S}_U$$\mathcal{T}_S$	23731	0.21898980075887042	$\mathcal{S}_U$$\mathcal{T}_D$						
24522	0.20617578492421054	$\mathcal{S}_R$$\mathcal{T}_R$	24522	0.20803630756795535	$\mathcal{S}_R$$\mathcal{T}_L$	24522	0.20723502836686394	$\mathcal{S}_R$$\mathcal{T}_S$	24522	0.2182063322311851	$\mathcal{S}_R$$\mathcal{T}_D$				24522	0.20617578492421054	$\mathcal{S}_U$$\mathcal{T}_R$	24522	0.20803630756795535	$\mathcal{S}_U$$\mathcal{T}_L$	24522	0.20723502836686394	$\mathcal{S}_U$$\mathcal{T}_S$	24522	0.2182063322311851	$\mathcal{S}_U$$\mathcal{T}_D$						
25313	0.20621005014297947	$\mathcal{S}_R$$\mathcal{T}_R$	25313	0.20795459510115147	$\mathcal{S}_R$$\mathcal{T}_L$	25313	0.2072368973913229	$\mathcal{S}_R$$\mathcal{T}_S$	25313	0.21731082878051478	$\mathcal{S}_R$$\mathcal{T}_D$				25313	0.20621005014297947	$\mathcal{S}_U$$\mathcal{T}_R$	25313	0.20795459510115147	$\mathcal{S}_U$$\mathcal{T}_L$	25313	0.2072368973913229	$\mathcal{S}_U$$\mathcal{T}_S$	25313	0.21731082878051478	$\mathcal{S}_U$$\mathcal{T}_D$						
26104	0.2062925441665234	$\mathcal{S}_R$$\mathcal{T}_R$	26104	0.20802636188399892	$\mathcal{S}_R$$\mathcal{T}_L$	26104	0.20732819579186737	$\mathcal{S}_R$$\mathcal{T}_S$	26104	0.21657968948034514	$\mathcal{S}_R$$\mathcal{T}_D$				26104	0.2062925441665234	$\mathcal{S}_U$$\mathcal{T}_R$	26104	0.20802636188399892	$\mathcal{S}_U$$\mathcal{T}_L$	26104	0.20732819579186737	$\mathcal{S}_U$$\mathcal{T}_S$	26104	0.21657968948034514	$\mathcal{S}_U$$\mathcal{T}_D$						
26895	0.2063078511881762	$\mathcal{S}_R$$\mathcal{T}_R$	26895	0.20792303326115544	$\mathcal{S}_R$$\mathcal{T}_L$	26895	0.20723715990914116	$\mathcal{S}_R$$\mathcal{T}_S$	26895	0.21582733222604775	$\mathcal{S}_R$$\mathcal{T}_D$				26895	0.2063078511881762	$\mathcal{S}_U$$\mathcal{T}_R$	26895	0.20792303326115544	$\mathcal{S}_U$$\mathcal{T}_L$	26895	0.20723715990914116	$\mathcal{S}_U$$\mathcal{T}_S$	26895	0.21582733222604775	$\mathcal{S}_U$$\mathcal{T}_D$						
27686	0.20640698225233509	$\mathcal{S}_R$$\mathcal{T}_R$	27686	0.2078601013922202	$\mathcal{S}_R$$\mathcal{T}_L$	27686	0.20722856475895277	$\mathcal{S}_R$$\mathcal{T}_S$	27686	0.2155067731344015	$\mathcal{S}_R$$\mathcal{T}_D$				27686	0.20640698225233509	$\mathcal{S}_U$$\mathcal{T}_R$	27686	0.2078601013922202	$\mathcal{S}_U$$\mathcal{T}_L$	27686	0.20722856475895277	$\mathcal{S}_U$$\mathcal{T}_S$	27686	0.2155067731344015	$\mathcal{S}_U$$\mathcal{T}_D$						
28477	0.2064384916178421	$\mathcal{S}_R$$\mathcal{T}_R$	28477	0.20778155404507026	$\mathcal{S}_R$$\mathcal{T}_L$	28477	0.20715041717596352	$\mathcal{S}_R$$\mathcal{T}_S$	28477	0.21497672207504545	$\mathcal{S}_R$$\mathcal{T}_D$				28477	0.2064384916178421	$\mathcal{S}_U$$\mathcal{T}_R$	28477	0.20778155404507026	$\mathcal{S}_U$$\mathcal{T}_L$	28477	0.20715041717596352	$\mathcal{S}_U$$\mathcal{T}_S$	28477	0.21497672207504545	$\mathcal{S}_U$$\mathcal{T}_D$						
29268	0.2064961390578627	$\mathcal{S}_R$$\mathcal{T}_R$	29268	0.20769950527804185	$\mathcal{S}_R$$\mathcal{T}_L$	29268	0.20715177216577133	$\mathcal{S}_R$$\mathcal{T}_S$	29268	0.21450331260536148	$\mathcal{S}_R$$\mathcal{T}_D$				29268	0.2064961390578627	$\mathcal{S}_U$$\mathcal{T}_R$	29268	0.20769950527804185	$\mathcal{S}_U$$\mathcal{T}_L$	29268	0.20715177216577133	$\mathcal{S}_U$$\mathcal{T}_S$	29268	0.21450331260536148	$\mathcal{S}_U$$\mathcal{T}_D$						
30059	0.2065075068946275	$\mathcal{S}_R$$\mathcal{T}_R$	30059	0.20765693023307366	$\mathcal{S}_R$$\mathcal{T}_L$	30059	0.2070808423504471	$\mathcal{S}_R$$\mathcal{T}_S$	30059	0.21425263302241349	$\mathcal{S}_R$$\mathcal{T}_D$				30059	0.2065075068946275	$\mathcal{S}_U$$\mathcal{T}_R$	30059	0.20765693023307366	$\mathcal{S}_U$$\mathcal{T}_L$	30059	0.2070808423504471	$\mathcal{S}_U$$\mathcal{T}_S$	30059	0.21425263302241349	$\mathcal{S}_U$$\mathcal{T}_D$						
30850	0.20652856804470698	$\mathcal{S}_R$$\mathcal{T}_R$	30850	0.20760154752889526	$\mathcal{S}_R$$\mathcal{T}_L$	30850	0.2070782405298526	$\mathcal{S}_R$$\mathcal{T}_S$	30850	0.2137817495129127	$\mathcal{S}_R$$\mathcal{T}_D$				30850	0.20652856804470698	$\mathcal{S}_U$$\mathcal{T}_R$	30850	0.20760154752889526	$\mathcal{S}_U$$\mathcal{T}_L$	30850	0.20707824052985266	$\mathcal{S}_U$$\mathcal{T}_S$	30850	0.2137817495129127	$\mathcal{S}_U$$\mathcal{T}_D$						
31641	0.20655410603408428	$\mathcal{S}_R$$\mathcal{T}_R$	31641	0.20755101971151127	$\mathcal{S}_R$$\mathcal{T}_L$	31641	0.2070310267335614	$\mathcal{S}_R$$\mathcal{T}_S$	31641	0.21346977028084244	$\mathcal{S}_R$$\mathcal{T}_D$				31641	0.20655410603408428	$\mathcal{S}_U$$\mathcal{T}_R$	31641	0.20755101971151127	$\mathcal{S}_U$$\mathcal{T}_L$	31641	0.2070310267335614	$\mathcal{S}_U$$\mathcal{T}_S$	31641	0.21346977028084244	$\mathcal{S}_U$$\mathcal{T}_D$						
32432	0.20656675263494048	$\mathcal{S}_R$$\mathcal{T}_R$	32432	0.2075358153350133	$\mathcal{S}_R$$\mathcal{T}_L$	32432	0.20700149963859482	$\mathcal{S}_R$$\mathcal{T}_S$	32432	0.21320459403983558	$\mathcal{S}_R$$\mathcal{T}_D$				32432	0.20656675263494048	$\mathcal{S}_U$$\mathcal{T}_R$	32432	0.2075358153350133	$\mathcal{S}_U$$\mathcal{T}_L$	32432	0.20700149963859482	$\mathcal{S}_U$$\mathcal{T}_S$	32432	0.21320459403983558	$\mathcal{S}_U$$\mathcal{T}_D$						
33223	0.20656737663443714	$\mathcal{S}_R$$\mathcal{T}_R$	33223	0.207526960138519	$\mathcal{S}_R$$\mathcal{T}_L$	33223	0.20699476899985295	$\mathcal{S}_R$$\mathcal{T}_S$	33223	0.2129115853765201	$\mathcal{S}_R$$\mathcal{T}_D$				33223	0.20656737663443714	$\mathcal{S}_U$$\mathcal{T}_R$	33223	0.207526960138519	$\mathcal{S}_U$$\mathcal{T}_L$	33223	0.20699476899985295	$\mathcal{S}_U$$\mathcal{T}_S$	33223	0.2129115853765201	$\mathcal{S}_U$$\mathcal{T}_D$						
34014	0.20658659315083372	$\mathcal{S}_R$$\mathcal{T}_R$	34014	0.2075308507286927	$\mathcal{S}_R$$\mathcal{T}_L$	34014	0.20698743195485195	$\mathcal{S}_R$$\mathcal{T}_S$	34014	0.21264377525603398	$\mathcal{S}_R$$\mathcal{T}_D$				34014	0.20658659315083372	$\mathcal{S}_U$$\mathcal{T}_R$	34014	0.2075308507286927	$\mathcal{S}_U$$\mathcal{T}_L$	34014	0.206987431954852	$\mathcal{S}_U$$\mathcal{T}_S$	34014	0.21264377525603398	$\mathcal{S}_U$$\mathcal{T}_D$						
34805	0.2066037352444059	$\mathcal{S}_R$$\mathcal{T}_R$	34805	0.20754028371522085	$\mathcal{S}_R$$\mathcal{T}_L$	34805	0.2069931199765019	$\mathcal{S}_R$$\mathcal{T}_S$	34805	0.21231253514875215	$\mathcal{S}_R$$\mathcal{T}_D$				34805	0.2066037352444059	$\mathcal{S}_U$$\mathcal{T}_R$	34805	0.20754028371522085	$\mathcal{S}_U$$\mathcal{T}_L$	34805	0.2069931199765019	$\mathcal{S}_U$$\mathcal{T}_S$	34805	0.21231253514875215	$\mathcal{S}_U$$\mathcal{T}_D$						
35596	0.2066080390230792	$\mathcal{S}_R$$\mathcal{T}_R$	35596	0.20756329129977713	$\mathcal{S}_R$$\mathcal{T}_L$	35596	0.2069978314558463	$\mathcal{S}_R$$\mathcal{T}_S$	35596	0.21197888801123854	$\mathcal{S}_R$$\mathcal{T}_D$				35596	0.2066080390230792	$\mathcal{S}_U$$\mathcal{T}_R$	35596	0.20756329129977713	$\mathcal{S}_U$$\mathcal{T}_L$	35596	0.20699783145584627	$\mathcal{S}_U$$\mathcal{T}_S$	35596	0.21197888801123854	$\mathcal{S}_U$$\mathcal{T}_D$						
36387	0.20661830540989243	$\mathcal{S}_R$$\mathcal{T}_R$	36387	0.20758657609598644	$\mathcal{S}_R$$\mathcal{T}_L$	36387	0.20702255473086761	$\mathcal{S}_R$$\mathcal{T}_S$	36387	0.21177311780281047	$\mathcal{S}_R$$\mathcal{T}_D$				36387	0.20661830540989243	$\mathcal{S}_U$$\mathcal{T}_R$	36387	0.20758657609598644	$\mathcal{S}_U$$\mathcal{T}_L$	36387	0.20702255473086761	$\mathcal{S}_U$$\mathcal{T}_S$	36387	0.21177311780281047	$\mathcal{S}_U$$\mathcal{T}_D$						
37178	0.20663392710014108	$\mathcal{S}_R$$\mathcal{T}_R$	37178	0.2076015315389923	$\mathcal{S}_R$$\mathcal{T}_L$	37178	0.20702468291878162	$\mathcal{S}_R$$\mathcal{T}_S$	37178	0.21157858727234893	$\mathcal{S}_R$$\mathcal{T}_D$				37178	0.20663392710014108	$\mathcal{S}_U$$\mathcal{T}_R$	37178	0.2076015315389923	$\mathcal{S}_U$$\mathcal{T}_L$	37178	0.20702468291878162	$\mathcal{S}_U$$\mathcal{T}_S$	37178	0.21157858727234893	$\mathcal{S}_U$$\mathcal{T}_D$						
37969	0.20665099272855447	$\mathcal{S}_R$$\mathcal{T}_R$	37969	0.2076106939962031	$\mathcal{S}_R$$\mathcal{T}_L$	37969	0.20704416362565356	$\mathcal{S}_R$$\mathcal{T}_S$	37969	0.21138117172671309	$\mathcal{S}_R$$\mathcal{T}_D$				37969	0.20665099272855447	$\mathcal{S}_U$$\mathcal{T}_R$	37969	0.2076106939962031	$\mathcal{S}_U$$\mathcal{T}_L$	37969	0.20704416362565356	$\mathcal{S}_U$$\mathcal{T}_S$	37969	0.21138117172671309	$\mathcal{S}_U$$\mathcal{T}_D$						
38760	0.2066768248463455	$\mathcal{S}_R$$\mathcal{T}_R$	38760	0.20761710941453967	$\mathcal{S}_R$$\mathcal{T}_L$	38760	0.20705685536312526	$\mathcal{S}_R$$\mathcal{T}_S$	38760	0.21114821622034619	$\mathcal{S}_R$$\mathcal{T}_D$				38760	0.2066768248463455	$\mathcal{S}_U$$\mathcal{T}_R$	38760	0.20761710941453967	$\mathcal{S}_U$$\mathcal{T}_L$	38760	0.20705685536312524	$\mathcal{S}_U$$\mathcal{T}_S$	38760	0.21114821622034619	$\mathcal{S}_U$$\mathcal{T}_D$						
39551	0.20669436917247497	$\mathcal{S}_R$$\mathcal{T}_R$	39551	0.20761705573507663	$\mathcal{S}_R$$\mathcal{T}_L$	39551	0.20706725583682054	$\mathcal{S}_R$$\mathcal{T}_S$	39551	0.21093457931644988	$\mathcal{S}_R$$\mathcal{T}_D$				39551	0.20669436917247497	$\mathcal{S}_U$$\mathcal{T}_R$	39551	0.20761705573507663	$\mathcal{S}_U$$\mathcal{T}_L$	39551	0.20706725583682054	$\mathcal{S}_U$$\mathcal{T}_S$	39551	0.21093457931644988	$\mathcal{S}_U$$\mathcal{T}_D$						
40342	0.20671408142060108	$\mathcal{S}_R$$\mathcal{T}_R$	40342	0.20762533115375092	$\mathcal{S}_R$$\mathcal{T}_L$	40342	0.2070789905217898	$\mathcal{S}_R$$\mathcal{T}_S$	40342	0.210725117624413	$\mathcal{S}_R$$\mathcal{T}_D$				40342	0.20671408142060108	$\mathcal{S}_U$$\mathcal{T}_R$	40342	0.20762533115375092	$\mathcal{S}_U$$\mathcal{T}_L$	40342	0.2070789905217898	$\mathcal{S}_U$$\mathcal{T}_S$	40342	0.210725117624413	$\mathcal{S}_U$$\mathcal{T}_D$						
40342		$\mathcal{S}_R$$\mathcal{T}_R$	40342		$\mathcal{S}_R$$\mathcal{T}_L$	40342		$\mathcal{S}_R$$\mathcal{T}_S$	40342		$\mathcal{S}_R$$\mathcal{T}_D$				40342		$\mathcal{S}_U$$\mathcal{T}_R$	40342		$\mathcal{S}_U$$\mathcal{T}_L$	40342		$\mathcal{S}_U$$\mathcal{T}_S$	40342		$\mathcal{S}_U$$\mathcal{T}_D$						


==> DICES_overall_eval_worst_f1_macro_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
792	0.06978666822621377	$\mathcal{S}_R$$\mathcal{T}_R$	792	0.06978666822621377	$\mathcal{S}_R$$\mathcal{T}_L$	792	0.06978666822621377	$\mathcal{S}_R$$\mathcal{T}_S$	792	0.06978666822621377	$\mathcal{S}_R$$\mathcal{T}_D$	79.0	0.07315040387037422	$\mathcal{S}_R$$\mathcal{O}$	792	0.06978666822621377	$\mathcal{S}_U$$\mathcal{T}_R$	792	0.06978666822621377	$\mathcal{S}_U$$\mathcal{T}_L$	792	0.06978666822621377	$\mathcal{S}_U$$\mathcal{T}_S$	792	0.06978666822621377	$\mathcal{S}_U$$\mathcal{T}_D$	79.0	0.07315040387037422	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.13390725314295893	passive
1583	0.06978666822621377	$\mathcal{S}_R$$\mathcal{T}_R$	1583	0.06978666822621377	$\mathcal{S}_R$$\mathcal{T}_L$	1583	0.06978666822621377	$\mathcal{S}_R$$\mathcal{T}_S$	1583	0.06978666822621377	$\mathcal{S}_R$$\mathcal{T}_D$	5839.0	0.06978666822621377	$\mathcal{S}_R$$\mathcal{O}$	1583	0.06978666822621377	$\mathcal{S}_U$$\mathcal{T}_R$	1583	0.06978666822621377	$\mathcal{S}_U$$\mathcal{T}_L$	1583	0.06978666822621377	$\mathcal{S}_U$$\mathcal{T}_S$	1583	0.06978666822621377	$\mathcal{S}_U$$\mathcal{T}_D$	5834.0	0.11418953992042813	$\mathcal{S}_U$$\mathcal{O}$	2504.6521739130435	0.13390725314295893	passive
2374	0.06978666822621377	$\mathcal{S}_R$$\mathcal{T}_R$	2374	0.06978666822621377	$\mathcal{S}_R$$\mathcal{T}_L$	2374	0.06978666822621377	$\mathcal{S}_R$$\mathcal{T}_S$	2374	0.07484538531549538	$\mathcal{S}_R$$\mathcal{T}_D$	11579.0	0.06978666822621377	$\mathcal{S}_R$$\mathcal{O}$	2374	0.06978666822621377	$\mathcal{S}_U$$\mathcal{T}_R$	2374	0.06978666822621377	$\mathcal{S}_U$$\mathcal{T}_L$	2374	0.06978666822621377	$\mathcal{S}_U$$\mathcal{T}_S$	2374	0.07484538531549538	$\mathcal{S}_U$$\mathcal{T}_D$	11571.0	0.07375336959569433	$\mathcal{S}_U$$\mathcal{O}$	5009.304347826087	0.13390725314295893	passive
3165	0.06978666822621377	$\mathcal{S}_R$$\mathcal{T}_R$	3165	0.07685988238573528	$\mathcal{S}_R$$\mathcal{T}_L$	3165	0.06978666822621377	$\mathcal{S}_R$$\mathcal{T}_S$	3165	0.11318872167714933	$\mathcal{S}_R$$\mathcal{T}_D$	17328.0	0.06978666822621377	$\mathcal{S}_R$$\mathcal{O}$	3165	0.06978666822621377	$\mathcal{S}_U$$\mathcal{T}_R$	3165	0.07685988238573528	$\mathcal{S}_U$$\mathcal{T}_L$	3165	0.06978666822621377	$\mathcal{S}_U$$\mathcal{T}_S$	3165	0.11318872167714933	$\mathcal{S}_U$$\mathcal{T}_D$	17315.0	0.06978666822621377	$\mathcal{S}_U$$\mathcal{O}$	7513.95652173913	0.13390725314295893	passive
3956	0.06978666822621377	$\mathcal{S}_R$$\mathcal{T}_R$	3956	0.08932042264481449	$\mathcal{S}_R$$\mathcal{T}_L$	3956	0.07171993676646081	$\mathcal{S}_R$$\mathcal{T}_S$	3956	0.11547923062364727	$\mathcal{S}_R$$\mathcal{T}_D$	23070.0	0.06978666822621377	$\mathcal{S}_R$$\mathcal{O}$	3956	0.06978666822621377	$\mathcal{S}_U$$\mathcal{T}_R$	3956	0.08932042264481449	$\mathcal{S}_U$$\mathcal{T}_L$	3956	0.07171993676646081	$\mathcal{S}_U$$\mathcal{T}_S$	3956	0.11547923062364727	$\mathcal{S}_U$$\mathcal{T}_D$	23061.0	0.06978666822621377	$\mathcal{S}_U$$\mathcal{O}$	10018.608695652174	0.13390725314295893	passive
4747	0.07594079849066719	$\mathcal{S}_R$$\mathcal{T}_R$	4747	0.10891444505553922	$\mathcal{S}_R$$\mathcal{T}_L$	4747	0.07171993676646081	$\mathcal{S}_R$$\mathcal{T}_S$	4747	0.11531888318868615	$\mathcal{S}_R$$\mathcal{T}_D$	28820.0	0.06978666822621377	$\mathcal{S}_R$$\mathcal{O}$	4747	0.07594079849066719	$\mathcal{S}_U$$\mathcal{T}_R$	4747	0.10891444505553922	$\mathcal{S}_U$$\mathcal{T}_L$	4747	0.07171993676646081	$\mathcal{S}_U$$\mathcal{T}_S$	4747	0.11531888318868615	$\mathcal{S}_U$$\mathcal{T}_D$	28808.0	0.06978666822621377	$\mathcal{S}_U$$\mathcal{O}$	12523.260869565218	0.13390725314295893	passive
5538	0.08132277293913283	$\mathcal{S}_R$$\mathcal{T}_R$	5538	0.12305983991082058	$\mathcal{S}_R$$\mathcal{T}_L$	5538	0.07632885104631908	$\mathcal{S}_R$$\mathcal{T}_S$	5538	0.13680685056797395	$\mathcal{S}_R$$\mathcal{T}_D$	34568.0	0.06978666822621377	$\mathcal{S}_R$$\mathcal{O}$	5538	0.08132277293913283	$\mathcal{S}_U$$\mathcal{T}_R$	5538	0.12305983991082058	$\mathcal{S}_U$$\mathcal{T}_L$	5538	0.07632885104631908	$\mathcal{S}_U$$\mathcal{T}_S$	5538	0.13680685056797395	$\mathcal{S}_U$$\mathcal{T}_D$	34561.0	0.06978666822621377	$\mathcal{S}_U$$\mathcal{O}$	15027.91304347826	0.13390725314295893	passive
6329	0.08648862782399658	$\mathcal{S}_R$$\mathcal{T}_R$	6329	0.11511493468940615	$\mathcal{S}_R$$\mathcal{T}_L$	6329	0.08714821553318756	$\mathcal{S}_R$$\mathcal{T}_S$	6329	0.13754624536028992	$\mathcal{S}_R$$\mathcal{T}_D$	40299.0	0.06978666822621377	$\mathcal{S}_R$$\mathcal{O}$	6329	0.08648862782399658	$\mathcal{S}_U$$\mathcal{T}_R$	6329	0.11511493468940615	$\mathcal{S}_U$$\mathcal{T}_L$	6329	0.08714821553318756	$\mathcal{S}_U$$\mathcal{T}_S$	6329	0.13754624536028992	$\mathcal{S}_U$$\mathcal{T}_D$	40278.0	0.06978666822621377	$\mathcal{S}_U$$\mathcal{O}$	17532.565217391304	0.13390725314295893	passive
7120	0.09816943891877668	$\mathcal{S}_R$$\mathcal{T}_R$	7120	0.11216415992272107	$\mathcal{S}_R$$\mathcal{T}_L$	7120	0.09723700509906226	$\mathcal{S}_R$$\mathcal{T}_S$	7120	0.1661986237163903	$\mathcal{S}_R$$\mathcal{T}_D$	46048.0	0.06978666822621377	$\mathcal{S}_R$$\mathcal{O}$	7120	0.09816943891877668	$\mathcal{S}_U$$\mathcal{T}_R$	7120	0.11216415992272107	$\mathcal{S}_U$$\mathcal{T}_L$	7120	0.09723700509906226	$\mathcal{S}_U$$\mathcal{T}_S$	7120	0.1661986237163903	$\mathcal{S}_U$$\mathcal{T}_D$	46049.0	0.06978666822621377	$\mathcal{S}_U$$\mathcal{O}$	20037.217391304348	0.13390725314295893	passive
7911	0.10062834126674658	$\mathcal{S}_R$$\mathcal{T}_R$	7911	0.1194478652438438	$\mathcal{S}_R$$\mathcal{T}_L$	7911	0.10645314536636909	$\mathcal{S}_R$$\mathcal{T}_S$	7911	0.16654615581572815	$\mathcal{S}_R$$\mathcal{T}_D$	51790.0	0.07171993676646081	$\mathcal{S}_R$$\mathcal{O}$	7911	0.10062834126674658	$\mathcal{S}_U$$\mathcal{T}_R$	7911	0.1194478652438438	$\mathcal{S}_U$$\mathcal{T}_L$	7911	0.10645314536636909	$\mathcal{S}_U$$\mathcal{T}_S$	7911	0.16654615581572815	$\mathcal{S}_U$$\mathcal{T}_D$	51788.0	0.07681350885928985	$\mathcal{S}_U$$\mathcal{O}$	22541.869565217392	0.13390725314295893	passive
8702	0.11148807515769903	$\mathcal{S}_R$$\mathcal{T}_R$	8702	0.11882697420941163	$\mathcal{S}_R$$\mathcal{T}_L$	8702	0.11227342068679878	$\mathcal{S}_R$$\mathcal{T}_S$	8702	0.1558596590667968	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0	0.09017232768339696	$\mathcal{S}_R$$\mathcal{O}$	8702	0.11148807515769903	$\mathcal{S}_U$$\mathcal{T}_R$	8702	0.11882697420941163	$\mathcal{S}_U$$\mathcal{T}_L$	8702	0.11227342068679878	$\mathcal{S}_U$$\mathcal{T}_S$	8702	0.1558596590667968	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0	0.10104129223427384	$\mathcal{S}_U$$\mathcal{O}$	25046.521739130436	0.13390725314295893	passive
9493	0.1123007709196654	$\mathcal{S}_R$$\mathcal{T}_R$	9493	0.11685355573270621	$\mathcal{S}_R$$\mathcal{T}_L$	9493	0.11455406613302314	$\mathcal{S}_R$$\mathcal{T}_S$	9493	0.16822903051131866	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0		$\mathcal{S}_R$$\mathcal{O}$	9493	0.1123007709196654	$\mathcal{S}_U$$\mathcal{T}_R$	9493	0.11685355573270621	$\mathcal{S}_U$$\mathcal{T}_L$	9493	0.11455406613302314	$\mathcal{S}_U$$\mathcal{T}_S$	9493	0.16822903051131866	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0		$\mathcal{S}_U$$\mathcal{O}$	27551.17391304348	0.13390725314295893	passive
10284	0.11408604329857759	$\mathcal{S}_R$$\mathcal{T}_R$	10284	0.11760136724413155	$\mathcal{S}_R$$\mathcal{T}_L$	10284	0.11376773209738311	$\mathcal{S}_R$$\mathcal{T}_S$	10284	0.17507900456241973	$\mathcal{S}_R$$\mathcal{T}_D$				10284	0.11408604329857759	$\mathcal{S}_U$$\mathcal{T}_R$	10284	0.11760136724413155	$\mathcal{S}_U$$\mathcal{T}_L$	10284	0.11376773209738311	$\mathcal{S}_U$$\mathcal{T}_S$	10284	0.17507900456241973	$\mathcal{S}_U$$\mathcal{T}_D$				30055.82608695652	0.13390725314295893	passive
11075	0.11408604329857759	$\mathcal{S}_R$$\mathcal{T}_R$	11075	0.11760136724413155	$\mathcal{S}_R$$\mathcal{T}_L$	11075	0.11653737776302749	$\mathcal{S}_R$$\mathcal{T}_S$	11075	0.17352054940831288	$\mathcal{S}_R$$\mathcal{T}_D$				11075	0.11408604329857759	$\mathcal{S}_U$$\mathcal{T}_R$	11075	0.11760136724413155	$\mathcal{S}_U$$\mathcal{T}_L$	11075	0.11653737776302749	$\mathcal{S}_U$$\mathcal{T}_S$	11075	0.17352054940831288	$\mathcal{S}_U$$\mathcal{T}_D$				32560.478260869564	0.13390725314295893	passive
11866	0.12746893068341655	$\mathcal{S}_R$$\mathcal{T}_R$	11866	0.12183330709060221	$\mathcal{S}_R$$\mathcal{T}_L$	11866	0.12651851406300488	$\mathcal{S}_R$$\mathcal{T}_S$	11866	0.17241340466869048	$\mathcal{S}_R$$\mathcal{T}_D$				11866	0.12746893068341655	$\mathcal{S}_U$$\mathcal{T}_R$	11866	0.12183330709060221	$\mathcal{S}_U$$\mathcal{T}_L$	11866	0.12651851406300488	$\mathcal{S}_U$$\mathcal{T}_S$	11866	0.17241340466869048	$\mathcal{S}_U$$\mathcal{T}_D$				35065.13043478261	0.13390725314295893	passive
12657	0.11681037089522091	$\mathcal{S}_R$$\mathcal{T}_R$	12657	0.12183330709060221	$\mathcal{S}_R$$\mathcal{T}_L$	12657	0.12495038213128269	$\mathcal{S}_R$$\mathcal{T}_S$	12657	0.17494032130894765	$\mathcal{S}_R$$\mathcal{T}_D$				12657	0.11681037089522091	$\mathcal{S}_U$$\mathcal{T}_R$	12657	0.12183330709060221	$\mathcal{S}_U$$\mathcal{T}_L$	12657	0.12495038213128269	$\mathcal{S}_U$$\mathcal{T}_S$	12657	0.17494032130894765	$\mathcal{S}_U$$\mathcal{T}_D$				37569.782608695656	0.13390725314295893	passive
13448	0.12678083757846303	$\mathcal{S}_R$$\mathcal{T}_R$	13448	0.11820947917721947	$\mathcal{S}_R$$\mathcal{T}_L$	13448	0.12937273084714448	$\mathcal{S}_R$$\mathcal{T}_S$	13448	0.17519440770017902	$\mathcal{S}_R$$\mathcal{T}_D$				13448	0.12678083757846303	$\mathcal{S}_U$$\mathcal{T}_R$	13448	0.11820947917721947	$\mathcal{S}_U$$\mathcal{T}_L$	13448	0.12937273084714448	$\mathcal{S}_U$$\mathcal{T}_S$	13448	0.17519440770017902	$\mathcal{S}_U$$\mathcal{T}_D$				40074.434782608696	0.13390725314295893	passive
14239	0.13184169218066366	$\mathcal{S}_R$$\mathcal{T}_R$	14239	0.13305872623786127	$\mathcal{S}_R$$\mathcal{T}_L$	14239	0.12937273084714448	$\mathcal{S}_R$$\mathcal{T}_S$	14239	0.1740253973986635	$\mathcal{S}_R$$\mathcal{T}_D$				14239	0.13184169218066366	$\mathcal{S}_U$$\mathcal{T}_R$	14239	0.13305872623786127	$\mathcal{S}_U$$\mathcal{T}_L$	14239	0.12937273084714448	$\mathcal{S}_U$$\mathcal{T}_S$	14239	0.1740253973986635	$\mathcal{S}_U$$\mathcal{T}_D$				42579.086956521736	0.13390725314295893	passive
15030	0.13285242870701858	$\mathcal{S}_R$$\mathcal{T}_R$	15030	0.12248983914479113	$\mathcal{S}_R$$\mathcal{T}_L$	15030	0.13101775623883258	$\mathcal{S}_R$$\mathcal{T}_S$	15030	0.1603544385580715	$\mathcal{S}_R$$\mathcal{T}_D$				15030	0.13285242870701858	$\mathcal{S}_U$$\mathcal{T}_R$	15030	0.12248983914479113	$\mathcal{S}_U$$\mathcal{T}_L$	15030	0.13101775623883258	$\mathcal{S}_U$$\mathcal{T}_S$	15030	0.1603544385580715	$\mathcal{S}_U$$\mathcal{T}_D$				45083.739130434784	0.13390725314295893	passive
15821	0.13428739756866168	$\mathcal{S}_R$$\mathcal{T}_R$	15821	0.12366896781479852	$\mathcal{S}_R$$\mathcal{T}_L$	15821	0.1342068610458167	$\mathcal{S}_R$$\mathcal{T}_S$	15821	0.1609201049499465	$\mathcal{S}_R$$\mathcal{T}_D$				15821	0.13428739756866168	$\mathcal{S}_U$$\mathcal{T}_R$	15821	0.12366896781479852	$\mathcal{S}_U$$\mathcal{T}_L$	15821	0.1342068610458167	$\mathcal{S}_U$$\mathcal{T}_S$	15821	0.1609201049499465	$\mathcal{S}_U$$\mathcal{T}_D$				47588.391304347824	0.13390725314295893	passive
16612	0.13428739756866168	$\mathcal{S}_R$$\mathcal{T}_R$	16612	0.1190040853999476	$\mathcal{S}_R$$\mathcal{T}_L$	16612	0.13194182988696748	$\mathcal{S}_R$$\mathcal{T}_S$	16612	0.1609201049499465	$\mathcal{S}_R$$\mathcal{T}_D$				16612	0.13428739756866168	$\mathcal{S}_U$$\mathcal{T}_R$	16612	0.1190040853999476	$\mathcal{S}_U$$\mathcal{T}_L$	16612	0.13194182988696748	$\mathcal{S}_U$$\mathcal{T}_S$	16612	0.1609201049499465	$\mathcal{S}_U$$\mathcal{T}_D$				50093.04347826087	0.13390725314295893	passive
17403	0.13428739756866168	$\mathcal{S}_R$$\mathcal{T}_R$	17403	0.12363789621245695	$\mathcal{S}_R$$\mathcal{T}_L$	17403	0.14453230773300293	$\mathcal{S}_R$$\mathcal{T}_S$	17403	0.1609201049499465	$\mathcal{S}_R$$\mathcal{T}_D$				17403	0.13428739756866168	$\mathcal{S}_U$$\mathcal{T}_R$	17403	0.12363789621245695	$\mathcal{S}_U$$\mathcal{T}_L$	17403	0.14453230773300293	$\mathcal{S}_U$$\mathcal{T}_S$	17403	0.1609201049499465	$\mathcal{S}_U$$\mathcal{T}_D$				52597.69565217391	0.13390725314295893	passive
18194	0.12597227071793485	$\mathcal{S}_R$$\mathcal{T}_R$	18194	0.1190040853999476	$\mathcal{S}_R$$\mathcal{T}_L$	18194	0.12881815420309628	$\mathcal{S}_R$$\mathcal{T}_S$	18194	0.15375166361215345	$\mathcal{S}_R$$\mathcal{T}_D$				18194	0.12597227071793485	$\mathcal{S}_U$$\mathcal{T}_R$	18194	0.1190040853999476	$\mathcal{S}_U$$\mathcal{T}_L$	18194	0.12881815420309628	$\mathcal{S}_U$$\mathcal{T}_S$	18194	0.15375166361215345	$\mathcal{S}_U$$\mathcal{T}_D$				55102.34782608696	0.13390725314295893	passive
18985	0.12170627712652012	$\mathcal{S}_R$$\mathcal{T}_R$	18985	0.12780564975211658	$\mathcal{S}_R$$\mathcal{T}_L$	18985	0.13272323338069184	$\mathcal{S}_R$$\mathcal{T}_S$	18985	0.15767043340172426	$\mathcal{S}_R$$\mathcal{T}_D$				18985	0.12170627712652012	$\mathcal{S}_U$$\mathcal{T}_R$	18985	0.12780564975211658	$\mathcal{S}_U$$\mathcal{T}_L$	18985	0.13272323338069184	$\mathcal{S}_U$$\mathcal{T}_S$	18985	0.15767043340172426	$\mathcal{S}_U$$\mathcal{T}_D$				57607.0	0.13390725314295893	passive
19776	0.12280903774262421	$\mathcal{S}_R$$\mathcal{T}_R$	19776	0.1280872505010671	$\mathcal{S}_R$$\mathcal{T}_L$	19776	0.14359251170502482	$\mathcal{S}_R$$\mathcal{T}_S$	19776	0.15280968663707697	$\mathcal{S}_R$$\mathcal{T}_D$				19776	0.12280903774262421	$\mathcal{S}_U$$\mathcal{T}_R$	19776	0.1280872505010671	$\mathcal{S}_U$$\mathcal{T}_L$	19776	0.14359251170502482	$\mathcal{S}_U$$\mathcal{T}_S$	19776	0.15280968663707697	$\mathcal{S}_U$$\mathcal{T}_D$						
20567	0.12139027897640871	$\mathcal{S}_R$$\mathcal{T}_R$	20567	0.12780564975211658	$\mathcal{S}_R$$\mathcal{T}_L$	20567	0.14359251170502482	$\mathcal{S}_R$$\mathcal{T}_S$	20567	0.15332110814006875	$\mathcal{S}_R$$\mathcal{T}_D$				20567	0.12139027897640871	$\mathcal{S}_U$$\mathcal{T}_R$	20567	0.12780564975211658	$\mathcal{S}_U$$\mathcal{T}_L$	20567	0.14359251170502482	$\mathcal{S}_U$$\mathcal{T}_S$	20567	0.15332110814006875	$\mathcal{S}_U$$\mathcal{T}_D$						
21358	0.12139027897640871	$\mathcal{S}_R$$\mathcal{T}_R$	21358	0.12780045742097876	$\mathcal{S}_R$$\mathcal{T}_L$	21358	0.1414215103802142	$\mathcal{S}_R$$\mathcal{T}_S$	21358	0.1526552323135033	$\mathcal{S}_R$$\mathcal{T}_D$				21358	0.12139027897640871	$\mathcal{S}_U$$\mathcal{T}_R$	21358	0.12780045742097876	$\mathcal{S}_U$$\mathcal{T}_L$	21358	0.1414215103802142	$\mathcal{S}_U$$\mathcal{T}_S$	21358	0.1526552323135033	$\mathcal{S}_U$$\mathcal{T}_D$						
22149	0.12729876775926433	$\mathcal{S}_R$$\mathcal{T}_R$	22149	0.13000789133908947	$\mathcal{S}_R$$\mathcal{T}_L$	22149	0.1414215103802142	$\mathcal{S}_R$$\mathcal{T}_S$	22149	0.15230759381376116	$\mathcal{S}_R$$\mathcal{T}_D$				22149	0.12729876775926433	$\mathcal{S}_U$$\mathcal{T}_R$	22149	0.13000789133908947	$\mathcal{S}_U$$\mathcal{T}_L$	22149	0.1414215103802142	$\mathcal{S}_U$$\mathcal{T}_S$	22149	0.15230759381376116	$\mathcal{S}_U$$\mathcal{T}_D$						
22940	0.12729876775926433	$\mathcal{S}_R$$\mathcal{T}_R$	22940	0.12665733176513236	$\mathcal{S}_R$$\mathcal{T}_L$	22940	0.1292659228107815	$\mathcal{S}_R$$\mathcal{T}_S$	22940	0.1519700528683721	$\mathcal{S}_R$$\mathcal{T}_D$				22940	0.12729876775926433	$\mathcal{S}_U$$\mathcal{T}_R$	22940	0.12665733176513236	$\mathcal{S}_U$$\mathcal{T}_L$	22940	0.1292659228107815	$\mathcal{S}_U$$\mathcal{T}_S$	22940	0.1519700528683721	$\mathcal{S}_U$$\mathcal{T}_D$						
23731	0.122901822137303	$\mathcal{S}_R$$\mathcal{T}_R$	23731	0.11762866022582696	$\mathcal{S}_R$$\mathcal{T}_L$	23731	0.1292659228107815	$\mathcal{S}_R$$\mathcal{T}_S$	23731	0.15192003777226656	$\mathcal{S}_R$$\mathcal{T}_D$				23731	0.122901822137303	$\mathcal{S}_U$$\mathcal{T}_R$	23731	0.11762866022582696	$\mathcal{S}_U$$\mathcal{T}_L$	23731	0.1292659228107815	$\mathcal{S}_U$$\mathcal{T}_S$	23731	0.15192003777226656	$\mathcal{S}_U$$\mathcal{T}_D$						
24522	0.12597386121436538	$\mathcal{S}_R$$\mathcal{T}_R$	24522	0.11702654265323716	$\mathcal{S}_R$$\mathcal{T}_L$	24522	0.1292659228107815	$\mathcal{S}_R$$\mathcal{T}_S$	24522	0.1473728119508527	$\mathcal{S}_R$$\mathcal{T}_D$				24522	0.12597386121436538	$\mathcal{S}_U$$\mathcal{T}_R$	24522	0.11702654265323716	$\mathcal{S}_U$$\mathcal{T}_L$	24522	0.1292659228107815	$\mathcal{S}_U$$\mathcal{T}_S$	24522	0.1473728119508527	$\mathcal{S}_U$$\mathcal{T}_D$						
25313	0.12597386121436538	$\mathcal{S}_R$$\mathcal{T}_R$	25313	0.11702654265323716	$\mathcal{S}_R$$\mathcal{T}_L$	25313	0.1292659228107815	$\mathcal{S}_R$$\mathcal{T}_S$	25313	0.14548709200821322	$\mathcal{S}_R$$\mathcal{T}_D$				25313	0.12597386121436538	$\mathcal{S}_U$$\mathcal{T}_R$	25313	0.11702654265323716	$\mathcal{S}_U$$\mathcal{T}_L$	25313	0.1292659228107815	$\mathcal{S}_U$$\mathcal{T}_S$	25313	0.14548709200821322	$\mathcal{S}_U$$\mathcal{T}_D$						
26104	0.12597386121436538	$\mathcal{S}_R$$\mathcal{T}_R$	26104	0.1207809612077851	$\mathcal{S}_R$$\mathcal{T}_L$	26104	0.1292659228107815	$\mathcal{S}_R$$\mathcal{T}_S$	26104	0.14548709200821322	$\mathcal{S}_R$$\mathcal{T}_D$				26104	0.12597386121436538	$\mathcal{S}_U$$\mathcal{T}_R$	26104	0.1207809612077851	$\mathcal{S}_U$$\mathcal{T}_L$	26104	0.1292659228107815	$\mathcal{S}_U$$\mathcal{T}_S$	26104	0.14548709200821322	$\mathcal{S}_U$$\mathcal{T}_D$						
26895	0.12597386121436538	$\mathcal{S}_R$$\mathcal{T}_R$	26895	0.11978626809141203	$\mathcal{S}_R$$\mathcal{T}_L$	26895	0.12774544957511116	$\mathcal{S}_R$$\mathcal{T}_S$	26895	0.1488460352980068	$\mathcal{S}_R$$\mathcal{T}_D$				26895	0.12597386121436538	$\mathcal{S}_U$$\mathcal{T}_R$	26895	0.11978626809141203	$\mathcal{S}_U$$\mathcal{T}_L$	26895	0.12774544957511116	$\mathcal{S}_U$$\mathcal{T}_S$	26895	0.1488460352980068	$\mathcal{S}_U$$\mathcal{T}_D$						
27686	0.12597386121436538	$\mathcal{S}_R$$\mathcal{T}_R$	27686	0.11978626809141203	$\mathcal{S}_R$$\mathcal{T}_L$	27686	0.12774544957511116	$\mathcal{S}_R$$\mathcal{T}_S$	27686	0.1488460352980068	$\mathcal{S}_R$$\mathcal{T}_D$				27686	0.12597386121436538	$\mathcal{S}_U$$\mathcal{T}_R$	27686	0.11978626809141203	$\mathcal{S}_U$$\mathcal{T}_L$	27686	0.12774544957511116	$\mathcal{S}_U$$\mathcal{T}_S$	27686	0.1488460352980068	$\mathcal{S}_U$$\mathcal{T}_D$						
28477	0.12597386121436538	$\mathcal{S}_R$$\mathcal{T}_R$	28477	0.11603184953686409	$\mathcal{S}_R$$\mathcal{T}_L$	28477	0.12774544957511116	$\mathcal{S}_R$$\mathcal{T}_S$	28477	0.1438297254611374	$\mathcal{S}_R$$\mathcal{T}_D$				28477	0.12597386121436538	$\mathcal{S}_U$$\mathcal{T}_R$	28477	0.11603184953686409	$\mathcal{S}_U$$\mathcal{T}_L$	28477	0.12774544957511116	$\mathcal{S}_U$$\mathcal{T}_S$	28477	0.1438297254611374	$\mathcal{S}_U$$\mathcal{T}_D$						
29268	0.12510882723539182	$\mathcal{S}_R$$\mathcal{T}_R$	29268	0.11603184953686409	$\mathcal{S}_R$$\mathcal{T}_L$	29268	0.12774544957511116	$\mathcal{S}_R$$\mathcal{T}_S$	29268	0.14274210551914923	$\mathcal{S}_R$$\mathcal{T}_D$				29268	0.12510882723539182	$\mathcal{S}_U$$\mathcal{T}_R$	29268	0.11603184953686409	$\mathcal{S}_U$$\mathcal{T}_L$	29268	0.12774544957511116	$\mathcal{S}_U$$\mathcal{T}_S$	29268	0.14274210551914923	$\mathcal{S}_U$$\mathcal{T}_D$						
30059	0.12510882723539182	$\mathcal{S}_R$$\mathcal{T}_R$	30059	0.11603184953686409	$\mathcal{S}_R$$\mathcal{T}_L$	30059	0.12774544957511116	$\mathcal{S}_R$$\mathcal{T}_S$	30059	0.14143863535789988	$\mathcal{S}_R$$\mathcal{T}_D$				30059	0.12510882723539182	$\mathcal{S}_U$$\mathcal{T}_R$	30059	0.11603184953686409	$\mathcal{S}_U$$\mathcal{T}_L$	30059	0.12774544957511116	$\mathcal{S}_U$$\mathcal{T}_S$	30059	0.14143863535789988	$\mathcal{S}_U$$\mathcal{T}_D$						
30850	0.12318404753749183	$\mathcal{S}_R$$\mathcal{T}_R$	30850	0.11497866359489695	$\mathcal{S}_R$$\mathcal{T}_L$	30850	0.12774544957511116	$\mathcal{S}_R$$\mathcal{T}_S$	30850	0.14053387981744955	$\mathcal{S}_R$$\mathcal{T}_D$				30850	0.12318404753749183	$\mathcal{S}_U$$\mathcal{T}_R$	30850	0.11497866359489695	$\mathcal{S}_U$$\mathcal{T}_L$	30850	0.12774544957511116	$\mathcal{S}_U$$\mathcal{T}_S$	30850	0.14053387981744955	$\mathcal{S}_U$$\mathcal{T}_D$						
31641	0.12318404753749183	$\mathcal{S}_R$$\mathcal{T}_R$	31641	0.11347397144741074	$\mathcal{S}_R$$\mathcal{T}_L$	31641	0.12774544957511116	$\mathcal{S}_R$$\mathcal{T}_S$	31641	0.13948643533694696	$\mathcal{S}_R$$\mathcal{T}_D$				31641	0.12318404753749183	$\mathcal{S}_U$$\mathcal{T}_R$	31641	0.11347397144741074	$\mathcal{S}_U$$\mathcal{T}_L$	31641	0.12774544957511116	$\mathcal{S}_U$$\mathcal{T}_S$	31641	0.13948643533694696	$\mathcal{S}_U$$\mathcal{T}_D$						
32432	0.12318404753749183	$\mathcal{S}_R$$\mathcal{T}_R$	32432	0.11347397144741074	$\mathcal{S}_R$$\mathcal{T}_L$	32432	0.12774544957511116	$\mathcal{S}_R$$\mathcal{T}_S$	32432	0.13948643533694696	$\mathcal{S}_R$$\mathcal{T}_D$				32432	0.12318404753749183	$\mathcal{S}_U$$\mathcal{T}_R$	32432	0.11347397144741074	$\mathcal{S}_U$$\mathcal{T}_L$	32432	0.12774544957511116	$\mathcal{S}_U$$\mathcal{T}_S$	32432	0.13948643533694696	$\mathcal{S}_U$$\mathcal{T}_D$						
33223	0.12318404753749183	$\mathcal{S}_R$$\mathcal{T}_R$	33223	0.11347397144741074	$\mathcal{S}_R$$\mathcal{T}_L$	33223	0.1270813591416684	$\mathcal{S}_R$$\mathcal{T}_S$	33223	0.13948643533694696	$\mathcal{S}_R$$\mathcal{T}_D$				33223	0.12318404753749183	$\mathcal{S}_U$$\mathcal{T}_R$	33223	0.11347397144741074	$\mathcal{S}_U$$\mathcal{T}_L$	33223	0.1270813591416684	$\mathcal{S}_U$$\mathcal{T}_S$	33223	0.13948643533694696	$\mathcal{S}_U$$\mathcal{T}_D$						
34014	0.12318404753749183	$\mathcal{S}_R$$\mathcal{T}_R$	34014	0.11347397144741074	$\mathcal{S}_R$$\mathcal{T}_L$	34014	0.1270813591416684	$\mathcal{S}_R$$\mathcal{T}_S$	34014	0.13784224245714494	$\mathcal{S}_R$$\mathcal{T}_D$				34014	0.12318404753749183	$\mathcal{S}_U$$\mathcal{T}_R$	34014	0.11347397144741074	$\mathcal{S}_U$$\mathcal{T}_L$	34014	0.1270813591416684	$\mathcal{S}_U$$\mathcal{T}_S$	34014	0.13784224245714494	$\mathcal{S}_U$$\mathcal{T}_D$						
34805	0.12318404753749183	$\mathcal{S}_R$$\mathcal{T}_R$	34805	0.11116051683185346	$\mathcal{S}_R$$\mathcal{T}_L$	34805	0.1270813591416684	$\mathcal{S}_R$$\mathcal{T}_S$	34805	0.13667494724678972	$\mathcal{S}_R$$\mathcal{T}_D$				34805	0.12318404753749183	$\mathcal{S}_U$$\mathcal{T}_R$	34805	0.11116051683185346	$\mathcal{S}_U$$\mathcal{T}_L$	34805	0.1270813591416684	$\mathcal{S}_U$$\mathcal{T}_S$	34805	0.13667494724678972	$\mathcal{S}_U$$\mathcal{T}_D$						
35596	0.12318404753749183	$\mathcal{S}_R$$\mathcal{T}_R$	35596	0.11116051683185346	$\mathcal{S}_R$$\mathcal{T}_L$	35596	0.1270813591416684	$\mathcal{S}_R$$\mathcal{T}_S$	35596	0.13667494724678972	$\mathcal{S}_R$$\mathcal{T}_D$				35596	0.12318404753749183	$\mathcal{S}_U$$\mathcal{T}_R$	35596	0.11116051683185346	$\mathcal{S}_U$$\mathcal{T}_L$	35596	0.1270813591416684	$\mathcal{S}_U$$\mathcal{T}_S$	35596	0.13667494724678972	$\mathcal{S}_U$$\mathcal{T}_D$						
36387	0.12318404753749183	$\mathcal{S}_R$$\mathcal{T}_R$	36387	0.10846179407758527	$\mathcal{S}_R$$\mathcal{T}_L$	36387	0.1270813591416684	$\mathcal{S}_R$$\mathcal{T}_S$	36387	0.1354998546473556	$\mathcal{S}_R$$\mathcal{T}_D$				36387	0.12318404753749183	$\mathcal{S}_U$$\mathcal{T}_R$	36387	0.10846179407758527	$\mathcal{S}_U$$\mathcal{T}_L$	36387	0.1270813591416684	$\mathcal{S}_U$$\mathcal{T}_S$	36387	0.1354998546473556	$\mathcal{S}_U$$\mathcal{T}_D$						
37178	0.12318404753749183	$\mathcal{S}_R$$\mathcal{T}_R$	37178	0.10846179407758527	$\mathcal{S}_R$$\mathcal{T}_L$	37178	0.1270813591416684	$\mathcal{S}_R$$\mathcal{T}_S$	37178	0.1354998546473556	$\mathcal{S}_R$$\mathcal{T}_D$				37178	0.12318404753749183	$\mathcal{S}_U$$\mathcal{T}_R$	37178	0.10846179407758527	$\mathcal{S}_U$$\mathcal{T}_L$	37178	0.1270813591416684	$\mathcal{S}_U$$\mathcal{T}_S$	37178	0.1354998546473556	$\mathcal{S}_U$$\mathcal{T}_D$						
37969	0.12318404753749183	$\mathcal{S}_R$$\mathcal{T}_R$	37969	0.10846179407758527	$\mathcal{S}_R$$\mathcal{T}_L$	37969	0.1270813591416684	$\mathcal{S}_R$$\mathcal{T}_S$	37969	0.1354998546473556	$\mathcal{S}_R$$\mathcal{T}_D$				37969	0.12318404753749183	$\mathcal{S}_U$$\mathcal{T}_R$	37969	0.10846179407758527	$\mathcal{S}_U$$\mathcal{T}_L$	37969	0.1270813591416684	$\mathcal{S}_U$$\mathcal{T}_S$	37969	0.1354998546473556	$\mathcal{S}_U$$\mathcal{T}_D$						
38760	0.12318404753749183	$\mathcal{S}_R$$\mathcal{T}_R$	38760	0.10846179407758527	$\mathcal{S}_R$$\mathcal{T}_L$	38760	0.1270813591416684	$\mathcal{S}_R$$\mathcal{T}_S$	38760	0.1331864000317983	$\mathcal{S}_R$$\mathcal{T}_D$				38760	0.12318404753749183	$\mathcal{S}_U$$\mathcal{T}_R$	38760	0.10846179407758527	$\mathcal{S}_U$$\mathcal{T}_L$	38760	0.1270813591416684	$\mathcal{S}_U$$\mathcal{T}_S$	38760	0.1331864000317983	$\mathcal{S}_U$$\mathcal{T}_D$						
39551	0.12318404753749183	$\mathcal{S}_R$$\mathcal{T}_R$	39551	0.10846179407758527	$\mathcal{S}_R$$\mathcal{T}_L$	39551	0.1270813591416684	$\mathcal{S}_R$$\mathcal{T}_S$	39551	0.1331864000317983	$\mathcal{S}_R$$\mathcal{T}_D$				39551	0.12318404753749183	$\mathcal{S}_U$$\mathcal{T}_R$	39551	0.10846179407758527	$\mathcal{S}_U$$\mathcal{T}_L$	39551	0.1270813591416684	$\mathcal{S}_U$$\mathcal{T}_S$	39551	0.1331864000317983	$\mathcal{S}_U$$\mathcal{T}_D$						
40342	0.12318404753749183	$\mathcal{S}_R$$\mathcal{T}_R$	40342	0.1113587735311673	$\mathcal{S}_R$$\mathcal{T}_L$	40342	0.1270813591416684	$\mathcal{S}_R$$\mathcal{T}_S$	40342	0.1331864000317983	$\mathcal{S}_R$$\mathcal{T}_D$				40342	0.12318404753749183	$\mathcal{S}_U$$\mathcal{T}_R$	40342	0.1113587735311673	$\mathcal{S}_U$$\mathcal{T}_L$	40342	0.1270813591416684	$\mathcal{S}_U$$\mathcal{T}_S$	40342	0.1331864000317983	$\mathcal{S}_U$$\mathcal{T}_D$						
40342		$\mathcal{S}_R$$\mathcal{T}_R$	40342		$\mathcal{S}_R$$\mathcal{T}_L$	40342		$\mathcal{S}_R$$\mathcal{T}_S$	40342		$\mathcal{S}_R$$\mathcal{T}_D$				40342		$\mathcal{S}_U$$\mathcal{T}_R$	40342		$\mathcal{S}_U$$\mathcal{T}_L$	40342		$\mathcal{S}_U$$\mathcal{T}_S$	40342		$\mathcal{S}_U$$\mathcal{T}_D$						


==> DICES_overall_eval_worst_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
792	0.33480290977514277	$\mathcal{S}_R$$\mathcal{T}_R$	792	0.33480290977514277	$\mathcal{S}_R$$\mathcal{T}_L$	792	0.33480290977514277	$\mathcal{S}_R$$\mathcal{T}_S$	792	0.33480290977514277	$\mathcal{S}_R$$\mathcal{T}_D$	79.0	0.3227686700245893	$\mathcal{S}_R$$\mathcal{O}$	792	0.33480290977514277	$\mathcal{S}_U$$\mathcal{T}_R$	792	0.33480290977514277	$\mathcal{S}_U$$\mathcal{T}_L$	792	0.33480290977514277	$\mathcal{S}_U$$\mathcal{T}_S$	792	0.33480290977514277	$\mathcal{S}_U$$\mathcal{T}_D$	79.0	0.3227686700245893	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.326300403988479	passive
1583	0.3461891749527506	$\mathcal{S}_R$$\mathcal{T}_R$	1583	0.34244603277290087	$\mathcal{S}_R$$\mathcal{T}_L$	1583	0.3469615875734136	$\mathcal{S}_R$$\mathcal{T}_S$	1583	0.34010468758588	$\mathcal{S}_R$$\mathcal{T}_D$	5839.0	0.32873611375069606	$\mathcal{S}_R$$\mathcal{O}$	1583	0.3461891749527506	$\mathcal{S}_U$$\mathcal{T}_R$	1583	0.34244603277290087	$\mathcal{S}_U$$\mathcal{T}_L$	1583	0.3469615875734136	$\mathcal{S}_U$$\mathcal{T}_S$	1583	0.34010468758588	$\mathcal{S}_U$$\mathcal{T}_D$	5834.0	0.32336249761924146	$\mathcal{S}_U$$\mathcal{O}$	2504.6521739130435	0.326300403988479	passive
2374	0.36095272431221415	$\mathcal{S}_R$$\mathcal{T}_R$	2374	0.35297855460248156	$\mathcal{S}_R$$\mathcal{T}_L$	2374	0.3621616008324811	$\mathcal{S}_R$$\mathcal{T}_S$	2374	0.32936332930649864	$\mathcal{S}_R$$\mathcal{T}_D$	11579.0	0.3430451927910838	$\mathcal{S}_R$$\mathcal{O}$	2374	0.36095272431221415	$\mathcal{S}_U$$\mathcal{T}_R$	2374	0.35297855460248156	$\mathcal{S}_U$$\mathcal{T}_L$	2374	0.3621616008324811	$\mathcal{S}_U$$\mathcal{T}_S$	2374	0.32936332930649864	$\mathcal{S}_U$$\mathcal{T}_D$	11571.0	0.32712714309277874	$\mathcal{S}_U$$\mathcal{O}$	5009.304347826087	0.326300403988479	passive
3165	0.37385120333944394	$\mathcal{S}_R$$\mathcal{T}_R$	3165	0.3472537945413574	$\mathcal{S}_R$$\mathcal{T}_L$	3165	0.37386015418068586	$\mathcal{S}_R$$\mathcal{T}_S$	3165	0.3278602307951615	$\mathcal{S}_R$$\mathcal{T}_D$	17328.0	0.36332860094253827	$\mathcal{S}_R$$\mathcal{O}$	3165	0.37385120333944394	$\mathcal{S}_U$$\mathcal{T}_R$	3165	0.3472537945413574	$\mathcal{S}_U$$\mathcal{T}_L$	3165	0.37386015418068586	$\mathcal{S}_U$$\mathcal{T}_S$	3165	0.3278602307951615	$\mathcal{S}_U$$\mathcal{T}_D$	17315.0	0.33410260525633606	$\mathcal{S}_U$$\mathcal{O}$	7513.95652173913	0.326300403988479	passive
3956	0.3876938542225045	$\mathcal{S}_R$$\mathcal{T}_R$	3956	0.3603108735242107	$\mathcal{S}_R$$\mathcal{T}_L$	3956	0.3857089620836663	$\mathcal{S}_R$$\mathcal{T}_S$	3956	0.3314428731360117	$\mathcal{S}_R$$\mathcal{T}_D$	23070.0	0.3814847715054544	$\mathcal{S}_R$$\mathcal{O}$	3956	0.3876938542225045	$\mathcal{S}_U$$\mathcal{T}_R$	3956	0.3603108735242107	$\mathcal{S}_U$$\mathcal{T}_L$	3956	0.3857089620836663	$\mathcal{S}_U$$\mathcal{T}_S$	3956	0.3314428731360117	$\mathcal{S}_U$$\mathcal{T}_D$	23061.0	0.348927460957732	$\mathcal{S}_U$$\mathcal{O}$	10018.608695652174	0.326300403988479	passive
4747	0.3977806556765519	$\mathcal{S}_R$$\mathcal{T}_R$	4747	0.36548095126734975	$\mathcal{S}_R$$\mathcal{T}_L$	4747	0.3962128297629816	$\mathcal{S}_R$$\mathcal{T}_S$	4747	0.3355404290981718	$\mathcal{S}_R$$\mathcal{T}_D$	28820.0	0.39620812103304354	$\mathcal{S}_R$$\mathcal{O}$	4747	0.3977806556765519	$\mathcal{S}_U$$\mathcal{T}_R$	4747	0.36548095126734975	$\mathcal{S}_U$$\mathcal{T}_L$	4747	0.3962128297629816	$\mathcal{S}_U$$\mathcal{T}_S$	4747	0.3355404290981718	$\mathcal{S}_U$$\mathcal{T}_D$	28808.0	0.36724033641636344	$\mathcal{S}_U$$\mathcal{O}$	12523.260869565218	0.326300403988479	passive
5538	0.4061290265373911	$\mathcal{S}_R$$\mathcal{T}_R$	5538	0.37065654343519777	$\mathcal{S}_R$$\mathcal{T}_L$	5538	0.40133703013177247	$\mathcal{S}_R$$\mathcal{T}_S$	5538	0.34041163946711767	$\mathcal{S}_R$$\mathcal{T}_D$	34568.0	0.40841654672900024	$\mathcal{S}_R$$\mathcal{O}$	5538	0.4061290265373911	$\mathcal{S}_U$$\mathcal{T}_R$	5538	0.37065654343519777	$\mathcal{S}_U$$\mathcal{T}_L$	5538	0.40133703013177247	$\mathcal{S}_U$$\mathcal{T}_S$	5538	0.34041163946711767	$\mathcal{S}_U$$\mathcal{T}_D$	34561.0	0.3853872373760443	$\mathcal{S}_U$$\mathcal{O}$	15027.91304347826	0.326300403988479	passive
6329	0.4144901946172304	$\mathcal{S}_R$$\mathcal{T}_R$	6329	0.3864748459507572	$\mathcal{S}_R$$\mathcal{T}_L$	6329	0.4069647107517043	$\mathcal{S}_R$$\mathcal{T}_S$	6329	0.3450338664671519	$\mathcal{S}_R$$\mathcal{T}_D$	40299.0	0.41836251245790357	$\mathcal{S}_R$$\mathcal{O}$	6329	0.4144901946172304	$\mathcal{S}_U$$\mathcal{T}_R$	6329	0.3864748459507572	$\mathcal{S}_U$$\mathcal{T}_L$	6329	0.4069647107517043	$\mathcal{S}_U$$\mathcal{T}_S$	6329	0.3450338664671519	$\mathcal{S}_U$$\mathcal{T}_D$	40278.0	0.40285000907890306	$\mathcal{S}_U$$\mathcal{O}$	17532.565217391304	0.326300403988479	passive
7120	0.4196786136770865	$\mathcal{S}_R$$\mathcal{T}_R$	7120	0.396817588124601	$\mathcal{S}_R$$\mathcal{T}_L$	7120	0.40752975273109276	$\mathcal{S}_R$$\mathcal{T}_S$	7120	0.34718770026332524	$\mathcal{S}_R$$\mathcal{T}_D$	46048.0	0.42809189702734846	$\mathcal{S}_R$$\mathcal{O}$	7120	0.4196786136770865	$\mathcal{S}_U$$\mathcal{T}_R$	7120	0.396817588124601	$\mathcal{S}_U$$\mathcal{T}_L$	7120	0.40752975273109265	$\mathcal{S}_U$$\mathcal{T}_S$	7120	0.34718770026332524	$\mathcal{S}_U$$\mathcal{T}_D$	46049.0	0.4220815032993041	$\mathcal{S}_U$$\mathcal{O}$	20037.217391304348	0.326300403988479	passive
7911	0.42717811022167146	$\mathcal{S}_R$$\mathcal{T}_R$	7911	0.39955639508132235	$\mathcal{S}_R$$\mathcal{T}_L$	7911	0.4156020705685684	$\mathcal{S}_R$$\mathcal{T}_S$	7911	0.3520393878890881	$\mathcal{S}_R$$\mathcal{T}_D$	51790.0	0.4349639321180823	$\mathcal{S}_R$$\mathcal{O}$	7911	0.42717811022167146	$\mathcal{S}_U$$\mathcal{T}_R$	7911	0.39955639508132235	$\mathcal{S}_U$$\mathcal{T}_L$	7911	0.4156020705685684	$\mathcal{S}_U$$\mathcal{T}_S$	7911	0.3520393878890881	$\mathcal{S}_U$$\mathcal{T}_D$	51788.0	0.4330816994152799	$\mathcal{S}_U$$\mathcal{O}$	22541.869565217392	0.326300403988479	passive
8702	0.4332942768647092	$\mathcal{S}_R$$\mathcal{T}_R$	8702	0.40372680287262525	$\mathcal{S}_R$$\mathcal{T}_L$	8702	0.42102131306635887	$\mathcal{S}_R$$\mathcal{T}_S$	8702	0.3559901677708952	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0	0.4444838279730104	$\mathcal{S}_R$$\mathcal{O}$	8702	0.4332942768647092	$\mathcal{S}_U$$\mathcal{T}_R$	8702	0.40372680287262525	$\mathcal{S}_U$$\mathcal{T}_L$	8702	0.42102131306635887	$\mathcal{S}_U$$\mathcal{T}_S$	8702	0.3559901677708952	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0	0.4464778161662844	$\mathcal{S}_U$$\mathcal{O}$	25046.521739130436	0.326300403988479	passive
9493	0.4417569707040629	$\mathcal{S}_R$$\mathcal{T}_R$	9493	0.40652838219803317	$\mathcal{S}_R$$\mathcal{T}_L$	9493	0.4257199219799832	$\mathcal{S}_R$$\mathcal{T}_S$	9493	0.3570236456072003	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0		$\mathcal{S}_R$$\mathcal{O}$	9493	0.4417569707040629	$\mathcal{S}_U$$\mathcal{T}_R$	9493	0.40652838219803317	$\mathcal{S}_U$$\mathcal{T}_L$	9493	0.4257199219799832	$\mathcal{S}_U$$\mathcal{T}_S$	9493	0.3570236456072003	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0		$\mathcal{S}_U$$\mathcal{O}$	27551.17391304348	0.326300403988479	passive
10284	0.4441148533306911	$\mathcal{S}_R$$\mathcal{T}_R$	10284	0.4115949483460126	$\mathcal{S}_R$$\mathcal{T}_L$	10284	0.4319762603940524	$\mathcal{S}_R$$\mathcal{T}_S$	10284	0.35850223751022753	$\mathcal{S}_R$$\mathcal{T}_D$				10284	0.4441148533306911	$\mathcal{S}_U$$\mathcal{T}_R$	10284	0.4115949483460126	$\mathcal{S}_U$$\mathcal{T}_L$	10284	0.4319762603940524	$\mathcal{S}_U$$\mathcal{T}_S$	10284	0.35850223751022753	$\mathcal{S}_U$$\mathcal{T}_D$				30055.82608695652	0.326300403988479	passive
11075	0.4481109905747925	$\mathcal{S}_R$$\mathcal{T}_R$	11075	0.4172897916945065	$\mathcal{S}_R$$\mathcal{T}_L$	11075	0.4333032991695	$\mathcal{S}_R$$\mathcal{T}_S$	11075	0.3585013266623869	$\mathcal{S}_R$$\mathcal{T}_D$				11075	0.4481109905747925	$\mathcal{S}_U$$\mathcal{T}_R$	11075	0.4172897916945065	$\mathcal{S}_U$$\mathcal{T}_L$	11075	0.4333032991695	$\mathcal{S}_U$$\mathcal{T}_S$	11075	0.3585013266623869	$\mathcal{S}_U$$\mathcal{T}_D$				32560.478260869564	0.326300403988479	passive
11866	0.450577054435154	$\mathcal{S}_R$$\mathcal{T}_R$	11866	0.4210461437013573	$\mathcal{S}_R$$\mathcal{T}_L$	11866	0.43332088997057316	$\mathcal{S}_R$$\mathcal{T}_S$	11866	0.3616861843644325	$\mathcal{S}_R$$\mathcal{T}_D$				11866	0.450577054435154	$\mathcal{S}_U$$\mathcal{T}_R$	11866	0.4210461437013573	$\mathcal{S}_U$$\mathcal{T}_L$	11866	0.4333208899705732	$\mathcal{S}_U$$\mathcal{T}_S$	11866	0.3616861843644325	$\mathcal{S}_U$$\mathcal{T}_D$				35065.13043478261	0.326300403988479	passive
12657	0.45514650697552567	$\mathcal{S}_R$$\mathcal{T}_R$	12657	0.4231588300821913	$\mathcal{S}_R$$\mathcal{T}_L$	12657	0.43584195860774794	$\mathcal{S}_R$$\mathcal{T}_S$	12657	0.36431630110354457	$\mathcal{S}_R$$\mathcal{T}_D$				12657	0.45514650697552567	$\mathcal{S}_U$$\mathcal{T}_R$	12657	0.4231588300821913	$\mathcal{S}_U$$\mathcal{T}_L$	12657	0.43584195860774794	$\mathcal{S}_U$$\mathcal{T}_S$	12657	0.36431630110354457	$\mathcal{S}_U$$\mathcal{T}_D$				37569.782608695656	0.326300403988479	passive
13448	0.4556595319487298	$\mathcal{S}_R$$\mathcal{T}_R$	13448	0.4253339586510599	$\mathcal{S}_R$$\mathcal{T}_L$	13448	0.4372590720740974	$\mathcal{S}_R$$\mathcal{T}_S$	13448	0.36535673330299473	$\mathcal{S}_R$$\mathcal{T}_D$				13448	0.4556595319487298	$\mathcal{S}_U$$\mathcal{T}_R$	13448	0.4253339586510599	$\mathcal{S}_U$$\mathcal{T}_L$	13448	0.4372590720740974	$\mathcal{S}_U$$\mathcal{T}_S$	13448	0.36535673330299473	$\mathcal{S}_U$$\mathcal{T}_D$				40074.434782608696	0.326300403988479	passive
14239	0.45763049191552735	$\mathcal{S}_R$$\mathcal{T}_R$	14239	0.4269254208767965	$\mathcal{S}_R$$\mathcal{T}_L$	14239	0.43889913031078215	$\mathcal{S}_R$$\mathcal{T}_S$	14239	0.3671640763770328	$\mathcal{S}_R$$\mathcal{T}_D$				14239	0.45763049191552735	$\mathcal{S}_U$$\mathcal{T}_R$	14239	0.4269254208767965	$\mathcal{S}_U$$\mathcal{T}_L$	14239	0.43889913031078215	$\mathcal{S}_U$$\mathcal{T}_S$	14239	0.3671640763770328	$\mathcal{S}_U$$\mathcal{T}_D$				42579.086956521736	0.326300403988479	passive
15030	0.45862284088455646	$\mathcal{S}_R$$\mathcal{T}_R$	15030	0.43078865907559455	$\mathcal{S}_R$$\mathcal{T}_L$	15030	0.4423981713090339	$\mathcal{S}_R$$\mathcal{T}_S$	15030	0.3678433917182691	$\mathcal{S}_R$$\mathcal{T}_D$				15030	0.45862284088455646	$\mathcal{S}_U$$\mathcal{T}_R$	15030	0.43078865907559455	$\mathcal{S}_U$$\mathcal{T}_L$	15030	0.4423981713090339	$\mathcal{S}_U$$\mathcal{T}_S$	15030	0.3678433917182691	$\mathcal{S}_U$$\mathcal{T}_D$				45083.739130434784	0.326300403988479	passive
15821	0.45892809202042845	$\mathcal{S}_R$$\mathcal{T}_R$	15821	0.43355878493270633	$\mathcal{S}_R$$\mathcal{T}_L$	15821	0.44150813956815305	$\mathcal{S}_R$$\mathcal{T}_S$	15821	0.3684197989595643	$\mathcal{S}_R$$\mathcal{T}_D$				15821	0.45892809202042845	$\mathcal{S}_U$$\mathcal{T}_R$	15821	0.43355878493270633	$\mathcal{S}_U$$\mathcal{T}_L$	15821	0.44150813956815305	$\mathcal{S}_U$$\mathcal{T}_S$	15821	0.3684197989595643	$\mathcal{S}_U$$\mathcal{T}_D$				47588.391304347824	0.326300403988479	passive
16612	0.46094298262102423	$\mathcal{S}_R$$\mathcal{T}_R$	16612	0.43640424069270867	$\mathcal{S}_R$$\mathcal{T}_L$	16612	0.4417873139313362	$\mathcal{S}_R$$\mathcal{T}_S$	16612	0.3702029942363297	$\mathcal{S}_R$$\mathcal{T}_D$				16612	0.46094298262102423	$\mathcal{S}_U$$\mathcal{T}_R$	16612	0.43640424069270867	$\mathcal{S}_U$$\mathcal{T}_L$	16612	0.4417873139313362	$\mathcal{S}_U$$\mathcal{T}_S$	16612	0.3702029942363297	$\mathcal{S}_U$$\mathcal{T}_D$				50093.04347826087	0.326300403988479	passive
17403	0.4627855912987711	$\mathcal{S}_R$$\mathcal{T}_R$	17403	0.4357908836263656	$\mathcal{S}_R$$\mathcal{T}_L$	17403	0.4444488463832685	$\mathcal{S}_R$$\mathcal{T}_S$	17403	0.37023931062092985	$\mathcal{S}_R$$\mathcal{T}_D$				17403	0.4627855912987711	$\mathcal{S}_U$$\mathcal{T}_R$	17403	0.4357908836263656	$\mathcal{S}_U$$\mathcal{T}_L$	17403	0.4444488463832685	$\mathcal{S}_U$$\mathcal{T}_S$	17403	0.37023931062092985	$\mathcal{S}_U$$\mathcal{T}_D$				52597.69565217391	0.326300403988479	passive
18194	0.46469517239879626	$\mathcal{S}_R$$\mathcal{T}_R$	18194	0.43749357773635406	$\mathcal{S}_R$$\mathcal{T}_L$	18194	0.4469233888584688	$\mathcal{S}_R$$\mathcal{T}_S$	18194	0.37231844899176586	$\mathcal{S}_R$$\mathcal{T}_D$				18194	0.46469517239879626	$\mathcal{S}_U$$\mathcal{T}_R$	18194	0.43749357773635406	$\mathcal{S}_U$$\mathcal{T}_L$	18194	0.4469233888584688	$\mathcal{S}_U$$\mathcal{T}_S$	18194	0.37231844899176586	$\mathcal{S}_U$$\mathcal{T}_D$				55102.34782608696	0.326300403988479	passive
18985	0.46594384678104706	$\mathcal{S}_R$$\mathcal{T}_R$	18985	0.43754555821306207	$\mathcal{S}_R$$\mathcal{T}_L$	18985	0.4479119428143419	$\mathcal{S}_R$$\mathcal{T}_S$	18985	0.3724914615081005	$\mathcal{S}_R$$\mathcal{T}_D$				18985	0.46594384678104706	$\mathcal{S}_U$$\mathcal{T}_R$	18985	0.43754555821306207	$\mathcal{S}_U$$\mathcal{T}_L$	18985	0.4479119428143418	$\mathcal{S}_U$$\mathcal{T}_S$	18985	0.3724914615081005	$\mathcal{S}_U$$\mathcal{T}_D$				57607.0	0.326300403988479	passive
19776	0.4688839418678165	$\mathcal{S}_R$$\mathcal{T}_R$	19776	0.4388429703379364	$\mathcal{S}_R$$\mathcal{T}_L$	19776	0.4475670638855996	$\mathcal{S}_R$$\mathcal{T}_S$	19776	0.37496402547968716	$\mathcal{S}_R$$\mathcal{T}_D$				19776	0.4688839418678165	$\mathcal{S}_U$$\mathcal{T}_R$	19776	0.4388429703379364	$\mathcal{S}_U$$\mathcal{T}_L$	19776	0.4475670638855996	$\mathcal{S}_U$$\mathcal{T}_S$	19776	0.37496402547968716	$\mathcal{S}_U$$\mathcal{T}_D$						
20567	0.47027986425422075	$\mathcal{S}_R$$\mathcal{T}_R$	20567	0.44000062874569607	$\mathcal{S}_R$$\mathcal{T}_L$	20567	0.4488138565551764	$\mathcal{S}_R$$\mathcal{T}_S$	20567	0.3757683408291226	$\mathcal{S}_R$$\mathcal{T}_D$				20567	0.47027986425422075	$\mathcal{S}_U$$\mathcal{T}_R$	20567	0.44000062874569607	$\mathcal{S}_U$$\mathcal{T}_L$	20567	0.4488138565551764	$\mathcal{S}_U$$\mathcal{T}_S$	20567	0.3757683408291226	$\mathcal{S}_U$$\mathcal{T}_D$						
21358	0.47196943030020516	$\mathcal{S}_R$$\mathcal{T}_R$	21358	0.4413047304344439	$\mathcal{S}_R$$\mathcal{T}_L$	21358	0.4511908445147777	$\mathcal{S}_R$$\mathcal{T}_S$	21358	0.3775515962757259	$\mathcal{S}_R$$\mathcal{T}_D$				21358	0.47196943030020516	$\mathcal{S}_U$$\mathcal{T}_R$	21358	0.4413047304344439	$\mathcal{S}_U$$\mathcal{T}_L$	21358	0.4511908445147777	$\mathcal{S}_U$$\mathcal{T}_S$	21358	0.3775515962757259	$\mathcal{S}_U$$\mathcal{T}_D$						
22149	0.47080293159908776	$\mathcal{S}_R$$\mathcal{T}_R$	22149	0.4418037627223512	$\mathcal{S}_R$$\mathcal{T}_L$	22149	0.4527299796759963	$\mathcal{S}_R$$\mathcal{T}_S$	22149	0.378817479359123	$\mathcal{S}_R$$\mathcal{T}_D$				22149	0.47080293159908776	$\mathcal{S}_U$$\mathcal{T}_R$	22149	0.4418037627223512	$\mathcal{S}_U$$\mathcal{T}_L$	22149	0.4527299796759963	$\mathcal{S}_U$$\mathcal{T}_S$	22149	0.378817479359123	$\mathcal{S}_U$$\mathcal{T}_D$						
22940	0.47207798076489543	$\mathcal{S}_R$$\mathcal{T}_R$	22940	0.4455084146436398	$\mathcal{S}_R$$\mathcal{T}_L$	22940	0.4552955486651411	$\mathcal{S}_R$$\mathcal{T}_S$	22940	0.38075216620856417	$\mathcal{S}_R$$\mathcal{T}_D$				22940	0.47207798076489543	$\mathcal{S}_U$$\mathcal{T}_R$	22940	0.4455084146436398	$\mathcal{S}_U$$\mathcal{T}_L$	22940	0.45529554866514105	$\mathcal{S}_U$$\mathcal{T}_S$	22940	0.38075216620856417	$\mathcal{S}_U$$\mathcal{T}_D$						
23731	0.47364685655497346	$\mathcal{S}_R$$\mathcal{T}_R$	23731	0.44808259784384563	$\mathcal{S}_R$$\mathcal{T}_L$	23731	0.4573593622614845	$\mathcal{S}_R$$\mathcal{T}_S$	23731	0.3824272469114591	$\mathcal{S}_R$$\mathcal{T}_D$				23731	0.47364685655497346	$\mathcal{S}_U$$\mathcal{T}_R$	23731	0.44808259784384563	$\mathcal{S}_U$$\mathcal{T}_L$	23731	0.4573593622614845	$\mathcal{S}_U$$\mathcal{T}_S$	23731	0.3824272469114591	$\mathcal{S}_U$$\mathcal{T}_D$						
24522	0.4734395307838269	$\mathcal{S}_R$$\mathcal{T}_R$	24522	0.4503583659725648	$\mathcal{S}_R$$\mathcal{T}_L$	24522	0.45753216128864294	$\mathcal{S}_R$$\mathcal{T}_S$	24522	0.3846033494152032	$\mathcal{S}_R$$\mathcal{T}_D$				24522	0.4734395307838269	$\mathcal{S}_U$$\mathcal{T}_R$	24522	0.4503583659725648	$\mathcal{S}_U$$\mathcal{T}_L$	24522	0.45753216128864294	$\mathcal{S}_U$$\mathcal{T}_S$	24522	0.3846033494152032	$\mathcal{S}_U$$\mathcal{T}_D$						
25313	0.47504321256376514	$\mathcal{S}_R$$\mathcal{T}_R$	25313	0.45197247494539977	$\mathcal{S}_R$$\mathcal{T}_L$	25313	0.4590672115504764	$\mathcal{S}_R$$\mathcal{T}_S$	25313	0.38663171949062675	$\mathcal{S}_R$$\mathcal{T}_D$				25313	0.47504321256376514	$\mathcal{S}_U$$\mathcal{T}_R$	25313	0.45197247494539977	$\mathcal{S}_U$$\mathcal{T}_L$	25313	0.4590672115504764	$\mathcal{S}_U$$\mathcal{T}_S$	25313	0.38663171949062675	$\mathcal{S}_U$$\mathcal{T}_D$						
26104	0.4756290801618877	$\mathcal{S}_R$$\mathcal{T}_R$	26104	0.4538879411385422	$\mathcal{S}_R$$\mathcal{T}_L$	26104	0.4594750003396259	$\mathcal{S}_R$$\mathcal{T}_S$	26104	0.3882316450934568	$\mathcal{S}_R$$\mathcal{T}_D$				26104	0.4756290801618877	$\mathcal{S}_U$$\mathcal{T}_R$	26104	0.4538879411385422	$\mathcal{S}_U$$\mathcal{T}_L$	26104	0.4594750003396259	$\mathcal{S}_U$$\mathcal{T}_S$	26104	0.3882316450934568	$\mathcal{S}_U$$\mathcal{T}_D$						
26895	0.476868617937421	$\mathcal{S}_R$$\mathcal{T}_R$	26895	0.4554914984290435	$\mathcal{S}_R$$\mathcal{T}_L$	26895	0.46135233209049503	$\mathcal{S}_R$$\mathcal{T}_S$	26895	0.39055894910004435	$\mathcal{S}_R$$\mathcal{T}_D$				26895	0.476868617937421	$\mathcal{S}_U$$\mathcal{T}_R$	26895	0.4554914984290435	$\mathcal{S}_U$$\mathcal{T}_L$	26895	0.46135233209049503	$\mathcal{S}_U$$\mathcal{T}_S$	26895	0.39055894910004435	$\mathcal{S}_U$$\mathcal{T}_D$						
27686	0.47656779870209004	$\mathcal{S}_R$$\mathcal{T}_R$	27686	0.45647160538174497	$\mathcal{S}_R$$\mathcal{T}_L$	27686	0.46211829816493344	$\mathcal{S}_R$$\mathcal{T}_S$	27686	0.3918143269623387	$\mathcal{S}_R$$\mathcal{T}_D$				27686	0.47656779870209004	$\mathcal{S}_U$$\mathcal{T}_R$	27686	0.45647160538174497	$\mathcal{S}_U$$\mathcal{T}_L$	27686	0.46211829816493344	$\mathcal{S}_U$$\mathcal{T}_S$	27686	0.3918143269623387	$\mathcal{S}_U$$\mathcal{T}_D$						
28477	0.4774333301703208	$\mathcal{S}_R$$\mathcal{T}_R$	28477	0.4578932052176672	$\mathcal{S}_R$$\mathcal{T}_L$	28477	0.4635092246454214	$\mathcal{S}_R$$\mathcal{T}_S$	28477	0.39377801991279054	$\mathcal{S}_R$$\mathcal{T}_D$				28477	0.4774333301703208	$\mathcal{S}_U$$\mathcal{T}_R$	28477	0.4578932052176672	$\mathcal{S}_U$$\mathcal{T}_L$	28477	0.4635092246454214	$\mathcal{S}_U$$\mathcal{T}_S$	28477	0.39377801991279054	$\mathcal{S}_U$$\mathcal{T}_D$						
29268	0.4776268596958701	$\mathcal{S}_R$$\mathcal{T}_R$	29268	0.4594312673662202	$\mathcal{S}_R$$\mathcal{T}_L$	29268	0.4644959928695828	$\mathcal{S}_R$$\mathcal{T}_S$	29268	0.3953750443431086	$\mathcal{S}_R$$\mathcal{T}_D$				29268	0.4776268596958701	$\mathcal{S}_U$$\mathcal{T}_R$	29268	0.4594312673662202	$\mathcal{S}_U$$\mathcal{T}_L$	29268	0.4644959928695828	$\mathcal{S}_U$$\mathcal{T}_S$	29268	0.3953750443431086	$\mathcal{S}_U$$\mathcal{T}_D$						
30059	0.47834462395179694	$\mathcal{S}_R$$\mathcal{T}_R$	30059	0.46016137222377423	$\mathcal{S}_R$$\mathcal{T}_L$	30059	0.4654583177182467	$\mathcal{S}_R$$\mathcal{T}_S$	30059	0.3968933106696407	$\mathcal{S}_R$$\mathcal{T}_D$				30059	0.47834462395179694	$\mathcal{S}_U$$\mathcal{T}_R$	30059	0.46016137222377423	$\mathcal{S}_U$$\mathcal{T}_L$	30059	0.4654583177182467	$\mathcal{S}_U$$\mathcal{T}_S$	30059	0.3968933106696407	$\mathcal{S}_U$$\mathcal{T}_D$						
30850	0.47871477272681573	$\mathcal{S}_R$$\mathcal{T}_R$	30850	0.46099373591266696	$\mathcal{S}_R$$\mathcal{T}_L$	30850	0.46628528063162733	$\mathcal{S}_R$$\mathcal{T}_S$	30850	0.39853490872440883	$\mathcal{S}_R$$\mathcal{T}_D$				30850	0.47871477272681573	$\mathcal{S}_U$$\mathcal{T}_R$	30850	0.46099373591266696	$\mathcal{S}_U$$\mathcal{T}_L$	30850	0.46628528063162733	$\mathcal{S}_U$$\mathcal{T}_S$	30850	0.39853490872440883	$\mathcal{S}_U$$\mathcal{T}_D$						
31641	0.47923013655410185	$\mathcal{S}_R$$\mathcal{T}_R$	31641	0.4625115266630438	$\mathcal{S}_R$$\mathcal{T}_L$	31641	0.4675342032860071	$\mathcal{S}_R$$\mathcal{T}_S$	31641	0.39996356696581575	$\mathcal{S}_R$$\mathcal{T}_D$				31641	0.47923013655410185	$\mathcal{S}_U$$\mathcal{T}_R$	31641	0.4625115266630438	$\mathcal{S}_U$$\mathcal{T}_L$	31641	0.4675342032860071	$\mathcal{S}_U$$\mathcal{T}_S$	31641	0.39996356696581575	$\mathcal{S}_U$$\mathcal{T}_D$						
32432	0.4798427234259137	$\mathcal{S}_R$$\mathcal{T}_R$	32432	0.46389210947957094	$\mathcal{S}_R$$\mathcal{T}_L$	32432	0.4683543429726156	$\mathcal{S}_R$$\mathcal{T}_S$	32432	0.40140093807219185	$\mathcal{S}_R$$\mathcal{T}_D$				32432	0.4798427234259137	$\mathcal{S}_U$$\mathcal{T}_R$	32432	0.46389210947957094	$\mathcal{S}_U$$\mathcal{T}_L$	32432	0.4683543429726156	$\mathcal{S}_U$$\mathcal{T}_S$	32432	0.40140093807219185	$\mathcal{S}_U$$\mathcal{T}_D$						
33223	0.48035276530471754	$\mathcal{S}_R$$\mathcal{T}_R$	33223	0.46559654462854194	$\mathcal{S}_R$$\mathcal{T}_L$	33223	0.4687452688403801	$\mathcal{S}_R$$\mathcal{T}_S$	33223	0.4029210624569676	$\mathcal{S}_R$$\mathcal{T}_D$				33223	0.48035276530471754	$\mathcal{S}_U$$\mathcal{T}_R$	33223	0.46559654462854194	$\mathcal{S}_U$$\mathcal{T}_L$	33223	0.4687452688403801	$\mathcal{S}_U$$\mathcal{T}_S$	33223	0.4029210624569676	$\mathcal{S}_U$$\mathcal{T}_D$						
34014	0.4805534457181999	$\mathcal{S}_R$$\mathcal{T}_R$	34014	0.46770745319564194	$\mathcal{S}_R$$\mathcal{T}_L$	34014	0.4694134988245275	$\mathcal{S}_R$$\mathcal{T}_S$	34014	0.40433186305964836	$\mathcal{S}_R$$\mathcal{T}_D$				34014	0.4805534457181999	$\mathcal{S}_U$$\mathcal{T}_R$	34014	0.46770745319564194	$\mathcal{S}_U$$\mathcal{T}_L$	34014	0.4694134988245275	$\mathcal{S}_U$$\mathcal{T}_S$	34014	0.40433186305964836	$\mathcal{S}_U$$\mathcal{T}_D$						
34805	0.4806215414177111	$\mathcal{S}_R$$\mathcal{T}_R$	34805	0.46956189527674524	$\mathcal{S}_R$$\mathcal{T}_L$	34805	0.4699865524940979	$\mathcal{S}_R$$\mathcal{T}_S$	34805	0.40565763349561074	$\mathcal{S}_R$$\mathcal{T}_D$				34805	0.4806215414177111	$\mathcal{S}_U$$\mathcal{T}_R$	34805	0.46956189527674524	$\mathcal{S}_U$$\mathcal{T}_L$	34805	0.4699865524940979	$\mathcal{S}_U$$\mathcal{T}_S$	34805	0.40565763349561074	$\mathcal{S}_U$$\mathcal{T}_D$						
35596	0.48074367349581726	$\mathcal{S}_R$$\mathcal{T}_R$	35596	0.4710440709980399	$\mathcal{S}_R$$\mathcal{T}_L$	35596	0.470588755591903	$\mathcal{S}_R$$\mathcal{T}_S$	35596	0.4070088523446042	$\mathcal{S}_R$$\mathcal{T}_D$				35596	0.48074367349581726	$\mathcal{S}_U$$\mathcal{T}_R$	35596	0.4710440709980399	$\mathcal{S}_U$$\mathcal{T}_L$	35596	0.47058875559190305	$\mathcal{S}_U$$\mathcal{T}_S$	35596	0.4070088523446042	$\mathcal{S}_U$$\mathcal{T}_D$						
36387	0.480804830588974	$\mathcal{S}_R$$\mathcal{T}_R$	36387	0.4725727217087565	$\mathcal{S}_R$$\mathcal{T}_L$	36387	0.4707079557077864	$\mathcal{S}_R$$\mathcal{T}_S$	36387	0.4080942494022725	$\mathcal{S}_R$$\mathcal{T}_D$				36387	0.480804830588974	$\mathcal{S}_U$$\mathcal{T}_R$	36387	0.4725727217087565	$\mathcal{S}_U$$\mathcal{T}_L$	36387	0.4707079557077864	$\mathcal{S}_U$$\mathcal{T}_S$	36387	0.4080942494022725	$\mathcal{S}_U$$\mathcal{T}_D$						
37178	0.4808222762595457	$\mathcal{S}_R$$\mathcal{T}_R$	37178	0.47379661846330273	$\mathcal{S}_R$$\mathcal{T}_L$	37178	0.47072083881583876	$\mathcal{S}_R$$\mathcal{T}_S$	37178	0.40917876204251685	$\mathcal{S}_R$$\mathcal{T}_D$				37178	0.4808222762595457	$\mathcal{S}_U$$\mathcal{T}_R$	37178	0.47379661846330273	$\mathcal{S}_U$$\mathcal{T}_L$	37178	0.47072083881583876	$\mathcal{S}_U$$\mathcal{T}_S$	37178	0.40917876204251685	$\mathcal{S}_U$$\mathcal{T}_D$						
37969	0.48068566748324737	$\mathcal{S}_R$$\mathcal{T}_R$	37969	0.47463856967120094	$\mathcal{S}_R$$\mathcal{T}_L$	37969	0.47036637516592134	$\mathcal{S}_R$$\mathcal{T}_S$	37969	0.4101253714950326	$\mathcal{S}_R$$\mathcal{T}_D$				37969	0.48068566748324737	$\mathcal{S}_U$$\mathcal{T}_R$	37969	0.47463856967120094	$\mathcal{S}_U$$\mathcal{T}_L$	37969	0.47036637516592134	$\mathcal{S}_U$$\mathcal{T}_S$	37969	0.4101253714950326	$\mathcal{S}_U$$\mathcal{T}_D$						
38760	0.4801989037776715	$\mathcal{S}_R$$\mathcal{T}_R$	38760	0.4751042614120147	$\mathcal{S}_R$$\mathcal{T}_L$	38760	0.47024261392610645	$\mathcal{S}_R$$\mathcal{T}_S$	38760	0.41119290222473687	$\mathcal{S}_R$$\mathcal{T}_D$				38760	0.4801989037776715	$\mathcal{S}_U$$\mathcal{T}_R$	38760	0.4751042614120147	$\mathcal{S}_U$$\mathcal{T}_L$	38760	0.4702426139261065	$\mathcal{S}_U$$\mathcal{T}_S$	38760	0.41119290222473687	$\mathcal{S}_U$$\mathcal{T}_D$						
39551	0.47993539550860803	$\mathcal{S}_R$$\mathcal{T}_R$	39551	0.47527235715732985	$\mathcal{S}_R$$\mathcal{T}_L$	39551	0.4700838390534192	$\mathcal{S}_R$$\mathcal{T}_S$	39551	0.41228216501893383	$\mathcal{S}_R$$\mathcal{T}_D$				39551	0.47993539550860803	$\mathcal{S}_U$$\mathcal{T}_R$	39551	0.47527235715732985	$\mathcal{S}_U$$\mathcal{T}_L$	39551	0.4700838390534192	$\mathcal{S}_U$$\mathcal{T}_S$	39551	0.41228216501893383	$\mathcal{S}_U$$\mathcal{T}_D$						
40342	0.4796963307820272	$\mathcal{S}_R$$\mathcal{T}_R$	40342	0.47561250532633953	$\mathcal{S}_R$$\mathcal{T}_L$	40342	0.47007642344023376	$\mathcal{S}_R$$\mathcal{T}_S$	40342	0.4134667708332935	$\mathcal{S}_R$$\mathcal{T}_D$				40342	0.4796963307820272	$\mathcal{S}_U$$\mathcal{T}_R$	40342	0.47561250532633953	$\mathcal{S}_U$$\mathcal{T}_L$	40342	0.47007642344023387	$\mathcal{S}_U$$\mathcal{T}_S$	40342	0.4134667708332935	$\mathcal{S}_U$$\mathcal{T}_D$						
40342		$\mathcal{S}_R$$\mathcal{T}_R$	40342		$\mathcal{S}_R$$\mathcal{T}_L$	40342		$\mathcal{S}_R$$\mathcal{T}_S$	40342		$\mathcal{S}_R$$\mathcal{T}_D$				40342		$\mathcal{S}_U$$\mathcal{T}_R$	40342		$\mathcal{S}_U$$\mathcal{T}_L$	40342		$\mathcal{S}_U$$\mathcal{T}_S$	40342		$\mathcal{S}_U$$\mathcal{T}_D$						


==> DICES_overall_eval_worst_jsdiv_per_item.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
792	0.4091595091990062	$\mathcal{S}_R$$\mathcal{T}_R$	792	0.4091595091990062	$\mathcal{S}_R$$\mathcal{T}_L$	792	0.4091595091990062	$\mathcal{S}_R$$\mathcal{T}_S$	792	0.4091595091990062	$\mathcal{S}_R$$\mathcal{T}_D$	79.0	0.3648252322965739	$\mathcal{S}_R$$\mathcal{O}$	792	0.4091595091990062	$\mathcal{S}_U$$\mathcal{T}_R$	792	0.4091595091990062	$\mathcal{S}_U$$\mathcal{T}_L$	792	0.4091595091990062	$\mathcal{S}_U$$\mathcal{T}_S$	792	0.4091595091990062	$\mathcal{S}_U$$\mathcal{T}_D$	79.0	0.3648252322965739	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.39441173863248763	passive
1583	0.4538977349899253	$\mathcal{S}_R$$\mathcal{T}_R$	1583	0.4477513449735382	$\mathcal{S}_R$$\mathcal{T}_L$	1583	0.45392808601969764	$\mathcal{S}_R$$\mathcal{T}_S$	1583	0.44991605429827763	$\mathcal{S}_R$$\mathcal{T}_D$	5839.0	0.39724025140408753	$\mathcal{S}_R$$\mathcal{O}$	1583	0.4538977349899253	$\mathcal{S}_U$$\mathcal{T}_R$	1583	0.4477513449735382	$\mathcal{S}_U$$\mathcal{T}_L$	1583	0.45392808601969764	$\mathcal{S}_U$$\mathcal{T}_S$	1583	0.44991605429827763	$\mathcal{S}_U$$\mathcal{T}_D$	5834.0	0.4045228580025588	$\mathcal{S}_U$$\mathcal{O}$	2504.6521739130435	0.39441173863248763	passive
2374	0.49884536000741586	$\mathcal{S}_R$$\mathcal{T}_R$	2374	0.46095968124006886	$\mathcal{S}_R$$\mathcal{T}_L$	2374	0.49850432858580634	$\mathcal{S}_R$$\mathcal{T}_S$	2374	0.4887375505197616	$\mathcal{S}_R$$\mathcal{T}_D$	11579.0	0.42629769160633996	$\mathcal{S}_R$$\mathcal{O}$	2374	0.49884536000741586	$\mathcal{S}_U$$\mathcal{T}_R$	2374	0.46095968124006886	$\mathcal{S}_U$$\mathcal{T}_L$	2374	0.49850432858580634	$\mathcal{S}_U$$\mathcal{T}_S$	2374	0.4887375505197616	$\mathcal{S}_U$$\mathcal{T}_D$	11571.0	0.4389922528648052	$\mathcal{S}_U$$\mathcal{O}$	5009.304347826087	0.39441173863248763	passive
3165	0.5293420075762029	$\mathcal{S}_R$$\mathcal{T}_R$	3165	0.47211991564757155	$\mathcal{S}_R$$\mathcal{T}_L$	3165	0.5287526498238245	$\mathcal{S}_R$$\mathcal{T}_S$	3165	0.5089333685887915	$\mathcal{S}_R$$\mathcal{T}_D$	17328.0	0.4590965535770468	$\mathcal{S}_R$$\mathcal{O}$	3165	0.5293420075762029	$\mathcal{S}_U$$\mathcal{T}_R$	3165	0.47211991564757155	$\mathcal{S}_U$$\mathcal{T}_L$	3165	0.5287526498238245	$\mathcal{S}_U$$\mathcal{T}_S$	3165	0.5089333685887915	$\mathcal{S}_U$$\mathcal{T}_D$	17315.0	0.4686744203981088	$\mathcal{S}_U$$\mathcal{O}$	7513.95652173913	0.39441173863248763	passive
3956	0.5518540096323505	$\mathcal{S}_R$$\mathcal{T}_R$	3956	0.4841548998136909	$\mathcal{S}_R$$\mathcal{T}_L$	3956	0.5510567250300427	$\mathcal{S}_R$$\mathcal{T}_S$	3956	0.527275656913819	$\mathcal{S}_R$$\mathcal{T}_D$	23070.0	0.4853391007703989	$\mathcal{S}_R$$\mathcal{O}$	3956	0.5518540096323505	$\mathcal{S}_U$$\mathcal{T}_R$	3956	0.4841548998136909	$\mathcal{S}_U$$\mathcal{T}_L$	3956	0.5510567250300427	$\mathcal{S}_U$$\mathcal{T}_S$	3956	0.527275656913819	$\mathcal{S}_U$$\mathcal{T}_D$	23061.0	0.49358547291382643	$\mathcal{S}_U$$\mathcal{O}$	10018.608695652174	0.39441173863248763	passive
4747	0.5683519634462537	$\mathcal{S}_R$$\mathcal{T}_R$	4747	0.49307416217262245	$\mathcal{S}_R$$\mathcal{T}_L$	4747	0.5677533768066744	$\mathcal{S}_R$$\mathcal{T}_S$	4747	0.5449421971934992	$\mathcal{S}_R$$\mathcal{T}_D$	28820.0	0.5157206620083374	$\mathcal{S}_R$$\mathcal{O}$	4747	0.5683519634462537	$\mathcal{S}_U$$\mathcal{T}_R$	4747	0.49307416217262245	$\mathcal{S}_U$$\mathcal{T}_L$	4747	0.5677533768066744	$\mathcal{S}_U$$\mathcal{T}_S$	4747	0.5449421971934992	$\mathcal{S}_U$$\mathcal{T}_D$	28808.0	0.5189595149487866	$\mathcal{S}_U$$\mathcal{O}$	12523.260869565218	0.39441173863248763	passive
5538	0.5813175943635759	$\mathcal{S}_R$$\mathcal{T}_R$	5538	0.505236962417356	$\mathcal{S}_R$$\mathcal{T}_L$	5538	0.5800240259794962	$\mathcal{S}_R$$\mathcal{T}_S$	5538	0.5586707355315182	$\mathcal{S}_R$$\mathcal{T}_D$	34568.0	0.5397444050125525	$\mathcal{S}_R$$\mathcal{O}$	5538	0.5813175943635759	$\mathcal{S}_U$$\mathcal{T}_R$	5538	0.505236962417356	$\mathcal{S}_U$$\mathcal{T}_L$	5538	0.5800240259794962	$\mathcal{S}_U$$\mathcal{T}_S$	5538	0.5586707355315182	$\mathcal{S}_U$$\mathcal{T}_D$	34561.0	0.5401527935347589	$\mathcal{S}_U$$\mathcal{O}$	15027.91304347826	0.39441173863248763	passive
6329	0.5918720702127535	$\mathcal{S}_R$$\mathcal{T}_R$	6329	0.5213736444711685	$\mathcal{S}_R$$\mathcal{T}_L$	6329	0.5900977981739304	$\mathcal{S}_R$$\mathcal{T}_S$	6329	0.5691621190025692	$\mathcal{S}_R$$\mathcal{T}_D$	40299.0	0.5619422296682993	$\mathcal{S}_R$$\mathcal{O}$	6329	0.5918720702127535	$\mathcal{S}_U$$\mathcal{T}_R$	6329	0.5213736444711685	$\mathcal{S}_U$$\mathcal{T}_L$	6329	0.5900977981739305	$\mathcal{S}_U$$\mathcal{T}_S$	6329	0.5691621190025692	$\mathcal{S}_U$$\mathcal{T}_D$	40278.0	0.5604207246076492	$\mathcal{S}_U$$\mathcal{O}$	17532.565217391304	0.39441173863248763	passive
7120	0.5995079625626	$\mathcal{S}_R$$\mathcal{T}_R$	7120	0.5368194876073981	$\mathcal{S}_R$$\mathcal{T}_L$	7120	0.5969565734774077	$\mathcal{S}_R$$\mathcal{T}_S$	7120	0.5775336565411822	$\mathcal{S}_R$$\mathcal{T}_D$	46048.0	0.5803116872197106	$\mathcal{S}_R$$\mathcal{O}$	7120	0.5995079625626	$\mathcal{S}_U$$\mathcal{T}_R$	7120	0.5368194876073981	$\mathcal{S}_U$$\mathcal{T}_L$	7120	0.5969565734774077	$\mathcal{S}_U$$\mathcal{T}_S$	7120	0.5775336565411822	$\mathcal{S}_U$$\mathcal{T}_D$	46049.0	0.5799396394872341	$\mathcal{S}_U$$\mathcal{O}$	20037.217391304348	0.39441173863248763	passive
7911	0.6065220655429931	$\mathcal{S}_R$$\mathcal{T}_R$	7911	0.5475324411578729	$\mathcal{S}_R$$\mathcal{T}_L$	7911	0.6044186271575033	$\mathcal{S}_R$$\mathcal{T}_S$	7911	0.5847878042532474	$\mathcal{S}_R$$\mathcal{T}_D$	51790.0	0.5937723512349485	$\mathcal{S}_R$$\mathcal{O}$	7911	0.6065220655429931	$\mathcal{S}_U$$\mathcal{T}_R$	7911	0.5475324411578729	$\mathcal{S}_U$$\mathcal{T}_L$	7911	0.6044186271575033	$\mathcal{S}_U$$\mathcal{T}_S$	7911	0.5847878042532474	$\mathcal{S}_U$$\mathcal{T}_D$	51788.0	0.5949117784597436	$\mathcal{S}_U$$\mathcal{O}$	22541.869565217392	0.39441173863248763	passive
8702	0.6122910648989839	$\mathcal{S}_R$$\mathcal{T}_R$	8702	0.5582536457955433	$\mathcal{S}_R$$\mathcal{T}_L$	8702	0.6099770438103448	$\mathcal{S}_R$$\mathcal{T}_S$	8702	0.590792280577478	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0	0.6065052041188389	$\mathcal{S}_R$$\mathcal{O}$	8702	0.6122910648989839	$\mathcal{S}_U$$\mathcal{T}_R$	8702	0.5582536457955433	$\mathcal{S}_U$$\mathcal{T}_L$	8702	0.6099770438103448	$\mathcal{S}_U$$\mathcal{T}_S$	8702	0.590792280577478	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0	0.607203054793027	$\mathcal{S}_U$$\mathcal{O}$	25046.521739130436	0.39441173863248763	passive
9493	0.6181604731447843	$\mathcal{S}_R$$\mathcal{T}_R$	9493	0.5661367189113785	$\mathcal{S}_R$$\mathcal{T}_L$	9493	0.6147240508778565	$\mathcal{S}_R$$\mathcal{T}_S$	9493	0.5952622730310272	$\mathcal{S}_R$$\mathcal{T}_D$	57534.0		$\mathcal{S}_R$$\mathcal{O}$	9493	0.6181604731447843	$\mathcal{S}_U$$\mathcal{T}_R$	9493	0.5661367189113785	$\mathcal{S}_U$$\mathcal{T}_L$	9493	0.6147240508778565	$\mathcal{S}_U$$\mathcal{T}_S$	9493	0.5952622730310272	$\mathcal{S}_U$$\mathcal{T}_D$	57535.0		$\mathcal{S}_U$$\mathcal{O}$	27551.17391304348	0.39441173863248763	passive
10284	0.6219161348480756	$\mathcal{S}_R$$\mathcal{T}_R$	10284	0.5747139003812051	$\mathcal{S}_R$$\mathcal{T}_L$	10284	0.619105886237151	$\mathcal{S}_R$$\mathcal{T}_S$	10284	0.599003211474743	$\mathcal{S}_R$$\mathcal{T}_D$				10284	0.6219161348480756	$\mathcal{S}_U$$\mathcal{T}_R$	10284	0.5747139003812051	$\mathcal{S}_U$$\mathcal{T}_L$	10284	0.6191058862371509	$\mathcal{S}_U$$\mathcal{T}_S$	10284	0.599003211474743	$\mathcal{S}_U$$\mathcal{T}_D$				30055.82608695652	0.39441173863248763	passive
11075	0.6256099799457862	$\mathcal{S}_R$$\mathcal{T}_R$	11075	0.5821295764778748	$\mathcal{S}_R$$\mathcal{T}_L$	11075	0.6220450178295577	$\mathcal{S}_R$$\mathcal{T}_S$	11075	0.6020761283279277	$\mathcal{S}_R$$\mathcal{T}_D$				11075	0.6256099799457862	$\mathcal{S}_U$$\mathcal{T}_R$	11075	0.5821295764778748	$\mathcal{S}_U$$\mathcal{T}_L$	11075	0.6220450178295577	$\mathcal{S}_U$$\mathcal{T}_S$	11075	0.6020761283279277	$\mathcal{S}_U$$\mathcal{T}_D$				32560.478260869564	0.39441173863248763	passive
11866	0.6286251510487122	$\mathcal{S}_R$$\mathcal{T}_R$	11866	0.5878726648432867	$\mathcal{S}_R$$\mathcal{T}_L$	11866	0.6241266264193723	$\mathcal{S}_R$$\mathcal{T}_S$	11866	0.6051757938298238	$\mathcal{S}_R$$\mathcal{T}_D$				11866	0.6286251510487122	$\mathcal{S}_U$$\mathcal{T}_R$	11866	0.5878726648432867	$\mathcal{S}_U$$\mathcal{T}_L$	11866	0.6241266264193722	$\mathcal{S}_U$$\mathcal{T}_S$	11866	0.6051757938298238	$\mathcal{S}_U$$\mathcal{T}_D$				35065.13043478261	0.39441173863248763	passive
12657	0.6320900138543577	$\mathcal{S}_R$$\mathcal{T}_R$	12657	0.5927285989936517	$\mathcal{S}_R$$\mathcal{T}_L$	12657	0.6265629567459328	$\mathcal{S}_R$$\mathcal{T}_S$	12657	0.6081593198334279	$\mathcal{S}_R$$\mathcal{T}_D$				12657	0.6320900138543577	$\mathcal{S}_U$$\mathcal{T}_R$	12657	0.5927285989936517	$\mathcal{S}_U$$\mathcal{T}_L$	12657	0.6265629567459327	$\mathcal{S}_U$$\mathcal{T}_S$	12657	0.6081593198334279	$\mathcal{S}_U$$\mathcal{T}_D$				37569.782608695656	0.39441173863248763	passive
13448	0.6339859449539055	$\mathcal{S}_R$$\mathcal{T}_R$	13448	0.5967735046026658	$\mathcal{S}_R$$\mathcal{T}_L$	13448	0.6285148536672397	$\mathcal{S}_R$$\mathcal{T}_S$	13448	0.6105118962574978	$\mathcal{S}_R$$\mathcal{T}_D$				13448	0.6339859449539055	$\mathcal{S}_U$$\mathcal{T}_R$	13448	0.5967735046026658	$\mathcal{S}_U$$\mathcal{T}_L$	13448	0.6285148536672397	$\mathcal{S}_U$$\mathcal{T}_S$	13448	0.6105118962574978	$\mathcal{S}_U$$\mathcal{T}_D$				40074.434782608696	0.39441173863248763	passive
14239	0.6360671181662553	$\mathcal{S}_R$$\mathcal{T}_R$	14239	0.6000853674549634	$\mathcal{S}_R$$\mathcal{T}_L$	14239	0.630497197107393	$\mathcal{S}_R$$\mathcal{T}_S$	14239	0.6126420330636355	$\mathcal{S}_R$$\mathcal{T}_D$				14239	0.6360671181662553	$\mathcal{S}_U$$\mathcal{T}_R$	14239	0.6000853674549634	$\mathcal{S}_U$$\mathcal{T}_L$	14239	0.6304971971073929	$\mathcal{S}_U$$\mathcal{T}_S$	14239	0.6126420330636355	$\mathcal{S}_U$$\mathcal{T}_D$				42579.086956521736	0.39441173863248763	passive
15030	0.6375104207165387	$\mathcal{S}_R$$\mathcal{T}_R$	15030	0.6037155359375234	$\mathcal{S}_R$$\mathcal{T}_L$	15030	0.6326527523548425	$\mathcal{S}_R$$\mathcal{T}_S$	15030	0.6144285420982205	$\mathcal{S}_R$$\mathcal{T}_D$				15030	0.6375104207165387	$\mathcal{S}_U$$\mathcal{T}_R$	15030	0.6037155359375234	$\mathcal{S}_U$$\mathcal{T}_L$	15030	0.6326527523548424	$\mathcal{S}_U$$\mathcal{T}_S$	15030	0.6144285420982205	$\mathcal{S}_U$$\mathcal{T}_D$				45083.739130434784	0.39441173863248763	passive
15821	0.6386684240127097	$\mathcal{S}_R$$\mathcal{T}_R$	15821	0.606543182617142	$\mathcal{S}_R$$\mathcal{T}_L$	15821	0.6337754498330915	$\mathcal{S}_R$$\mathcal{T}_S$	15821	0.6159625115240512	$\mathcal{S}_R$$\mathcal{T}_D$				15821	0.6386684240127097	$\mathcal{S}_U$$\mathcal{T}_R$	15821	0.606543182617142	$\mathcal{S}_U$$\mathcal{T}_L$	15821	0.6337754498330915	$\mathcal{S}_U$$\mathcal{T}_S$	15821	0.6159625115240512	$\mathcal{S}_U$$\mathcal{T}_D$				47588.391304347824	0.39441173863248763	passive
16612	0.6399391165801457	$\mathcal{S}_R$$\mathcal{T}_R$	16612	0.6092313943671531	$\mathcal{S}_R$$\mathcal{T}_L$	16612	0.6348616276063076	$\mathcal{S}_R$$\mathcal{T}_S$	16612	0.6171121298253132	$\mathcal{S}_R$$\mathcal{T}_D$				16612	0.6399391165801457	$\mathcal{S}_U$$\mathcal{T}_R$	16612	0.6092313943671531	$\mathcal{S}_U$$\mathcal{T}_L$	16612	0.6348616276063076	$\mathcal{S}_U$$\mathcal{T}_S$	16612	0.6171121298253132	$\mathcal{S}_U$$\mathcal{T}_D$				50093.04347826087	0.39441173863248763	passive
17403	0.6411710456520522	$\mathcal{S}_R$$\mathcal{T}_R$	17403	0.6105347995449897	$\mathcal{S}_R$$\mathcal{T}_L$	17403	0.6363987245527255	$\mathcal{S}_R$$\mathcal{T}_S$	17403	0.6183266020348283	$\mathcal{S}_R$$\mathcal{T}_D$				17403	0.6411710456520522	$\mathcal{S}_U$$\mathcal{T}_R$	17403	0.6105347995449897	$\mathcal{S}_U$$\mathcal{T}_L$	17403	0.6363987245527255	$\mathcal{S}_U$$\mathcal{T}_S$	17403	0.6183266020348283	$\mathcal{S}_U$$\mathcal{T}_D$				52597.69565217391	0.39441173863248763	passive
18194	0.6421915418436738	$\mathcal{S}_R$$\mathcal{T}_R$	18194	0.6123872701408101	$\mathcal{S}_R$$\mathcal{T}_L$	18194	0.6376614704424021	$\mathcal{S}_R$$\mathcal{T}_S$	18194	0.6194614102037587	$\mathcal{S}_R$$\mathcal{T}_D$				18194	0.6421915418436738	$\mathcal{S}_U$$\mathcal{T}_R$	18194	0.6123872701408101	$\mathcal{S}_U$$\mathcal{T}_L$	18194	0.6376614704424021	$\mathcal{S}_U$$\mathcal{T}_S$	18194	0.6194614102037587	$\mathcal{S}_U$$\mathcal{T}_D$				55102.34782608696	0.39441173863248763	passive
18985	0.643023296683824	$\mathcal{S}_R$$\mathcal{T}_R$	18985	0.6135332590463211	$\mathcal{S}_R$$\mathcal{T}_L$	18985	0.638486924321473	$\mathcal{S}_R$$\mathcal{T}_S$	18985	0.620278395560323	$\mathcal{S}_R$$\mathcal{T}_D$				18985	0.643023296683824	$\mathcal{S}_U$$\mathcal{T}_R$	18985	0.6135332590463211	$\mathcal{S}_U$$\mathcal{T}_L$	18985	0.638486924321473	$\mathcal{S}_U$$\mathcal{T}_S$	18985	0.620278395560323	$\mathcal{S}_U$$\mathcal{T}_D$				57607.0	0.39441173863248763	passive
19776	0.644045692114603	$\mathcal{S}_R$$\mathcal{T}_R$	19776	0.6149959374649995	$\mathcal{S}_R$$\mathcal{T}_L$	19776	0.6388648927819972	$\mathcal{S}_R$$\mathcal{T}_S$	19776	0.6212280275059395	$\mathcal{S}_R$$\mathcal{T}_D$				19776	0.644045692114603	$\mathcal{S}_U$$\mathcal{T}_R$	19776	0.6149959374649995	$\mathcal{S}_U$$\mathcal{T}_L$	19776	0.6388648927819972	$\mathcal{S}_U$$\mathcal{T}_S$	19776	0.6212280275059395	$\mathcal{S}_U$$\mathcal{T}_D$						
20567	0.6447382238851923	$\mathcal{S}_R$$\mathcal{T}_R$	20567	0.6162104647175796	$\mathcal{S}_R$$\mathcal{T}_L$	20567	0.6397984506321602	$\mathcal{S}_R$$\mathcal{T}_S$	20567	0.6220879256725311	$\mathcal{S}_R$$\mathcal{T}_D$				20567	0.6447382238851923	$\mathcal{S}_U$$\mathcal{T}_R$	20567	0.6162104647175796	$\mathcal{S}_U$$\mathcal{T}_L$	20567	0.6397984506321602	$\mathcal{S}_U$$\mathcal{T}_S$	20567	0.6220879256725311	$\mathcal{S}_U$$\mathcal{T}_D$						
21358	0.6453826129436493	$\mathcal{S}_R$$\mathcal{T}_R$	21358	0.6174325101635083	$\mathcal{S}_R$$\mathcal{T}_L$	21358	0.6407668918979411	$\mathcal{S}_R$$\mathcal{T}_S$	21358	0.6229257361621273	$\mathcal{S}_R$$\mathcal{T}_D$				21358	0.6453826129436493	$\mathcal{S}_U$$\mathcal{T}_R$	21358	0.6174325101635083	$\mathcal{S}_U$$\mathcal{T}_L$	21358	0.6407668918979411	$\mathcal{S}_U$$\mathcal{T}_S$	21358	0.6229257361621273	$\mathcal{S}_U$$\mathcal{T}_D$						
22149	0.6454934747446152	$\mathcal{S}_R$$\mathcal{T}_R$	22149	0.6182861072676522	$\mathcal{S}_R$$\mathcal{T}_L$	22149	0.6415037442835011	$\mathcal{S}_R$$\mathcal{T}_S$	22149	0.6235421993294541	$\mathcal{S}_R$$\mathcal{T}_D$				22149	0.6454934747446152	$\mathcal{S}_U$$\mathcal{T}_R$	22149	0.6182861072676522	$\mathcal{S}_U$$\mathcal{T}_L$	22149	0.6415037442835011	$\mathcal{S}_U$$\mathcal{T}_S$	22149	0.6235421993294541	$\mathcal{S}_U$$\mathcal{T}_D$						
22940	0.6460576444661537	$\mathcal{S}_R$$\mathcal{T}_R$	22940	0.6198521647729031	$\mathcal{S}_R$$\mathcal{T}_L$	22940	0.6424688588397033	$\mathcal{S}_R$$\mathcal{T}_S$	22940	0.6242861406130045	$\mathcal{S}_R$$\mathcal{T}_D$				22940	0.6460576444661537	$\mathcal{S}_U$$\mathcal{T}_R$	22940	0.6198521647729031	$\mathcal{S}_U$$\mathcal{T}_L$	22940	0.6424688588397033	$\mathcal{S}_U$$\mathcal{T}_S$	22940	0.6242861406130045	$\mathcal{S}_U$$\mathcal{T}_D$						
23731	0.6466456351637029	$\mathcal{S}_R$$\mathcal{T}_R$	23731	0.6211151342813661	$\mathcal{S}_R$$\mathcal{T}_L$	23731	0.6432409857203361	$\mathcal{S}_R$$\mathcal{T}_S$	23731	0.6250313585814165	$\mathcal{S}_R$$\mathcal{T}_D$				23731	0.6466456351637029	$\mathcal{S}_U$$\mathcal{T}_R$	23731	0.6211151342813661	$\mathcal{S}_U$$\mathcal{T}_L$	23731	0.6432409857203361	$\mathcal{S}_U$$\mathcal{T}_S$	23731	0.6250313585814165	$\mathcal{S}_U$$\mathcal{T}_D$						
24522	0.6468057480393624	$\mathcal{S}_R$$\mathcal{T}_R$	24522	0.6221152781223765	$\mathcal{S}_R$$\mathcal{T}_L$	24522	0.6435814542429787	$\mathcal{S}_R$$\mathcal{T}_S$	24522	0.6255422406354729	$\mathcal{S}_R$$\mathcal{T}_D$				24522	0.6468057480393624	$\mathcal{S}_U$$\mathcal{T}_R$	24522	0.6221152781223765	$\mathcal{S}_U$$\mathcal{T}_L$	24522	0.6435814542429789	$\mathcal{S}_U$$\mathcal{T}_S$	24522	0.6255422406354729	$\mathcal{S}_U$$\mathcal{T}_D$						
25313	0.6472369239849299	$\mathcal{S}_R$$\mathcal{T}_R$	25313	0.6229320119838325	$\mathcal{S}_R$$\mathcal{T}_L$	25313	0.6441087549438281	$\mathcal{S}_R$$\mathcal{T}_S$	25313	0.6261786362346338	$\mathcal{S}_R$$\mathcal{T}_D$				25313	0.6472369239849299	$\mathcal{S}_U$$\mathcal{T}_R$	25313	0.6229320119838325	$\mathcal{S}_U$$\mathcal{T}_L$	25313	0.6441087549438281	$\mathcal{S}_U$$\mathcal{T}_S$	25313	0.6261786362346338	$\mathcal{S}_U$$\mathcal{T}_D$						
26104	0.6474897553320645	$\mathcal{S}_R$$\mathcal{T}_R$	26104	0.6237914685894843	$\mathcal{S}_R$$\mathcal{T}_L$	26104	0.6443574680965773	$\mathcal{S}_R$$\mathcal{T}_S$	26104	0.6266848510828148	$\mathcal{S}_R$$\mathcal{T}_D$				26104	0.6474897553320645	$\mathcal{S}_U$$\mathcal{T}_R$	26104	0.6237914685894843	$\mathcal{S}_U$$\mathcal{T}_L$	26104	0.6443574680965773	$\mathcal{S}_U$$\mathcal{T}_S$	26104	0.6266848510828148	$\mathcal{S}_U$$\mathcal{T}_D$						
26895	0.6478558288139551	$\mathcal{S}_R$$\mathcal{T}_R$	26895	0.6244418333176853	$\mathcal{S}_R$$\mathcal{T}_L$	26895	0.6449438971118863	$\mathcal{S}_R$$\mathcal{T}_S$	26895	0.627200960403397	$\mathcal{S}_R$$\mathcal{T}_D$				26895	0.6478558288139551	$\mathcal{S}_U$$\mathcal{T}_R$	26895	0.6244418333176853	$\mathcal{S}_U$$\mathcal{T}_L$	26895	0.6449438971118862	$\mathcal{S}_U$$\mathcal{T}_S$	26895	0.627200960403397	$\mathcal{S}_U$$\mathcal{T}_D$						
27686	0.6479238916416556	$\mathcal{S}_R$$\mathcal{T}_R$	27686	0.6249408065056314	$\mathcal{S}_R$$\mathcal{T}_L$	27686	0.645277109782712	$\mathcal{S}_R$$\mathcal{T}_S$	27686	0.627624993522962	$\mathcal{S}_R$$\mathcal{T}_D$				27686	0.6479238916416556	$\mathcal{S}_U$$\mathcal{T}_R$	27686	0.6249408065056314	$\mathcal{S}_U$$\mathcal{T}_L$	27686	0.645277109782712	$\mathcal{S}_U$$\mathcal{T}_S$	27686	0.627624993522962	$\mathcal{S}_U$$\mathcal{T}_D$						
28477	0.6482083440637912	$\mathcal{S}_R$$\mathcal{T}_R$	28477	0.625538868360779	$\mathcal{S}_R$$\mathcal{T}_L$	28477	0.6457451001113775	$\mathcal{S}_R$$\mathcal{T}_S$	28477	0.6279489165868889	$\mathcal{S}_R$$\mathcal{T}_D$				28477	0.6482083440637912	$\mathcal{S}_U$$\mathcal{T}_R$	28477	0.625538868360779	$\mathcal{S}_U$$\mathcal{T}_L$	28477	0.6457451001113775	$\mathcal{S}_U$$\mathcal{T}_S$	28477	0.6279489165868889	$\mathcal{S}_U$$\mathcal{T}_D$						
29268	0.6483507061085733	$\mathcal{S}_R$$\mathcal{T}_R$	29268	0.6261417255515144	$\mathcal{S}_R$$\mathcal{T}_L$	29268	0.6460513695567643	$\mathcal{S}_R$$\mathcal{T}_S$	29268	0.6282986441031605	$\mathcal{S}_R$$\mathcal{T}_D$				29268	0.6483507061085733	$\mathcal{S}_U$$\mathcal{T}_R$	29268	0.6261417255515144	$\mathcal{S}_U$$\mathcal{T}_L$	29268	0.6460513695567643	$\mathcal{S}_U$$\mathcal{T}_S$	29268	0.6282986441031605	$\mathcal{S}_U$$\mathcal{T}_D$						
30059	0.6485961424250181	$\mathcal{S}_R$$\mathcal{T}_R$	30059	0.6265089594993462	$\mathcal{S}_R$$\mathcal{T}_L$	30059	0.6464096511505087	$\mathcal{S}_R$$\mathcal{T}_S$	30059	0.6285797664705588	$\mathcal{S}_R$$\mathcal{T}_D$				30059	0.6485961424250181	$\mathcal{S}_U$$\mathcal{T}_R$	30059	0.6265089594993462	$\mathcal{S}_U$$\mathcal{T}_L$	30059	0.6464096511505087	$\mathcal{S}_U$$\mathcal{T}_S$	30059	0.6285797664705588	$\mathcal{S}_U$$\mathcal{T}_D$						
30850	0.6487862504258448	$\mathcal{S}_R$$\mathcal{T}_R$	30850	0.6268939975978566	$\mathcal{S}_R$$\mathcal{T}_L$	30850	0.6466718592814037	$\mathcal{S}_R$$\mathcal{T}_S$	30850	0.6288890679474591	$\mathcal{S}_R$$\mathcal{T}_D$				30850	0.6487862504258448	$\mathcal{S}_U$$\mathcal{T}_R$	30850	0.6268939975978566	$\mathcal{S}_U$$\mathcal{T}_L$	30850	0.6466718592814037	$\mathcal{S}_U$$\mathcal{T}_S$	30850	0.6288890679474591	$\mathcal{S}_U$$\mathcal{T}_D$						
31641	0.6489815902547772	$\mathcal{S}_R$$\mathcal{T}_R$	31641	0.6274111234411902	$\mathcal{S}_R$$\mathcal{T}_L$	31641	0.647019907933514	$\mathcal{S}_R$$\mathcal{T}_S$	31641	0.6291216232744204	$\mathcal{S}_R$$\mathcal{T}_D$				31641	0.6489815902547772	$\mathcal{S}_U$$\mathcal{T}_R$	31641	0.6274111234411902	$\mathcal{S}_U$$\mathcal{T}_L$	31641	0.6470199079335142	$\mathcal{S}_U$$\mathcal{T}_S$	31641	0.6291216232744204	$\mathcal{S}_U$$\mathcal{T}_D$						
32432	0.6491726480779193	$\mathcal{S}_R$$\mathcal{T}_R$	32432	0.6278829505654419	$\mathcal{S}_R$$\mathcal{T}_L$	32432	0.6472735450584062	$\mathcal{S}_R$$\mathcal{T}_S$	32432	0.6293445832672573	$\mathcal{S}_R$$\mathcal{T}_D$				32432	0.6491726480779193	$\mathcal{S}_U$$\mathcal{T}_R$	32432	0.6278829505654419	$\mathcal{S}_U$$\mathcal{T}_L$	32432	0.6472735450584061	$\mathcal{S}_U$$\mathcal{T}_S$	32432	0.6293445832672573	$\mathcal{S}_U$$\mathcal{T}_D$						
33223	0.6493458178173117	$\mathcal{S}_R$$\mathcal{T}_R$	33223	0.6284249919612391	$\mathcal{S}_R$$\mathcal{T}_L$	33223	0.6474421258483615	$\mathcal{S}_R$$\mathcal{T}_S$	33223	0.6295324699813817	$\mathcal{S}_R$$\mathcal{T}_D$				33223	0.6493458178173117	$\mathcal{S}_U$$\mathcal{T}_R$	33223	0.6284249919612391	$\mathcal{S}_U$$\mathcal{T}_L$	33223	0.6474421258483615	$\mathcal{S}_U$$\mathcal{T}_S$	33223	0.6295324699813817	$\mathcal{S}_U$$\mathcal{T}_D$						
34014	0.6494402094763152	$\mathcal{S}_R$$\mathcal{T}_R$	34014	0.6290371462601383	$\mathcal{S}_R$$\mathcal{T}_L$	34014	0.6476413990770068	$\mathcal{S}_R$$\mathcal{T}_S$	34014	0.6297164892866498	$\mathcal{S}_R$$\mathcal{T}_D$				34014	0.6494402094763152	$\mathcal{S}_U$$\mathcal{T}_R$	34014	0.6290371462601383	$\mathcal{S}_U$$\mathcal{T}_L$	34014	0.6476413990770068	$\mathcal{S}_U$$\mathcal{T}_S$	34014	0.6297164892866498	$\mathcal{S}_U$$\mathcal{T}_D$						
34805	0.6495083183252892	$\mathcal{S}_R$$\mathcal{T}_R$	34805	0.6295714556765394	$\mathcal{S}_R$$\mathcal{T}_L$	34805	0.6478099136733685	$\mathcal{S}_R$$\mathcal{T}_S$	34805	0.6299207889709343	$\mathcal{S}_R$$\mathcal{T}_D$				34805	0.6495083183252892	$\mathcal{S}_U$$\mathcal{T}_R$	34805	0.6295714556765394	$\mathcal{S}_U$$\mathcal{T}_L$	34805	0.6478099136733685	$\mathcal{S}_U$$\mathcal{T}_S$	34805	0.6299207889709343	$\mathcal{S}_U$$\mathcal{T}_D$						
35596	0.6495882884985735	$\mathcal{S}_R$$\mathcal{T}_R$	35596	0.6300067988788189	$\mathcal{S}_R$$\mathcal{T}_L$	35596	0.6479765329839422	$\mathcal{S}_R$$\mathcal{T}_S$	35596	0.630103485924857	$\mathcal{S}_R$$\mathcal{T}_D$				35596	0.6495882884985735	$\mathcal{S}_U$$\mathcal{T}_R$	35596	0.6300067988788189	$\mathcal{S}_U$$\mathcal{T}_L$	35596	0.6479765329839422	$\mathcal{S}_U$$\mathcal{T}_S$	35596	0.630103485924857	$\mathcal{S}_U$$\mathcal{T}_D$						
36387	0.6496531716009386	$\mathcal{S}_R$$\mathcal{T}_R$	36387	0.6304293313399464	$\mathcal{S}_R$$\mathcal{T}_L$	36387	0.6480433905408496	$\mathcal{S}_R$$\mathcal{T}_S$	36387	0.6302611499416585	$\mathcal{S}_R$$\mathcal{T}_D$				36387	0.6496531716009386	$\mathcal{S}_U$$\mathcal{T}_R$	36387	0.6304293313399464	$\mathcal{S}_U$$\mathcal{T}_L$	36387	0.6480433905408496	$\mathcal{S}_U$$\mathcal{T}_S$	36387	0.6302611499416585	$\mathcal{S}_U$$\mathcal{T}_D$						
37178	0.6497026929239027	$\mathcal{S}_R$$\mathcal{T}_R$	37178	0.6307548156806401	$\mathcal{S}_R$$\mathcal{T}_L$	37178	0.6481153575741515	$\mathcal{S}_R$$\mathcal{T}_S$	37178	0.6303924849244201	$\mathcal{S}_R$$\mathcal{T}_D$				37178	0.6497026929239027	$\mathcal{S}_U$$\mathcal{T}_R$	37178	0.6307548156806401	$\mathcal{S}_U$$\mathcal{T}_L$	37178	0.6481153575741515	$\mathcal{S}_U$$\mathcal{T}_S$	37178	0.6303924849244201	$\mathcal{S}_U$$\mathcal{T}_D$						
37969	0.649716193984155	$\mathcal{S}_R$$\mathcal{T}_R$	37969	0.6310033658329322	$\mathcal{S}_R$$\mathcal{T}_L$	37969	0.6480895952910793	$\mathcal{S}_R$$\mathcal{T}_S$	37969	0.6304981365901272	$\mathcal{S}_R$$\mathcal{T}_D$				37969	0.649716193984155	$\mathcal{S}_U$$\mathcal{T}_R$	37969	0.6310033658329322	$\mathcal{S}_U$$\mathcal{T}_L$	37969	0.6480895952910793	$\mathcal{S}_U$$\mathcal{T}_S$	37969	0.6304981365901272	$\mathcal{S}_U$$\mathcal{T}_D$						
38760	0.6496626108276601	$\mathcal{S}_R$$\mathcal{T}_R$	38760	0.6311613815982325	$\mathcal{S}_R$$\mathcal{T}_L$	38760	0.648106647693381	$\mathcal{S}_R$$\mathcal{T}_S$	38760	0.6305960830377073	$\mathcal{S}_R$$\mathcal{T}_D$				38760	0.6496626108276601	$\mathcal{S}_U$$\mathcal{T}_R$	38760	0.6311613815982325	$\mathcal{S}_U$$\mathcal{T}_L$	38760	0.648106647693381	$\mathcal{S}_U$$\mathcal{T}_S$	38760	0.6305960830377073	$\mathcal{S}_U$$\mathcal{T}_D$						
39551	0.6496561390607535	$\mathcal{S}_R$$\mathcal{T}_R$	39551	0.6312350125945344	$\mathcal{S}_R$$\mathcal{T}_L$	39551	0.6481174240712405	$\mathcal{S}_R$$\mathcal{T}_S$	39551	0.6306903230495194	$\mathcal{S}_R$$\mathcal{T}_D$				39551	0.6496561390607535	$\mathcal{S}_U$$\mathcal{T}_R$	39551	0.6312350125945344	$\mathcal{S}_U$$\mathcal{T}_L$	39551	0.6481174240712406	$\mathcal{S}_U$$\mathcal{T}_S$	39551	0.6306903230495194	$\mathcal{S}_U$$\mathcal{T}_D$						
40342	0.6496384326292544	$\mathcal{S}_R$$\mathcal{T}_R$	40342	0.6313359996899456	$\mathcal{S}_R$$\mathcal{T}_L$	40342	0.6481432694764364	$\mathcal{S}_R$$\mathcal{T}_S$	40342	0.6307759120756266	$\mathcal{S}_R$$\mathcal{T}_D$				40342	0.6496384326292544	$\mathcal{S}_U$$\mathcal{T}_R$	40342	0.6313359996899456	$\mathcal{S}_U$$\mathcal{T}_L$	40342	0.6481432694764365	$\mathcal{S}_U$$\mathcal{T}_S$	40342	0.6307759120756266	$\mathcal{S}_U$$\mathcal{T}_D$						
40342		$\mathcal{S}_R$$\mathcal{T}_R$	40342		$\mathcal{S}_R$$\mathcal{T}_L$	40342		$\mathcal{S}_R$$\mathcal{T}_S$	40342		$\mathcal{S}_R$$\mathcal{T}_D$				40342		$\mathcal{S}_U$$\mathcal{T}_R$	40342		$\mathcal{S}_U$$\mathcal{T}_L$	40342		$\mathcal{S}_U$$\mathcal{T}_S$	40342		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_betrayal_eval_accuracy.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1894	0.7553444180522565	$\mathcal{S}_R$$\mathcal{T}_R$	1894	0.7553444180522565	$\mathcal{S}_R$$\mathcal{T}_L$	1894	0.7553444180522565	$\mathcal{S}_R$$\mathcal{T}_S$	1894	0.7553444180522565	$\mathcal{S}_R$$\mathcal{T}_D$	1011.0	0.7408287147004486	$\mathcal{S}_R$$\mathcal{O}$	1894	0.7553444180522565	$\mathcal{S}_U$$\mathcal{T}_R$	1894	0.7553444180522565	$\mathcal{S}_U$$\mathcal{T}_L$	1894	0.7553444180522565	$\mathcal{S}_U$$\mathcal{T}_S$	1894	0.7553444180522565	$\mathcal{S}_U$$\mathcal{T}_D$	1011.0	0.7408287147004486	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.8041699656901558	passive
3788	0.7470308788598575	$\mathcal{S}_R$$\mathcal{T}_R$	3788	0.7003167062549485	$\mathcal{S}_R$$\mathcal{T}_L$	3788	0.747426761678543	$\mathcal{S}_R$$\mathcal{T}_S$	3788	0.7498020585906571	$\mathcal{S}_R$$\mathcal{T}_D$	4736.0	0.7661652150963314	$\mathcal{S}_R$$\mathcal{O}$	3788	0.7391132224861441	$\mathcal{S}_U$$\mathcal{T}_R$	3788	0.6171813143309581	$\mathcal{S}_U$$\mathcal{T}_L$	3788	0.7288202692003167	$\mathcal{S}_U$$\mathcal{T}_S$	3788	0.6955661124307204	$\mathcal{S}_U$$\mathcal{T}_D$	4503.0	0.7495381367115334	$\mathcal{S}_U$$\mathcal{O}$	3787.7	0.8041699656901558	passive
5682	0.7513855898653998	$\mathcal{S}_R$$\mathcal{T}_R$	5682	0.6741884402216943	$\mathcal{S}_R$$\mathcal{T}_L$	5682	0.7252573238321456	$\mathcal{S}_R$$\mathcal{T}_S$	5682	0.720110847189232	$\mathcal{S}_R$$\mathcal{T}_D$	8388.0	0.7722354183161784	$\mathcal{S}_R$$\mathcal{O}$	5682	0.6821060965954078	$\mathcal{S}_U$$\mathcal{T}_R$	5682	0.6611243072050673	$\mathcal{S}_U$$\mathcal{T}_L$	5682	0.6801266825019794	$\mathcal{S}_U$$\mathcal{T}_S$	5682	0.6682501979414093	$\mathcal{S}_U$$\mathcal{T}_D$	7892.0	0.7476906835576669	$\mathcal{S}_U$$\mathcal{O}$	7575.4	0.8041699656901558	passive
7576	0.7442596991290578	$\mathcal{S}_R$$\mathcal{T}_R$	7576	0.6737925574030087	$\mathcal{S}_R$$\mathcal{T}_L$	7576	0.7268408551068883	$\mathcal{S}_R$$\mathcal{T}_S$	7576	0.7161520190023754	$\mathcal{S}_R$$\mathcal{T}_D$	12102.0	0.7801530746898918	$\mathcal{S}_R$$\mathcal{O}$	7576	0.6603325415676959	$\mathcal{S}_U$$\mathcal{T}_R$	7576	0.5918448139350752	$\mathcal{S}_U$$\mathcal{T}_L$	7576	0.6543942992874109	$\mathcal{S}_U$$\mathcal{T}_S$	7576	0.6254948535233571	$\mathcal{S}_U$$\mathcal{T}_D$	11469.0	0.7474267616785432	$\mathcal{S}_U$$\mathcal{O}$	11363.099999999999	0.8041699656901558	passive
9470	0.7501979414093428	$\mathcal{S}_R$$\mathcal{T}_R$	9470	0.666270783847981	$\mathcal{S}_R$$\mathcal{T}_L$	9470	0.7347585114806018	$\mathcal{S}_R$$\mathcal{T}_S$	9470	0.7157561361836896	$\mathcal{S}_R$$\mathcal{T}_D$	15784.0	0.7843758247558723	$\mathcal{S}_R$$\mathcal{O}$	9470	0.6567695961995249	$\mathcal{S}_U$$\mathcal{T}_R$	9470	0.5811559778305622	$\mathcal{S}_U$$\mathcal{T}_L$	9470	0.6365795724465558	$\mathcal{S}_U$$\mathcal{T}_S$	9470	0.6132224861441014	$\mathcal{S}_U$$\mathcal{T}_D$	14756.0	0.746371074162048	$\mathcal{S}_U$$\mathcal{O}$	15150.8	0.8041699656901558	passive
11364	0.7466349960411718	$\mathcal{S}_R$$\mathcal{T}_R$	11364	0.6603325415676959	$\mathcal{S}_R$$\mathcal{T}_L$	11364	0.7284243863816311	$\mathcal{S}_R$$\mathcal{T}_S$	11364	0.7086302454473475	$\mathcal{S}_R$$\mathcal{T}_D$	19482.0	0.7891264185801002	$\mathcal{S}_R$$\mathcal{O}$	11364	0.6421219319081553	$\mathcal{S}_U$$\mathcal{T}_R$	11364	0.6140142517814726	$\mathcal{S}_U$$\mathcal{T}_L$	11364	0.6278701504354711	$\mathcal{S}_U$$\mathcal{T}_S$	11364	0.5961995249406176	$\mathcal{S}_U$$\mathcal{T}_D$	18208.0	0.7735550277117973	$\mathcal{S}_U$$\mathcal{O}$	18938.5	0.8041699656901558	passive
13258	0.7490102929532858	$\mathcal{S}_R$$\mathcal{T}_R$	13258	0.6706254948535233	$\mathcal{S}_R$$\mathcal{T}_L$	13258	0.7304038004750595	$\mathcal{S}_R$$\mathcal{T}_S$	13258	0.7173396674584323	$\mathcal{S}_R$$\mathcal{T}_D$	23113.0	0.7893903404592241	$\mathcal{S}_R$$\mathcal{O}$	13258	0.6539984164687253	$\mathcal{S}_U$$\mathcal{T}_R$	13258	0.605304829770388	$\mathcal{S}_U$$\mathcal{T}_L$	13258	0.6330166270783848	$\mathcal{S}_U$$\mathcal{T}_S$	13258	0.6104513064133017	$\mathcal{S}_U$$\mathcal{T}_D$	22077.0	0.7817366059646345	$\mathcal{S}_U$$\mathcal{O}$	22726.199999999997	0.8041699656901558	passive
15152	0.7513855898653998	$\mathcal{S}_R$$\mathcal{T}_R$	15152	0.6840855106888362	$\mathcal{S}_R$$\mathcal{T}_L$	15152	0.7430720506730009	$\mathcal{S}_R$$\mathcal{T}_S$	15152	0.7260490894695171	$\mathcal{S}_R$$\mathcal{T}_D$	26813.0	0.793085246766957	$\mathcal{S}_R$$\mathcal{O}$	15152	0.6821060965954078	$\mathcal{S}_U$$\mathcal{T}_R$	15152	0.6547901821060966	$\mathcal{S}_U$$\mathcal{T}_L$	15152	0.6607284243863816	$\mathcal{S}_U$$\mathcal{T}_S$	15152	0.6516231195566112	$\mathcal{S}_U$$\mathcal{T}_D$	25586.0	0.7767220902612827	$\mathcal{S}_U$$\mathcal{O}$	26513.899999999998	0.8041699656901558	passive
17046	0.7608867775138559	$\mathcal{S}_R$$\mathcal{T}_R$	17046	0.6955661124307204	$\mathcal{S}_R$$\mathcal{T}_L$	17046	0.7494061757719714	$\mathcal{S}_R$$\mathcal{T}_S$	17046	0.7383214568487728	$\mathcal{S}_R$$\mathcal{T}_D$	30478.0	0.7891264185801004	$\mathcal{S}_R$$\mathcal{O}$	17046	0.714172604908947	$\mathcal{S}_U$$\mathcal{T}_R$	17046	0.6745843230403801	$\mathcal{S}_U$$\mathcal{T}_L$	17046	0.6805225653206651	$\mathcal{S}_U$$\mathcal{T}_S$	17046	0.6809184481393508	$\mathcal{S}_U$$\mathcal{T}_D$	29335.0	0.782264449722882	$\mathcal{S}_U$$\mathcal{O}$	30301.6	0.8041699656901558	passive
18940	0.7537608867775138	$\mathcal{S}_R$$\mathcal{T}_R$	18940	0.6955661124307205	$\mathcal{S}_R$$\mathcal{T}_L$	18940	0.7541567695961995	$\mathcal{S}_R$$\mathcal{T}_S$	18940	0.7351543942992874	$\mathcal{S}_R$$\mathcal{T}_D$	34192.0	0.7893903404592241	$\mathcal{S}_R$$\mathcal{O}$	18940	0.7304038004750594	$\mathcal{S}_U$$\mathcal{T}_R$	18940	0.6730007917656373	$\mathcal{S}_U$$\mathcal{T}_L$	18940	0.7133808392715756	$\mathcal{S}_U$$\mathcal{T}_S$	18940	0.716547901821061	$\mathcal{S}_U$$\mathcal{T}_D$	33198.0	0.7899181842174716	$\mathcal{S}_U$$\mathcal{O}$	34089.299999999996	0.8041699656901558	passive
20834	0.7628661916072842	$\mathcal{S}_R$$\mathcal{T}_R$	20834	0.7114014251781473	$\mathcal{S}_R$$\mathcal{T}_L$	20834	0.7620744259699128	$\mathcal{S}_R$$\mathcal{T}_S$	20834	0.7466349960411718	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0	0.7899181842174716	$\mathcal{S}_R$$\mathcal{O}$	20834	0.7422802850356294	$\mathcal{S}_U$$\mathcal{T}_R$	20834	0.6987331749802058	$\mathcal{S}_U$$\mathcal{T}_L$	20834	0.731987331749802	$\mathcal{S}_U$$\mathcal{T}_S$	20834	0.7327790973871734	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0	0.7901821060965953	$\mathcal{S}_U$$\mathcal{O}$	37877.0	0.8041699656901558	passive
22728	0.7632620744259699	$\mathcal{S}_R$$\mathcal{T}_R$	22728	0.7149643705463183	$\mathcal{S}_R$$\mathcal{T}_L$	22728	0.7668250197941409	$\mathcal{S}_R$$\mathcal{T}_S$	22728	0.7498020585906572	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0		$\mathcal{S}_R$$\mathcal{O}$	22728	0.7513855898653998	$\mathcal{S}_U$$\mathcal{T}_R$	22728	0.7209026128266034	$\mathcal{S}_U$$\mathcal{T}_L$	22728	0.7430720506730008	$\mathcal{S}_U$$\mathcal{T}_S$	22728	0.7391132224861441	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0		$\mathcal{S}_U$$\mathcal{O}$			
24622	0.7676167854315123	$\mathcal{S}_R$$\mathcal{T}_R$	24622	0.7260490894695171	$\mathcal{S}_R$$\mathcal{T}_L$	24622	0.7739509105304829	$\mathcal{S}_R$$\mathcal{T}_S$	24622	0.7569279493269991	$\mathcal{S}_R$$\mathcal{T}_D$				24622	0.7664291369754552	$\mathcal{S}_U$$\mathcal{T}_R$	24622	0.7375296912114014	$\mathcal{S}_U$$\mathcal{T}_L$	24622	0.7434679334916865	$\mathcal{S}_U$$\mathcal{T}_S$	24622	0.7430720506730008	$\mathcal{S}_U$$\mathcal{T}_D$						
26516	0.7731591448931117	$\mathcal{S}_R$$\mathcal{T}_R$	26516	0.7371338083927158	$\mathcal{S}_R$$\mathcal{T}_L$	26516	0.7771179730799683	$\mathcal{S}_R$$\mathcal{T}_S$	26516	0.7688044338875692	$\mathcal{S}_R$$\mathcal{T}_D$				26516	0.7743467933491686	$\mathcal{S}_U$$\mathcal{T}_R$	26516	0.7569279493269991	$\mathcal{S}_U$$\mathcal{T}_L$	26516	0.7541567695961995	$\mathcal{S}_U$$\mathcal{T}_S$	26516	0.7525732383214568	$\mathcal{S}_U$$\mathcal{T}_D$						
28410	0.7735550277117973	$\mathcal{S}_R$$\mathcal{T}_R$	28410	0.7446555819477434	$\mathcal{S}_R$$\mathcal{T}_L$	28410	0.7771179730799683	$\mathcal{S}_R$$\mathcal{T}_S$	28410	0.7747426761678543	$\mathcal{S}_R$$\mathcal{T}_D$				28410	0.7783056215360253	$\mathcal{S}_U$$\mathcal{T}_R$	28410	0.7695961995249406	$\mathcal{S}_U$$\mathcal{T}_L$	28410	0.7640538400633412	$\mathcal{S}_U$$\mathcal{T}_S$	28410	0.7604908946951703	$\mathcal{S}_U$$\mathcal{T}_D$						
30304	0.782264449722882	$\mathcal{S}_R$$\mathcal{T}_R$	30304	0.7557403008709422	$\mathcal{S}_R$$\mathcal{T}_L$	30304	0.7806809184481394	$\mathcal{S}_R$$\mathcal{T}_S$	30304	0.7790973871733966	$\mathcal{S}_R$$\mathcal{T}_D$				30304	0.7794932699920823	$\mathcal{S}_U$$\mathcal{T}_R$	30304	0.7715756136183689	$\mathcal{S}_U$$\mathcal{T}_L$	30304	0.781076801266825	$\mathcal{S}_U$$\mathcal{T}_S$	30304	0.770387965162312	$\mathcal{S}_U$$\mathcal{T}_D$						
32198	0.783452098178939	$\mathcal{S}_R$$\mathcal{T}_R$	32198	0.7684085510688836	$\mathcal{S}_R$$\mathcal{T}_L$	32198	0.7826603325415677	$\mathcal{S}_R$$\mathcal{T}_S$	32198	0.7854315122723674	$\mathcal{S}_R$$\mathcal{T}_D$				32198	0.7838479809976246	$\mathcal{S}_U$$\mathcal{T}_R$	32198	0.782264449722882	$\mathcal{S}_U$$\mathcal{T}_L$	32198	0.7897862232779098	$\mathcal{S}_U$$\mathcal{T}_S$	32198	0.7771179730799683	$\mathcal{S}_U$$\mathcal{T}_D$						
34092	0.7885985748218527	$\mathcal{S}_R$$\mathcal{T}_R$	34092	0.7711797307996833	$\mathcal{S}_R$$\mathcal{T}_L$	34092	0.7897862232779097	$\mathcal{S}_R$$\mathcal{T}_S$	34092	0.785827395091053	$\mathcal{S}_R$$\mathcal{T}_D$				34065	0.784639746634996	$\mathcal{S}_U$$\mathcal{T}_R$	34092	0.783452098178939	$\mathcal{S}_U$$\mathcal{T}_L$	34092	0.7921615201900237	$\mathcal{S}_U$$\mathcal{T}_S$	34092	0.7802850356294537	$\mathcal{S}_U$$\mathcal{T}_D$						
35986	0.7850356294536817	$\mathcal{S}_R$$\mathcal{T}_R$	35986	0.7846397466349961	$\mathcal{S}_R$$\mathcal{T}_L$	35986	0.7909738717339667	$\mathcal{S}_R$$\mathcal{T}_S$	35986	0.7917656373713381	$\mathcal{S}_R$$\mathcal{T}_D$				35642	0.7870150435471102	$\mathcal{S}_U$$\mathcal{T}_R$	35812	0.7866191607284244	$\mathcal{S}_U$$\mathcal{T}_L$	35824	0.794140934283452	$\mathcal{S}_U$$\mathcal{T}_S$	35855	0.783452098178939	$\mathcal{S}_U$$\mathcal{T}_D$						
37233	0.7862232779097387	$\mathcal{S}_R$$\mathcal{T}_R$	37223	0.7850356294536817	$\mathcal{S}_R$$\mathcal{T}_L$	37244	0.7842438638163104	$\mathcal{S}_R$$\mathcal{T}_S$	37223	0.7901821060965954	$\mathcal{S}_R$$\mathcal{T}_D$				36845	0.7842438638163104	$\mathcal{S}_U$$\mathcal{T}_R$	36911	0.7842438638163103	$\mathcal{S}_U$$\mathcal{T}_L$	36981	0.7913697545526523	$\mathcal{S}_U$$\mathcal{T}_S$	36946	0.7830562153602534	$\mathcal{S}_U$$\mathcal{T}_D$						
37699	0.7901821060965954	$\mathcal{S}_R$$\mathcal{T}_R$	37689	0.7854315122723674	$\mathcal{S}_R$$\mathcal{T}_L$	37701	0.7866191607284244	$\mathcal{S}_R$$\mathcal{T}_S$	37689	0.7901821060965954	$\mathcal{S}_R$$\mathcal{T}_D$				37369	0.7830562153602534	$\mathcal{S}_U$$\mathcal{T}_R$	37435	0.7854315122723674	$\mathcal{S}_U$$\mathcal{T}_L$	37505	0.7925574030087095	$\mathcal{S}_U$$\mathcal{T}_S$	37470	0.7838479809976246	$\mathcal{S}_U$$\mathcal{T}_D$						
37699		$\mathcal{S}_R$$\mathcal{T}_R$	37689		$\mathcal{S}_R$$\mathcal{T}_L$	37701		$\mathcal{S}_R$$\mathcal{T}_S$	37689		$\mathcal{S}_R$$\mathcal{T}_D$				37369		$\mathcal{S}_U$$\mathcal{T}_R$	37435		$\mathcal{S}_U$$\mathcal{T}_L$	37505		$\mathcal{S}_U$$\mathcal{T}_S$	37470		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_betrayal_eval_jsdiv.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1894	0.07251936569809914	$\mathcal{S}_R$$\mathcal{T}_R$	1894	0.07251936569809914	$\mathcal{S}_R$$\mathcal{T}_L$	1894	0.07251936569809914	$\mathcal{S}_R$$\mathcal{T}_S$	1894	0.07251936569809914	$\mathcal{S}_R$$\mathcal{T}_D$	1011.0	0.07758762439092	$\mathcal{S}_R$$\mathcal{O}$	1894	0.07251936569809914	$\mathcal{S}_U$$\mathcal{T}_R$	1894	0.07251936569809914	$\mathcal{S}_U$$\mathcal{T}_L$	1894	0.07251936569809914	$\mathcal{S}_U$$\mathcal{T}_S$	1894	0.07251936569809914	$\mathcal{S}_U$$\mathcal{T}_D$	1011.0	0.07758762439092	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.039030409107605614	passive
3788	0.06509628519415855	$\mathcal{S}_R$$\mathcal{T}_R$	3788	0.06901398301124573	$\mathcal{S}_R$$\mathcal{T}_L$	3788	0.0659901313483715	$\mathcal{S}_R$$\mathcal{T}_S$	3788	0.06659940257668495	$\mathcal{S}_R$$\mathcal{T}_D$	4736.0	0.06110807011524836	$\mathcal{S}_R$$\mathcal{O}$	3788	0.07039780914783478	$\mathcal{S}_U$$\mathcal{T}_R$	3788	0.08159662783145905	$\mathcal{S}_U$$\mathcal{T}_L$	3788	0.07335004210472107	$\mathcal{S}_U$$\mathcal{T}_S$	3788	0.07544711977243423	$\mathcal{S}_U$$\mathcal{T}_D$	4503.0	0.07671935607989629	$\mathcal{S}_U$$\mathcal{O}$	3787.7	0.039030409107605614	passive
5682	0.06137866526842117	$\mathcal{S}_R$$\mathcal{T}_R$	5682	0.07028549164533615	$\mathcal{S}_R$$\mathcal{T}_L$	5682	0.06405745819211006	$\mathcal{S}_R$$\mathcal{T}_S$	5682	0.06584926694631577	$\mathcal{S}_R$$\mathcal{T}_D$	8388.0	0.049036686619122825	$\mathcal{S}_R$$\mathcal{O}$	5682	0.07381490617990494	$\mathcal{S}_U$$\mathcal{T}_R$	5682	0.07574388384819031	$\mathcal{S}_U$$\mathcal{T}_L$	5682	0.07646821811795235	$\mathcal{S}_U$$\mathcal{T}_S$	5682	0.07685532420873642	$\mathcal{S}_U$$\mathcal{T}_D$	7892.0	0.07173278431097667	$\mathcal{S}_U$$\mathcal{O}$	7575.4	0.039030409107605614	passive
7576	0.06131926737725735	$\mathcal{S}_R$$\mathcal{T}_R$	7576	0.07019736990332603	$\mathcal{S}_R$$\mathcal{T}_L$	7576	0.06352097913622856	$\mathcal{S}_R$$\mathcal{T}_S$	7576	0.06603258475661278	$\mathcal{S}_R$$\mathcal{T}_D$	12102.0	0.045100703835487366	$\mathcal{S}_R$$\mathcal{O}$	7576	0.07532595843076706	$\mathcal{S}_U$$\mathcal{T}_R$	7576	0.08594317734241486	$\mathcal{S}_U$$\mathcal{T}_L$	7576	0.07855753973126411	$\mathcal{S}_U$$\mathcal{T}_S$	7576	0.08349119126796722	$\mathcal{S}_U$$\mathcal{T}_D$	11469.0	0.067934383948644	$\mathcal{S}_U$$\mathcal{O}$	11363.099999999999	0.039030409107605614	passive
9470	0.059849612414836884	$\mathcal{S}_R$$\mathcal{T}_R$	9470	0.07040753215551376	$\mathcal{S}_R$$\mathcal{T}_L$	9470	0.06286964192986488	$\mathcal{S}_R$$\mathcal{T}_S$	9470	0.06579406186938286	$\mathcal{S}_R$$\mathcal{T}_D$	15784.0	0.04394997035463651	$\mathcal{S}_R$$\mathcal{O}$	9470	0.07827327400445938	$\mathcal{S}_U$$\mathcal{T}_R$	9470	0.08961430564522743	$\mathcal{S}_U$$\mathcal{T}_L$	9470	0.08210806548595428	$\mathcal{S}_U$$\mathcal{T}_S$	9470	0.08622684702277184	$\mathcal{S}_U$$\mathcal{T}_D$	14756.0	0.06677976250648499	$\mathcal{S}_U$$\mathcal{O}$	15150.8	0.039030409107605614	passive
11364	0.05967317521572113	$\mathcal{S}_R$$\mathcal{T}_R$	11364	0.06984147056937218	$\mathcal{S}_R$$\mathcal{T}_L$	11364	0.06221911497414112	$\mathcal{S}_R$$\mathcal{T}_S$	11364	0.06568816863000393	$\mathcal{S}_R$$\mathcal{T}_D$	19482.0	0.04370611906051636	$\mathcal{S}_R$$\mathcal{O}$	11364	0.08117504417896271	$\mathcal{S}_U$$\mathcal{T}_R$	11364	0.08346050977706909	$\mathcal{S}_U$$\mathcal{T}_L$	11364	0.08355982229113579	$\mathcal{S}_U$$\mathcal{T}_S$	11364	0.08802204579114914	$\mathcal{S}_U$$\mathcal{T}_D$	18208.0	0.06041353568434715	$\mathcal{S}_U$$\mathcal{O}$	18938.5	0.039030409107605614	passive
13258	0.05864224582910538	$\mathcal{S}_R$$\mathcal{T}_R$	13258	0.0681849829852581	$\mathcal{S}_R$$\mathcal{T}_L$	13258	0.0626363642513752	$\mathcal{S}_R$$\mathcal{T}_S$	13258	0.06464650481939316	$\mathcal{S}_R$$\mathcal{T}_D$	23113.0	0.0440920889377594	$\mathcal{S}_R$$\mathcal{O}$	13258	0.07741983234882355	$\mathcal{S}_U$$\mathcal{T}_R$	13258	0.08432665467262268	$\mathcal{S}_U$$\mathcal{T}_L$	13258	0.08275353536009789	$\mathcal{S}_U$$\mathcal{T}_S$	13258	0.08485240489244461	$\mathcal{S}_U$$\mathcal{T}_D$	22077.0	0.0546688511967659	$\mathcal{S}_U$$\mathcal{O}$	22726.199999999997	0.039030409107605614	passive
15152	0.057896217331290245	$\mathcal{S}_R$$\mathcal{T}_R$	15152	0.06652030348777771	$\mathcal{S}_R$$\mathcal{T}_L$	15152	0.060534240677952766	$\mathcal{S}_R$$\mathcal{T}_S$	15152	0.06309214234352112	$\mathcal{S}_R$$\mathcal{T}_D$	26813.0	0.04372220238049825	$\mathcal{S}_R$$\mathcal{O}$	15152	0.07354158163070679	$\mathcal{S}_U$$\mathcal{T}_R$	15152	0.07671991363167763	$\mathcal{S}_U$$\mathcal{T}_L$	15152	0.07838274911046028	$\mathcal{S}_U$$\mathcal{T}_S$	15152	0.07948526367545128	$\mathcal{S}_U$$\mathcal{T}_D$	25586.0	0.052477737267812095	$\mathcal{S}_U$$\mathcal{O}$	26513.899999999998	0.039030409107605614	passive
17046	0.055284006521105766	$\mathcal{S}_R$$\mathcal{T}_R$	17046	0.06485513038933277	$\mathcal{S}_R$$\mathcal{T}_L$	17046	0.058801595121622086	$\mathcal{S}_R$$\mathcal{T}_S$	17046	0.0614718496799469	$\mathcal{S}_R$$\mathcal{T}_D$	30478.0	0.04432497173547745	$\mathcal{S}_R$$\mathcal{O}$	17046	0.06948558241128922	$\mathcal{S}_U$$\mathcal{T}_R$	17046	0.0744740217924118	$\mathcal{S}_U$$\mathcal{T}_L$	17046	0.0743519514799118	$\mathcal{S}_U$$\mathcal{T}_S$	17046	0.07346921414136887	$\mathcal{S}_U$$\mathcal{T}_D$	29335.0	0.04953022301197052	$\mathcal{S}_U$$\mathcal{O}$	30301.6	0.039030409107605614	passive
18940	0.05603064224123955	$\mathcal{S}_R$$\mathcal{T}_R$	18940	0.06454270146787167	$\mathcal{S}_R$$\mathcal{T}_L$	18940	0.05806298926472664	$\mathcal{S}_R$$\mathcal{T}_S$	18940	0.06066920422017574	$\mathcal{S}_R$$\mathcal{T}_D$	34192.0	0.04416497920950254	$\mathcal{S}_R$$\mathcal{O}$	18940	0.06634775549173355	$\mathcal{S}_U$$\mathcal{T}_R$	18940	0.07327357679605484	$\mathcal{S}_U$$\mathcal{T}_L$	18940	0.07036659866571426	$\mathcal{S}_U$$\mathcal{T}_S$	18940	0.06671210005879402	$\mathcal{S}_U$$\mathcal{T}_D$	33198.0	0.047118651370207466	$\mathcal{S}_U$$\mathcal{O}$	34089.299999999996	0.039030409107605614	passive
20834	0.053732139989733696	$\mathcal{S}_R$$\mathcal{T}_R$	20834	0.06190279871225357	$\mathcal{S}_R$$\mathcal{T}_L$	20834	0.05639653094112873	$\mathcal{S}_R$$\mathcal{T}_S$	20834	0.05892815440893173	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0	0.04508128513892492	$\mathcal{S}_R$$\mathcal{O}$	20834	0.06339041516184807	$\mathcal{S}_U$$\mathcal{T}_R$	20834	0.06889470294117928	$\mathcal{S}_U$$\mathcal{T}_L$	20834	0.06606335192918777	$\mathcal{S}_U$$\mathcal{T}_S$	20834	0.06332048401236534	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0	0.045985233038663864	$\mathcal{S}_U$$\mathcal{O}$	37877.0	0.039030409107605614	passive
22728	0.053107067942619324	$\mathcal{S}_R$$\mathcal{T}_R$	22728	0.06086522340774536	$\mathcal{S}_R$$\mathcal{T}_L$	22728	0.05494141764938831	$\mathcal{S}_R$$\mathcal{T}_S$	22728	0.057944681495428085	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0		$\mathcal{S}_R$$\mathcal{O}$	22728	0.06021168828010559	$\mathcal{S}_U$$\mathcal{T}_R$	22728	0.06395169347524643	$\mathcal{S}_U$$\mathcal{T}_L$	22728	0.06273694522678852	$\mathcal{S}_U$$\mathcal{T}_S$	22728	0.0605669729411602	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0		$\mathcal{S}_U$$\mathcal{O}$			
24622	0.051586221903562546	$\mathcal{S}_R$$\mathcal{T}_R$	24622	0.058147698640823364	$\mathcal{S}_R$$\mathcal{T}_L$	24622	0.05314302071928978	$\mathcal{S}_R$$\mathcal{T}_S$	24622	0.055696725845336914	$\mathcal{S}_R$$\mathcal{T}_D$				24622	0.05682125873863697	$\mathcal{S}_U$$\mathcal{T}_R$	24622	0.059435974806547165	$\mathcal{S}_U$$\mathcal{T}_L$	24622	0.06022047996520996	$\mathcal{S}_U$$\mathcal{T}_S$	24622	0.05803092010319233	$\mathcal{S}_U$$\mathcal{T}_D$						
26516	0.0499529130756855	$\mathcal{S}_R$$\mathcal{T}_R$	26516	0.055866751819849014	$\mathcal{S}_R$$\mathcal{T}_L$	26516	0.05180444195866585	$\mathcal{S}_R$$\mathcal{T}_S$	26516	0.053706493228673935	$\mathcal{S}_R$$\mathcal{T}_D$				26516	0.05431438237428665	$\mathcal{S}_U$$\mathcal{T}_R$	26516	0.055518973618745804	$\mathcal{S}_U$$\mathcal{T}_L$	26516	0.0570092648267746	$\mathcal{S}_U$$\mathcal{T}_S$	26516	0.05545506067574024	$\mathcal{S}_U$$\mathcal{T}_D$						
28410	0.04983435571193695	$\mathcal{S}_R$$\mathcal{T}_R$	28410	0.05365786515176296	$\mathcal{S}_R$$\mathcal{T}_L$	28410	0.05093905329704285	$\mathcal{S}_R$$\mathcal{T}_S$	28410	0.052403874695301056	$\mathcal{S}_R$$\mathcal{T}_D$				28410	0.05153819918632507	$\mathcal{S}_U$$\mathcal{T}_R$	28410	0.052314432337880135	$\mathcal{S}_U$$\mathcal{T}_L$	28410	0.053944697603583336	$\mathcal{S}_U$$\mathcal{T}_S$	28410	0.05321810580790043	$\mathcal{S}_U$$\mathcal{T}_D$						
30304	0.04843695089221001	$\mathcal{S}_R$$\mathcal{T}_R$	30304	0.05184556916356087	$\mathcal{S}_R$$\mathcal{T}_L$	30304	0.04970067925751209	$\mathcal{S}_R$$\mathcal{T}_S$	30304	0.05086999759078026	$\mathcal{S}_R$$\mathcal{T}_D$				30304	0.050610555335879326	$\mathcal{S}_U$$\mathcal{T}_R$	30304	0.0507170632481575	$\mathcal{S}_U$$\mathcal{T}_L$	30304	0.051210807636380196	$\mathcal{S}_U$$\mathcal{T}_S$	30304	0.05103376880288124	$\mathcal{S}_U$$\mathcal{T}_D$						
32198	0.047490283846855164	$\mathcal{S}_R$$\mathcal{T}_R$	32198	0.049763208255171776	$\mathcal{S}_R$$\mathcal{T}_L$	32198	0.04816308803856373	$\mathcal{S}_R$$\mathcal{T}_S$	32198	0.049090756103396416	$\mathcal{S}_R$$\mathcal{T}_D$				32198	0.04901038855314255	$\mathcal{S}_U$$\mathcal{T}_R$	32198	0.04895487055182457	$\mathcal{S}_U$$\mathcal{T}_L$	32198	0.04990123584866524	$\mathcal{S}_U$$\mathcal{T}_S$	32198	0.04918946698307991	$\mathcal{S}_U$$\mathcal{T}_D$						
34092	0.046442339196801186	$\mathcal{S}_R$$\mathcal{T}_R$	34092	0.048667196184396744	$\mathcal{S}_R$$\mathcal{T}_L$	34092	0.04742317833006382	$\mathcal{S}_R$$\mathcal{T}_S$	34092	0.04795146360993385	$\mathcal{S}_R$$\mathcal{T}_D$				34065	0.047631459310650826	$\mathcal{S}_U$$\mathcal{T}_R$	34092	0.047755397856235504	$\mathcal{S}_U$$\mathcal{T}_L$	34092	0.0481114387512207	$\mathcal{S}_U$$\mathcal{T}_S$	34092	0.047270746901631355	$\mathcal{S}_U$$\mathcal{T}_D$						
35986	0.045835576951503754	$\mathcal{S}_R$$\mathcal{T}_R$	35986	0.04683224856853485	$\mathcal{S}_R$$\mathcal{T}_L$	35986	0.04653521627187729	$\mathcal{S}_R$$\mathcal{T}_S$	35986	0.04652790352702141	$\mathcal{S}_R$$\mathcal{T}_D$				35642	0.046779440715909004	$\mathcal{S}_U$$\mathcal{T}_R$	35812	0.04651472344994545	$\mathcal{S}_U$$\mathcal{T}_L$	35824	0.047192374244332314	$\mathcal{S}_U$$\mathcal{T}_S$	35855	0.04694982245564461	$\mathcal{S}_U$$\mathcal{T}_D$						
37233	0.045851998031139374	$\mathcal{S}_R$$\mathcal{T}_R$	37223	0.04633256793022156	$\mathcal{S}_R$$\mathcal{T}_L$	37244	0.04652173072099686	$\mathcal{S}_R$$\mathcal{T}_S$	37223	0.046470191329717636	$\mathcal{S}_R$$\mathcal{T}_D$				36845	0.046790093183517456	$\mathcal{S}_U$$\mathcal{T}_R$	36911	0.04665209352970123	$\mathcal{S}_U$$\mathcal{T}_L$	36981	0.04721657745540142	$\mathcal{S}_U$$\mathcal{T}_S$	36946	0.04651515185832977	$\mathcal{S}_U$$\mathcal{T}_D$						
37699	0.045811280608177185	$\mathcal{S}_R$$\mathcal{T}_R$	37689	0.04630830138921738	$\mathcal{S}_R$$\mathcal{T}_L$	37701	0.046657269820570946	$\mathcal{S}_R$$\mathcal{T}_S$	37689	0.046659085899591446	$\mathcal{S}_R$$\mathcal{T}_D$				37369	0.04722579941153526	$\mathcal{S}_U$$\mathcal{T}_R$	37435	0.04655350372195244	$\mathcal{S}_U$$\mathcal{T}_L$	37505	0.047262042760849	$\mathcal{S}_U$$\mathcal{T}_S$	37470	0.04668827913701534	$\mathcal{S}_U$$\mathcal{T}_D$						
37699		$\mathcal{S}_R$$\mathcal{T}_R$	37689		$\mathcal{S}_R$$\mathcal{T}_L$	37701		$\mathcal{S}_R$$\mathcal{T}_S$	37689		$\mathcal{S}_R$$\mathcal{T}_D$				37369		$\mathcal{S}_U$$\mathcal{T}_R$	37435		$\mathcal{S}_U$$\mathcal{T}_L$	37505		$\mathcal{S}_U$$\mathcal{T}_S$	37470		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_betrayal_eval_loss.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1894	0.6179420053958893	$\mathcal{S}_R$$\mathcal{T}_R$	1894	0.6179420053958893	$\mathcal{S}_R$$\mathcal{T}_L$	1894	0.6179420053958893	$\mathcal{S}_R$$\mathcal{T}_S$	1894	0.6179420053958893	$\mathcal{S}_R$$\mathcal{T}_D$	1011.0	0.6384852329889933	$\mathcal{S}_R$$\mathcal{O}$	1894	0.6179420053958893	$\mathcal{S}_U$$\mathcal{T}_R$	1894	0.6179420053958893	$\mathcal{S}_U$$\mathcal{T}_L$	1894	0.6179420053958893	$\mathcal{S}_U$$\mathcal{T}_S$	1894	0.6179420053958893	$\mathcal{S}_U$$\mathcal{T}_D$	1011.0	0.6384852329889933	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.5207579135894775	passive
3788	0.5936096906661987	$\mathcal{S}_R$$\mathcal{T}_R$	3788	0.6088079214096069	$\mathcal{S}_R$$\mathcal{T}_L$	3788	0.5966423749923706	$\mathcal{S}_R$$\mathcal{T}_S$	3788	0.5989490151405334	$\mathcal{S}_R$$\mathcal{T}_D$	4736.0	0.5836648742357889	$\mathcal{S}_R$$\mathcal{O}$	3788	0.6109192967414856	$\mathcal{S}_U$$\mathcal{T}_R$	3788	0.6546268463134766	$\mathcal{S}_U$$\mathcal{T}_L$	3788	0.6214988231658936	$\mathcal{S}_U$$\mathcal{T}_S$	3788	0.629948228597641	$\mathcal{S}_U$$\mathcal{T}_D$	4503.0	0.6346743305524191	$\mathcal{S}_U$$\mathcal{O}$	3787.7	0.5207579135894775	passive
5682	0.5825053453445435	$\mathcal{S}_R$$\mathcal{T}_R$	5682	0.6178278028964996	$\mathcal{S}_R$$\mathcal{T}_L$	5682	0.5925953984260559	$\mathcal{S}_R$$\mathcal{T}_S$	5682	0.5988166332244873	$\mathcal{S}_R$$\mathcal{T}_D$	8388.0	0.547311802705129	$\mathcal{S}_R$$\mathcal{O}$	5682	0.6251893639564514	$\mathcal{S}_U$$\mathcal{T}_R$	5682	0.6327776312828064	$\mathcal{S}_U$$\mathcal{T}_L$	5682	0.635490894317627	$\mathcal{S}_U$$\mathcal{T}_S$	5682	0.6379397809505463	$\mathcal{S}_U$$\mathcal{T}_D$	7892.0	0.6177844603856405	$\mathcal{S}_U$$\mathcal{O}$	7575.4	0.5207579135894775	passive
7576	0.5842663943767548	$\mathcal{S}_R$$\mathcal{T}_R$	7576	0.6201456487178802	$\mathcal{S}_R$$\mathcal{T}_L$	7576	0.5924345552921295	$\mathcal{S}_R$$\mathcal{T}_S$	7576	0.6016084551811218	$\mathcal{S}_R$$\mathcal{T}_D$	12102.0	0.5379782120386759	$\mathcal{S}_R$$\mathcal{O}$	7576	0.6327674090862274	$\mathcal{S}_U$$\mathcal{T}_R$	7576	0.6744325757026672	$\mathcal{S}_U$$\mathcal{T}_L$	7576	0.6449185907840729	$\mathcal{S}_U$$\mathcal{T}_S$	7576	0.6643000543117523	$\mathcal{S}_U$$\mathcal{T}_D$	11469.0	0.6052496433258057	$\mathcal{S}_U$$\mathcal{O}$	11363.099999999999	0.5207579135894775	passive
9470	0.5804857313632965	$\mathcal{S}_R$$\mathcal{T}_R$	9470	0.6228737831115723	$\mathcal{S}_R$$\mathcal{T}_L$	9470	0.5915219783782959	$\mathcal{S}_R$$\mathcal{T}_S$	9470	0.6023783683776855	$\mathcal{S}_R$$\mathcal{T}_D$	15784.0	0.5369229316711426	$\mathcal{S}_R$$\mathcal{O}$	9470	0.6447458267211914	$\mathcal{S}_U$$\mathcal{T}_R$	9470	0.6911588907241821	$\mathcal{S}_U$$\mathcal{T}_L$	9470	0.6600990295410156	$\mathcal{S}_U$$\mathcal{T}_S$	9470	0.6761212944984436	$\mathcal{S}_U$$\mathcal{T}_D$	14756.0	0.6021893819173177	$\mathcal{S}_U$$\mathcal{O}$	15150.8	0.5207579135894775	passive
11364	0.5818092525005341	$\mathcal{S}_R$$\mathcal{T}_R$	11364	0.6224337220191956	$\mathcal{S}_R$$\mathcal{T}_L$	11364	0.5903897881507874	$\mathcal{S}_R$$\mathcal{T}_S$	11364	0.6029626727104187	$\mathcal{S}_R$$\mathcal{T}_D$	19482.0	0.5397631724675497	$\mathcal{S}_R$$\mathcal{O}$	11364	0.6565539240837097	$\mathcal{S}_U$$\mathcal{T}_R$	11364	0.6663272380828857	$\mathcal{S}_U$$\mathcal{T}_L$	11364	0.6662892401218414	$\mathcal{S}_U$$\mathcal{T}_S$	11364	0.6836175322532654	$\mathcal{S}_U$$\mathcal{T}_D$	18208.0	0.5818589329719543	$\mathcal{S}_U$$\mathcal{O}$	18938.5	0.5207579135894775	passive
13258	0.5793473124504089	$\mathcal{S}_R$$\mathcal{T}_R$	13258	0.6178081035614014	$\mathcal{S}_R$$\mathcal{T}_L$	13258	0.5933939218521118	$\mathcal{S}_R$$\mathcal{T}_S$	13258	0.6005530059337616	$\mathcal{S}_R$$\mathcal{T}_D$	23113.0	0.5428352753321329	$\mathcal{S}_R$$\mathcal{O}$	13258	0.6423452496528625	$\mathcal{S}_U$$\mathcal{T}_R$	13258	0.6696611046791077	$\mathcal{S}_U$$\mathcal{T}_L$	13258	0.6634484827518463	$\mathcal{S}_U$$\mathcal{T}_S$	13258	0.6719718277454376	$\mathcal{S}_U$$\mathcal{T}_D$	22077.0	0.56527046362559	$\mathcal{S}_U$$\mathcal{O}$	22726.199999999997	0.5207579135894775	passive
15152	0.5776044130325317	$\mathcal{S}_R$$\mathcal{T}_R$	15152	0.6128203868865967	$\mathcal{S}_R$$\mathcal{T}_L$	15152	0.5869438052177429	$\mathcal{S}_R$$\mathcal{T}_S$	15152	0.596135675907135	$\mathcal{S}_R$$\mathcal{T}_D$	26813.0	0.5444642305374146	$\mathcal{S}_R$$\mathcal{O}$	15152	0.6280225515365601	$\mathcal{S}_U$$\mathcal{T}_R$	15152	0.6402594149112701	$\mathcal{S}_U$$\mathcal{T}_L$	15152	0.646476536989212	$\mathcal{S}_U$$\mathcal{T}_S$	15152	0.6513281166553497	$\mathcal{S}_U$$\mathcal{T}_D$	25586.0	0.5628384351730347	$\mathcal{S}_U$$\mathcal{O}$	26513.899999999998	0.5207579135894775	passive
17046	0.5692334771156311	$\mathcal{S}_R$$\mathcal{T}_R$	17046	0.6074092388153076	$\mathcal{S}_R$$\mathcal{T}_L$	17046	0.5817795693874359	$\mathcal{S}_R$$\mathcal{T}_S$	17046	0.5914083421230316	$\mathcal{S}_R$$\mathcal{T}_D$	30478.0	0.547745962937673	$\mathcal{S}_R$$\mathcal{O}$	17046	0.6123675107955933	$\mathcal{S}_U$$\mathcal{T}_R$	17046	0.6312679946422577	$\mathcal{S}_U$$\mathcal{T}_L$	17046	0.6310205161571503	$\mathcal{S}_U$$\mathcal{T}_S$	17046	0.628553032875061	$\mathcal{S}_U$$\mathcal{T}_D$	29335.0	0.5575886368751526	$\mathcal{S}_U$$\mathcal{O}$	30301.6	0.5207579135894775	passive
18940	0.5732899308204651	$\mathcal{S}_R$$\mathcal{T}_R$	18940	0.6077068448066711	$\mathcal{S}_R$$\mathcal{T}_L$	18940	0.580268144607544	$\mathcal{S}_R$$\mathcal{T}_S$	18940	0.5896324813365936	$\mathcal{S}_R$$\mathcal{T}_D$	34192.0	0.5484213630358378	$\mathcal{S}_R$$\mathcal{O}$	18940	0.6009469926357269	$\mathcal{S}_U$$\mathcal{T}_R$	18940	0.6268115639686584	$\mathcal{S}_U$$\mathcal{T}_L$	18940	0.6167592704296112	$\mathcal{S}_U$$\mathcal{T}_S$	18940	0.6042692363262177	$\mathcal{S}_U$$\mathcal{T}_D$	33198.0	0.5548621217409769	$\mathcal{S}_U$$\mathcal{O}$	34089.299999999996	0.5207579135894775	passive
20834	0.5660717785358429	$\mathcal{S}_R$$\mathcal{T}_R$	20834	0.5987939238548279	$\mathcal{S}_R$$\mathcal{T}_L$	20834	0.5753655433654785	$\mathcal{S}_R$$\mathcal{T}_S$	20834	0.5848962068557739	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0	0.5541169047355652	$\mathcal{S}_R$$\mathcal{O}$	20834	0.5911000370979309	$\mathcal{S}_U$$\mathcal{T}_R$	20834	0.6116327047348022	$\mathcal{S}_U$$\mathcal{T}_L$	20834	0.6016596853733063	$\mathcal{S}_U$$\mathcal{T}_S$	20834	0.5927961766719818	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0	0.5568985939025879	$\mathcal{S}_U$$\mathcal{O}$	37877.0	0.5207579135894775	passive
22728	0.5652772784233093	$\mathcal{S}_R$$\mathcal{T}_R$	22728	0.5963733494281769	$\mathcal{S}_R$$\mathcal{T}_L$	22728	0.5716288089752197	$\mathcal{S}_R$$\mathcal{T}_S$	22728	0.5826177299022675	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0		$\mathcal{S}_R$$\mathcal{O}$	22728	0.5821208357810974	$\mathcal{S}_U$$\mathcal{T}_R$	22728	0.5965889692306519	$\mathcal{S}_U$$\mathcal{T}_L$	22728	0.5917722582817078	$\mathcal{S}_U$$\mathcal{T}_S$	22728	0.5844351947307587	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0		$\mathcal{S}_U$$\mathcal{O}$			
24622	0.5610001385211945	$\mathcal{S}_R$$\mathcal{T}_R$	24622	0.587637186050415	$\mathcal{S}_R$$\mathcal{T}_L$	24622	0.5665243864059448	$\mathcal{S}_R$$\mathcal{T}_S$	24622	0.5760593414306641	$\mathcal{S}_R$$\mathcal{T}_D$				24622	0.5721158683300018	$\mathcal{S}_U$$\mathcal{T}_R$	24622	0.5825050473213196	$\mathcal{S}_U$$\mathcal{T}_L$	24622	0.5852565765380859	$\mathcal{S}_U$$\mathcal{T}_S$	24622	0.5773673355579376	$\mathcal{S}_U$$\mathcal{T}_D$						
26516	0.5565739274024963	$\mathcal{S}_R$$\mathcal{T}_R$	26516	0.5805193185806274	$\mathcal{S}_R$$\mathcal{T}_L$	26516	0.5633065700531006	$\mathcal{S}_R$$\mathcal{T}_S$	26516	0.5705933272838593	$\mathcal{S}_R$$\mathcal{T}_D$				26516	0.5647452473640442	$\mathcal{S}_U$$\mathcal{T}_R$	26516	0.5703669786453247	$\mathcal{S}_U$$\mathcal{T}_L$	26516	0.5750825107097626	$\mathcal{S}_U$$\mathcal{T}_S$	26516	0.5691579282283783	$\mathcal{S}_U$$\mathcal{T}_D$						
28410	0.5575964450836182	$\mathcal{S}_R$$\mathcal{T}_R$	28410	0.5739436745643616	$\mathcal{S}_R$$\mathcal{T}_L$	28410	0.5622308552265167	$\mathcal{S}_R$$\mathcal{T}_S$	28410	0.5676157176494598	$\mathcal{S}_R$$\mathcal{T}_D$				28410	0.5576467514038086	$\mathcal{S}_U$$\mathcal{T}_R$	28410	0.5610484480857849	$\mathcal{S}_U$$\mathcal{T}_L$	28410	0.5665915012359619	$\mathcal{S}_U$$\mathcal{T}_S$	28410	0.563901960849762	$\mathcal{S}_U$$\mathcal{T}_D$						
30304	0.5541634559631348	$\mathcal{S}_R$$\mathcal{T}_R$	30304	0.5687517821788788	$\mathcal{S}_R$$\mathcal{T}_L$	30304	0.5595226883888245	$\mathcal{S}_R$$\mathcal{T}_S$	30304	0.563536137342453	$\mathcal{S}_R$$\mathcal{T}_D$				30304	0.5569961965084076	$\mathcal{S}_U$$\mathcal{T}_R$	30304	0.5573384165763855	$\mathcal{S}_U$$\mathcal{T}_L$	30304	0.559144914150238	$\mathcal{S}_U$$\mathcal{T}_S$	30304	0.5579568147659302	$\mathcal{S}_U$$\mathcal{T}_D$						
32198	0.5526037514209747	$\mathcal{S}_R$$\mathcal{T}_R$	32198	0.5624238550662994	$\mathcal{S}_R$$\mathcal{T}_L$	32198	0.555706799030304	$\mathcal{S}_R$$\mathcal{T}_S$	32198	0.5588358044624329	$\mathcal{S}_R$$\mathcal{T}_D$				32198	0.5528355240821838	$\mathcal{S}_U$$\mathcal{T}_R$	32198	0.5525716245174408	$\mathcal{S}_U$$\mathcal{T}_L$	32198	0.5553367137908936	$\mathcal{S}_U$$\mathcal{T}_S$	32198	0.5527912676334381	$\mathcal{S}_U$$\mathcal{T}_D$						
34092	0.55088210105896	$\mathcal{S}_R$$\mathcal{T}_R$	34092	0.5605200231075287	$\mathcal{S}_R$$\mathcal{T}_L$	34092	0.5552562475204468	$\mathcal{S}_R$$\mathcal{T}_S$	34092	0.5567370653152466	$\mathcal{S}_R$$\mathcal{T}_D$				34065	0.5509075224399567	$\mathcal{S}_U$$\mathcal{T}_R$	34092	0.550984263420105	$\mathcal{S}_U$$\mathcal{T}_L$	34092	0.5529306828975677	$\mathcal{S}_U$$\mathcal{T}_S$	34092	0.5497367978096008	$\mathcal{S}_U$$\mathcal{T}_D$						
35986	0.550939679145813	$\mathcal{S}_R$$\mathcal{T}_R$	35986	0.5553247630596161	$\mathcal{S}_R$$\mathcal{T}_L$	35986	0.5542787313461304	$\mathcal{S}_R$$\mathcal{T}_S$	35986	0.553970456123352	$\mathcal{S}_R$$\mathcal{T}_D$				35642	0.5514751970767975	$\mathcal{S}_U$$\mathcal{T}_R$	35812	0.5503845810890198	$\mathcal{S}_U$$\mathcal{T}_L$	35824	0.5530962944030762	$\mathcal{S}_U$$\mathcal{T}_S$	35855	0.5518310964107513	$\mathcal{S}_U$$\mathcal{T}_D$						
37233	0.5528492331504822	$\mathcal{S}_R$$\mathcal{T}_R$	37223	0.5552936792373657	$\mathcal{S}_R$$\mathcal{T}_L$	37244	0.5560718774795532	$\mathcal{S}_R$$\mathcal{T}_S$	37223	0.5559493601322174	$\mathcal{S}_R$$\mathcal{T}_D$				36845	0.553757518529892	$\mathcal{S}_U$$\mathcal{T}_R$	36911	0.5531771183013916	$\mathcal{S}_U$$\mathcal{T}_L$	36981	0.5556508004665375	$\mathcal{S}_U$$\mathcal{T}_S$	36946	0.5523597002029419	$\mathcal{S}_U$$\mathcal{T}_D$						
37699	0.5539878010749817	$\mathcal{S}_R$$\mathcal{T}_R$	37689	0.5561138093471527	$\mathcal{S}_R$$\mathcal{T}_L$	37701	0.5578502118587494	$\mathcal{S}_R$$\mathcal{T}_S$	37689	0.5579101145267487	$\mathcal{S}_R$$\mathcal{T}_D$				37369	0.5564940273761749	$\mathcal{S}_U$$\mathcal{T}_R$	37435	0.5536589622497559	$\mathcal{S}_U$$\mathcal{T}_L$	37505	0.5564959347248077	$\mathcal{S}_U$$\mathcal{T}_S$	37470	0.5541356801986694	$\mathcal{S}_U$$\mathcal{T}_D$						
37699		$\mathcal{S}_R$$\mathcal{T}_R$	37689		$\mathcal{S}_R$$\mathcal{T}_L$	37701		$\mathcal{S}_R$$\mathcal{T}_S$	37689		$\mathcal{S}_R$$\mathcal{T}_D$				37369		$\mathcal{S}_U$$\mathcal{T}_R$	37435		$\mathcal{S}_U$$\mathcal{T}_L$	37505		$\mathcal{S}_U$$\mathcal{T}_S$	37470		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_betrayal_eval_macro_avg.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1894	0.6329456437487728	$\mathcal{S}_R$$\mathcal{T}_R$	1894	0.6329456437487728	$\mathcal{S}_R$$\mathcal{T}_L$	1894	0.6329456437487728	$\mathcal{S}_R$$\mathcal{T}_S$	1894	0.6329456437487728	$\mathcal{S}_R$$\mathcal{T}_D$	1011.0	0.45915723070852477	$\mathcal{S}_R$$\mathcal{O}$	1894	0.6329456437487728	$\mathcal{S}_U$$\mathcal{T}_R$	1894	0.6329456437487728	$\mathcal{S}_U$$\mathcal{T}_L$	1894	0.6329456437487728	$\mathcal{S}_U$$\mathcal{T}_S$	1894	0.6329456437487728	$\mathcal{S}_U$$\mathcal{T}_D$	1011.0	0.45915723070852477	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.7599499722825351	passive
3788	0.7017712937767715	$\mathcal{S}_R$$\mathcal{T}_R$	3788	0.6761317053158962	$\mathcal{S}_R$$\mathcal{T}_L$	3788	0.6772058932768392	$\mathcal{S}_R$$\mathcal{T}_S$	3788	0.6815020980867867	$\mathcal{S}_R$$\mathcal{T}_D$	4736.0	0.6323379716636061	$\mathcal{S}_R$$\mathcal{O}$	3788	0.6864617348292416	$\mathcal{S}_U$$\mathcal{T}_R$	3788	0.6054119084678766	$\mathcal{S}_U$$\mathcal{T}_L$	3788	0.6309456763194834	$\mathcal{S}_U$$\mathcal{T}_S$	3788	0.6191704793962824	$\mathcal{S}_U$$\mathcal{T}_D$	4503.0	0.592302540383705	$\mathcal{S}_U$$\mathcal{O}$	3787.7	0.7599499722825351	passive
5682	0.7047241601089195	$\mathcal{S}_R$$\mathcal{T}_R$	5682	0.6556860754756064	$\mathcal{S}_R$$\mathcal{T}_L$	5682	0.6783386434795615	$\mathcal{S}_R$$\mathcal{T}_S$	5682	0.6596110396047921	$\mathcal{S}_R$$\mathcal{T}_D$	8388.0	0.7178749798729843	$\mathcal{S}_R$$\mathcal{O}$	5682	0.6416922880805953	$\mathcal{S}_U$$\mathcal{T}_R$	5682	0.6202904548251821	$\mathcal{S}_U$$\mathcal{T}_L$	5682	0.6336101399223497	$\mathcal{S}_U$$\mathcal{T}_S$	5682	0.5874344906238389	$\mathcal{S}_U$$\mathcal{T}_D$	7892.0	0.6599441670261776	$\mathcal{S}_U$$\mathcal{O}$	7575.4	0.7599499722825351	passive
7576	0.7004194995899615	$\mathcal{S}_R$$\mathcal{T}_R$	7576	0.6562360685496902	$\mathcal{S}_R$$\mathcal{T}_L$	7576	0.67694426654864	$\mathcal{S}_R$$\mathcal{T}_S$	7576	0.6514396677357592	$\mathcal{S}_R$$\mathcal{T}_D$	12102.0	0.7304672425767215	$\mathcal{S}_R$$\mathcal{O}$	7576	0.6222040195705609	$\mathcal{S}_U$$\mathcal{T}_R$	7576	0.5719688122655487	$\mathcal{S}_U$$\mathcal{T}_L$	7576	0.5969126433775045	$\mathcal{S}_U$$\mathcal{T}_S$	7576	0.5645949080041393	$\mathcal{S}_U$$\mathcal{T}_D$	11469.0	0.6796864790614198	$\mathcal{S}_U$$\mathcal{O}$	11363.099999999999	0.7599499722825351	passive
9470	0.7051609859928175	$\mathcal{S}_R$$\mathcal{T}_R$	9470	0.650214947625382	$\mathcal{S}_R$$\mathcal{T}_L$	9470	0.6800192459371416	$\mathcal{S}_R$$\mathcal{T}_S$	9470	0.6570341939184898	$\mathcal{S}_R$$\mathcal{T}_D$	15784.0	0.7368014043481148	$\mathcal{S}_R$$\mathcal{O}$	9470	0.6210236496378396	$\mathcal{S}_U$$\mathcal{T}_R$	9470	0.5611558147227926	$\mathcal{S}_U$$\mathcal{T}_L$	9470	0.5802222181070829	$\mathcal{S}_U$$\mathcal{T}_S$	9470	0.5513648492936425	$\mathcal{S}_U$$\mathcal{T}_D$	14756.0	0.6868917604817226	$\mathcal{S}_U$$\mathcal{O}$	15150.8	0.7599499722825351	passive
11364	0.7034692707166454	$\mathcal{S}_R$$\mathcal{T}_R$	11364	0.643604494500104	$\mathcal{S}_R$$\mathcal{T}_L$	11364	0.6771286805507393	$\mathcal{S}_R$$\mathcal{T}_S$	11364	0.6545375417679092	$\mathcal{S}_R$$\mathcal{T}_D$	19482.0	0.740206261762638	$\mathcal{S}_R$$\mathcal{O}$	11364	0.609550429092302	$\mathcal{S}_U$$\mathcal{T}_R$	11364	0.5826650425713934	$\mathcal{S}_U$$\mathcal{T}_L$	11364	0.5675863867659844	$\mathcal{S}_U$$\mathcal{T}_S$	11364	0.5430383929467004	$\mathcal{S}_U$$\mathcal{T}_D$	18208.0	0.710261396664329	$\mathcal{S}_U$$\mathcal{O}$	18938.5	0.7599499722825351	passive
13258	0.7058112303871591	$\mathcal{S}_R$$\mathcal{T}_R$	13258	0.6525474642197246	$\mathcal{S}_R$$\mathcal{T}_L$	13258	0.6859000620981616	$\mathcal{S}_R$$\mathcal{T}_S$	13258	0.6618017981058002	$\mathcal{S}_R$$\mathcal{T}_D$	23113.0	0.7441914769806961	$\mathcal{S}_R$$\mathcal{O}$	13258	0.6130916273069595	$\mathcal{S}_U$$\mathcal{T}_R$	13258	0.5804367806794466	$\mathcal{S}_U$$\mathcal{T}_L$	13258	0.575441534469995	$\mathcal{S}_U$$\mathcal{T}_S$	13258	0.5518142564856758	$\mathcal{S}_U$$\mathcal{T}_D$	22077.0	0.7222576427339075	$\mathcal{S}_U$$\mathcal{O}$	22726.199999999997	0.7599499722825351	passive
15152	0.7107612327753181	$\mathcal{S}_R$$\mathcal{T}_R$	15152	0.6642938453974759	$\mathcal{S}_R$$\mathcal{T}_L$	15152	0.696026466117265	$\mathcal{S}_R$$\mathcal{T}_S$	15152	0.6697192710303044	$\mathcal{S}_R$$\mathcal{T}_D$	26813.0	0.7441805718911976	$\mathcal{S}_R$$\mathcal{O}$	15152	0.6346965641909305	$\mathcal{S}_U$$\mathcal{T}_R$	15152	0.6185250683369341	$\mathcal{S}_U$$\mathcal{T}_L$	15152	0.602185024823975	$\mathcal{S}_U$$\mathcal{T}_S$	15152	0.5853503744917594	$\mathcal{S}_U$$\mathcal{T}_D$	25586.0	0.7271995181843263	$\mathcal{S}_U$$\mathcal{O}$	26513.899999999998	0.7599499722825351	passive
17046	0.7155594612918511	$\mathcal{S}_R$$\mathcal{T}_R$	17046	0.6745565145155235	$\mathcal{S}_R$$\mathcal{T}_L$	17046	0.7014296313781003	$\mathcal{S}_R$$\mathcal{T}_S$	17046	0.6834786516571354	$\mathcal{S}_R$$\mathcal{T}_D$	30478.0	0.7428809190984488	$\mathcal{S}_R$$\mathcal{O}$	17046	0.6634895580164007	$\mathcal{S}_U$$\mathcal{T}_R$	17046	0.6320938897291245	$\mathcal{S}_U$$\mathcal{T}_L$	17046	0.6216389016433482	$\mathcal{S}_U$$\mathcal{T}_S$	17046	0.607662140340564	$\mathcal{S}_U$$\mathcal{T}_D$	29335.0	0.7365369548282853	$\mathcal{S}_U$$\mathcal{O}$	30301.6	0.7599499722825351	passive
18940	0.7125678174570733	$\mathcal{S}_R$$\mathcal{T}_R$	18940	0.6739772749186967	$\mathcal{S}_R$$\mathcal{T}_L$	18940	0.7091363532417044	$\mathcal{S}_R$$\mathcal{T}_S$	18940	0.6825976721549669	$\mathcal{S}_R$$\mathcal{T}_D$	34192.0	0.7419608535422846	$\mathcal{S}_R$$\mathcal{O}$	18940	0.6754496223690046	$\mathcal{S}_U$$\mathcal{T}_R$	18940	0.6319402165730659	$\mathcal{S}_U$$\mathcal{T}_L$	18940	0.657947369565776	$\mathcal{S}_U$$\mathcal{T}_S$	18940	0.640022693169636	$\mathcal{S}_U$$\mathcal{T}_D$	33198.0	0.743344457703798	$\mathcal{S}_U$$\mathcal{O}$	34089.299999999996	0.7599499722825351	passive
20834	0.7177227187343372	$\mathcal{S}_R$$\mathcal{T}_R$	20834	0.6867332006984714	$\mathcal{S}_R$$\mathcal{T}_L$	20834	0.7157111064522999	$\mathcal{S}_R$$\mathcal{T}_S$	20834	0.6919005497900311	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0	0.7431980355139928	$\mathcal{S}_R$$\mathcal{O}$	20834	0.6893730583586196	$\mathcal{S}_U$$\mathcal{T}_R$	20834	0.6533843880154702	$\mathcal{S}_U$$\mathcal{T}_L$	20834	0.6761995557686863	$\mathcal{S}_U$$\mathcal{T}_S$	20834	0.6650153325422266	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0	0.7420968430095618	$\mathcal{S}_U$$\mathcal{O}$	37877.0	0.7599499722825351	passive
22728	0.7190905492101047	$\mathcal{S}_R$$\mathcal{T}_R$	22728	0.6897613729865286	$\mathcal{S}_R$$\mathcal{T}_L$	22728	0.7199456893528684	$\mathcal{S}_R$$\mathcal{T}_S$	22728	0.6981739961221378	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0		$\mathcal{S}_R$$\mathcal{O}$	22728	0.6994915744566447	$\mathcal{S}_U$$\mathcal{T}_R$	22728	0.6744655823335677	$\mathcal{S}_U$$\mathcal{T}_L$	22728	0.6896950720626643	$\mathcal{S}_U$$\mathcal{T}_S$	22728	0.6724082479441282	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0		$\mathcal{S}_U$$\mathcal{O}$			
24622	0.7215617754726673	$\mathcal{S}_R$$\mathcal{T}_R$	24622	0.6987951451308485	$\mathcal{S}_R$$\mathcal{T}_L$	24622	0.7248718371168873	$\mathcal{S}_R$$\mathcal{T}_S$	24622	0.7053698405603002	$\mathcal{S}_R$$\mathcal{T}_D$				24622	0.7172123152547751	$\mathcal{S}_U$$\mathcal{T}_R$	24622	0.6899589312785057	$\mathcal{S}_U$$\mathcal{T}_L$	24622	0.6915708835481635	$\mathcal{S}_U$$\mathcal{T}_S$	24622	0.682000437410095	$\mathcal{S}_U$$\mathcal{T}_D$						
26516	0.7247326373362837	$\mathcal{S}_R$$\mathcal{T}_R$	26516	0.7064776978426086	$\mathcal{S}_R$$\mathcal{T}_L$	26516	0.7286200296195071	$\mathcal{S}_R$$\mathcal{T}_S$	26516	0.7179326419281461	$\mathcal{S}_R$$\mathcal{T}_D$				26516	0.7272945900516876	$\mathcal{S}_U$$\mathcal{T}_R$	26516	0.7093867535927898	$\mathcal{S}_U$$\mathcal{T}_L$	26516	0.7053170179223197	$\mathcal{S}_U$$\mathcal{T}_S$	26516	0.6927302183697505	$\mathcal{S}_U$$\mathcal{T}_D$						
28410	0.728897381334633	$\mathcal{S}_R$$\mathcal{T}_R$	28410	0.7109197460799549	$\mathcal{S}_R$$\mathcal{T}_L$	28410	0.7279409766053349	$\mathcal{S}_R$$\mathcal{T}_S$	28410	0.7233478506659656	$\mathcal{S}_R$$\mathcal{T}_D$				28410	0.7336024485096952	$\mathcal{S}_U$$\mathcal{T}_R$	28410	0.7234075234630871	$\mathcal{S}_U$$\mathcal{T}_L$	28410	0.7183399673140162	$\mathcal{S}_U$$\mathcal{T}_S$	28410	0.7043067386629047	$\mathcal{S}_U$$\mathcal{T}_D$						
30304	0.7376373270827006	$\mathcal{S}_R$$\mathcal{T}_R$	30304	0.7194958159177224	$\mathcal{S}_R$$\mathcal{T}_L$	30304	0.7320330958888173	$\mathcal{S}_R$$\mathcal{T}_S$	30304	0.7301018668364334	$\mathcal{S}_R$$\mathcal{T}_D$				30304	0.7370630069122674	$\mathcal{S}_U$$\mathcal{T}_R$	30304	0.7264710108127145	$\mathcal{S}_U$$\mathcal{T}_L$	30304	0.73566047112176	$\mathcal{S}_U$$\mathcal{T}_S$	30304	0.7164898903052204	$\mathcal{S}_U$$\mathcal{T}_D$						
32198	0.7380501822557213	$\mathcal{S}_R$$\mathcal{T}_R$	32198	0.7295545709499418	$\mathcal{S}_R$$\mathcal{T}_L$	32198	0.7326756347102268	$\mathcal{S}_R$$\mathcal{T}_S$	32198	0.7369483893062863	$\mathcal{S}_R$$\mathcal{T}_D$				32198	0.7404656991592167	$\mathcal{S}_U$$\mathcal{T}_R$	32198	0.7357047612857281	$\mathcal{S}_U$$\mathcal{T}_L$	32198	0.745790431692243	$\mathcal{S}_U$$\mathcal{T}_S$	32198	0.7249715857988387	$\mathcal{S}_U$$\mathcal{T}_D$						
34092	0.7422151533807848	$\mathcal{S}_R$$\mathcal{T}_R$	34092	0.7303790573940132	$\mathcal{S}_R$$\mathcal{T}_L$	34092	0.7418445494850268	$\mathcal{S}_R$$\mathcal{T}_S$	34092	0.7372154549907668	$\mathcal{S}_R$$\mathcal{T}_D$				34065	0.7424404218058512	$\mathcal{S}_U$$\mathcal{T}_R$	34092	0.7369312704035093	$\mathcal{S}_U$$\mathcal{T}_L$	34092	0.7482444875811141	$\mathcal{S}_U$$\mathcal{T}_S$	34092	0.7318426973626031	$\mathcal{S}_U$$\mathcal{T}_D$						
35986	0.738325568268049	$\mathcal{S}_R$$\mathcal{T}_R$	35986	0.7399809821829575	$\mathcal{S}_R$$\mathcal{T}_L$	35986	0.7434215375891249	$\mathcal{S}_R$$\mathcal{T}_S$	35986	0.7443275045177891	$\mathcal{S}_R$$\mathcal{T}_D$				35642	0.7453299804838213	$\mathcal{S}_U$$\mathcal{T}_R$	35812	0.7385448011794404	$\mathcal{S}_U$$\mathcal{T}_L$	35824	0.7522560848607692	$\mathcal{S}_U$$\mathcal{T}_S$	35855	0.7374659088283045	$\mathcal{S}_U$$\mathcal{T}_D$						
37233	0.739862595724449	$\mathcal{S}_R$$\mathcal{T}_R$	37223	0.7385533998611382	$\mathcal{S}_R$$\mathcal{T}_L$	37244	0.7375014567208538	$\mathcal{S}_R$$\mathcal{T}_S$	37223	0.7439302553939671	$\mathcal{S}_R$$\mathcal{T}_D$				36845	0.7422585123810428	$\mathcal{S}_U$$\mathcal{T}_R$	36911	0.7378799808528484	$\mathcal{S}_U$$\mathcal{T}_L$	36981	0.7491522282908926	$\mathcal{S}_U$$\mathcal{T}_S$	36946	0.7362355737487811	$\mathcal{S}_U$$\mathcal{T}_D$						
37699	0.7441117218583837	$\mathcal{S}_R$$\mathcal{T}_R$	37689	0.738577804149371	$\mathcal{S}_R$$\mathcal{T}_L$	37701	0.741115179587522	$\mathcal{S}_R$$\mathcal{T}_S$	37689	0.745246767695208	$\mathcal{S}_R$$\mathcal{T}_D$				37369	0.7421734332457661	$\mathcal{S}_U$$\mathcal{T}_R$	37435	0.7376733485493141	$\mathcal{S}_U$$\mathcal{T}_L$	37505	0.7495674031294545	$\mathcal{S}_U$$\mathcal{T}_S$	37470	0.7376444412937051	$\mathcal{S}_U$$\mathcal{T}_D$						
37699		$\mathcal{S}_R$$\mathcal{T}_R$	37689		$\mathcal{S}_R$$\mathcal{T}_L$	37701		$\mathcal{S}_R$$\mathcal{T}_S$	37689		$\mathcal{S}_R$$\mathcal{T}_D$				37369		$\mathcal{S}_U$$\mathcal{T}_R$	37435		$\mathcal{S}_U$$\mathcal{T}_L$	37505		$\mathcal{S}_U$$\mathcal{T}_S$	37470		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_betrayal_eval_mean_f1_macro_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1894	0.5438140203959827	$\mathcal{S}_R$$\mathcal{T}_R$	1894	0.5438140203959827	$\mathcal{S}_R$$\mathcal{T}_L$	1894	0.5438140203959827	$\mathcal{S}_R$$\mathcal{T}_S$	1894	0.5438140203959827	$\mathcal{S}_R$$\mathcal{T}_D$	1011.0	0.4501691858692145	$\mathcal{S}_R$$\mathcal{O}$	1894	0.5438140203959827	$\mathcal{S}_U$$\mathcal{T}_R$	1894	0.5438140203959827	$\mathcal{S}_U$$\mathcal{T}_L$	1894	0.5438140203959827	$\mathcal{S}_U$$\mathcal{T}_S$	1894	0.5438140203959827	$\mathcal{S}_U$$\mathcal{T}_D$	1011.0	0.4501691858692145	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.6249508550110083	passive
3788	0.5817728945005447	$\mathcal{S}_R$$\mathcal{T}_R$	3788	0.5809186244041286	$\mathcal{S}_R$$\mathcal{T}_L$	3788	0.5747635439912517	$\mathcal{S}_R$$\mathcal{T}_S$	3788	0.5662802996977162	$\mathcal{S}_R$$\mathcal{T}_D$	4736.0	0.5444957510600196	$\mathcal{S}_R$$\mathcal{O}$	3788	0.5713768644225413	$\mathcal{S}_U$$\mathcal{T}_R$	3788	0.5433383564533176	$\mathcal{S}_U$$\mathcal{T}_L$	3788	0.5430141019736561	$\mathcal{S}_U$$\mathcal{T}_S$	3788	0.5309353093731323	$\mathcal{S}_U$$\mathcal{T}_D$	4503.0	0.5268728089766556	$\mathcal{S}_U$$\mathcal{O}$	3787.7	0.6249508550110083	passive
5682	0.5867005884900154	$\mathcal{S}_R$$\mathcal{T}_R$	5682	0.573671146147696	$\mathcal{S}_R$$\mathcal{T}_L$	5682	0.5659941320767843	$\mathcal{S}_R$$\mathcal{T}_S$	5682	0.5756137446905227	$\mathcal{S}_R$$\mathcal{T}_D$	8388.0	0.5936089941622732	$\mathcal{S}_R$$\mathcal{O}$	5682	0.5532956176591244	$\mathcal{S}_U$$\mathcal{T}_R$	5682	0.5492420346148964	$\mathcal{S}_U$$\mathcal{T}_L$	5682	0.5480770755576075	$\mathcal{S}_U$$\mathcal{T}_S$	5682	0.5258509079487697	$\mathcal{S}_U$$\mathcal{T}_D$	7892.0	0.5465931442882579	$\mathcal{S}_U$$\mathcal{O}$	7575.4	0.6249508550110083	passive
7576	0.580672118338782	$\mathcal{S}_R$$\mathcal{T}_R$	7576	0.57225643090318	$\mathcal{S}_R$$\mathcal{T}_L$	7576	0.57297531549079	$\mathcal{S}_R$$\mathcal{T}_S$	7576	0.5700678485749455	$\mathcal{S}_R$$\mathcal{T}_D$	12102.0	0.5978546536963941	$\mathcal{S}_R$$\mathcal{O}$	7576	0.5527740831201233	$\mathcal{S}_U$$\mathcal{T}_R$	7576	0.5206824102142472	$\mathcal{S}_U$$\mathcal{T}_L$	7576	0.5292359202311548	$\mathcal{S}_U$$\mathcal{T}_S$	7576	0.5080553494372747	$\mathcal{S}_U$$\mathcal{T}_D$	11469.0	0.5752726302094348	$\mathcal{S}_U$$\mathcal{O}$	11363.099999999999	0.6249508550110083	passive
9470	0.5840238647860421	$\mathcal{S}_R$$\mathcal{T}_R$	9470	0.5693432516239169	$\mathcal{S}_R$$\mathcal{T}_L$	9470	0.568972926265245	$\mathcal{S}_R$$\mathcal{T}_S$	9470	0.5750695649757327	$\mathcal{S}_R$$\mathcal{T}_D$	15784.0	0.6054847243920033	$\mathcal{S}_R$$\mathcal{O}$	9470	0.5482400011284686	$\mathcal{S}_U$$\mathcal{T}_R$	9470	0.5180611831570151	$\mathcal{S}_U$$\mathcal{T}_L$	9470	0.5170472991282821	$\mathcal{S}_U$$\mathcal{T}_S$	9470	0.5052090174115897	$\mathcal{S}_U$$\mathcal{T}_D$	14756.0	0.5776022157830653	$\mathcal{S}_U$$\mathcal{O}$	15150.8	0.6249508550110083	passive
11364	0.5815344097116971	$\mathcal{S}_R$$\mathcal{T}_R$	11364	0.563651228566826	$\mathcal{S}_R$$\mathcal{T}_L$	11364	0.5648215514554347	$\mathcal{S}_R$$\mathcal{T}_S$	11364	0.5620131336478122	$\mathcal{S}_R$$\mathcal{T}_D$	19482.0	0.6061471414966723	$\mathcal{S}_R$$\mathcal{O}$	11364	0.537590253645529	$\mathcal{S}_U$$\mathcal{T}_R$	11364	0.5269924488959574	$\mathcal{S}_U$$\mathcal{T}_L$	11364	0.5103900660259229	$\mathcal{S}_U$$\mathcal{T}_S$	11364	0.5004561425039908	$\mathcal{S}_U$$\mathcal{T}_D$	18208.0	0.5882108361281358	$\mathcal{S}_U$$\mathcal{O}$	18938.5	0.6249508550110083	passive
13258	0.5808950595707734	$\mathcal{S}_R$$\mathcal{T}_R$	13258	0.5718337122929906	$\mathcal{S}_R$$\mathcal{T}_L$	13258	0.5718918930635731	$\mathcal{S}_R$$\mathcal{T}_S$	13258	0.5645258033045738	$\mathcal{S}_R$$\mathcal{T}_D$	23113.0	0.6162707049091107	$\mathcal{S}_R$$\mathcal{O}$	13258	0.5403801801652657	$\mathcal{S}_U$$\mathcal{T}_R$	13258	0.5184043806301845	$\mathcal{S}_U$$\mathcal{T}_L$	13258	0.5168117814782698	$\mathcal{S}_U$$\mathcal{T}_S$	13258	0.5051607461622911	$\mathcal{S}_U$$\mathcal{T}_D$	22077.0	0.592412263612693	$\mathcal{S}_U$$\mathcal{O}$	22726.199999999997	0.6249508550110083	passive
15152	0.5791743233117173	$\mathcal{S}_R$$\mathcal{T}_R$	15152	0.5776148163728806	$\mathcal{S}_R$$\mathcal{T}_L$	15152	0.5685171853243027	$\mathcal{S}_R$$\mathcal{T}_S$	15152	0.5618395416843514	$\mathcal{S}_R$$\mathcal{T}_D$	26813.0	0.6143693539789351	$\mathcal{S}_R$$\mathcal{O}$	15152	0.547390898006164	$\mathcal{S}_U$$\mathcal{T}_R$	15152	0.5381201331956681	$\mathcal{S}_U$$\mathcal{T}_L$	15152	0.5321778648840199	$\mathcal{S}_U$$\mathcal{T}_S$	15152	0.5235217567240269	$\mathcal{S}_U$$\mathcal{T}_D$	25586.0	0.6074638829324227	$\mathcal{S}_U$$\mathcal{O}$	26513.899999999998	0.6249508550110083	passive
17046	0.5788544137818408	$\mathcal{S}_R$$\mathcal{T}_R$	17046	0.5822954201655867	$\mathcal{S}_R$$\mathcal{T}_L$	17046	0.5707023661411875	$\mathcal{S}_R$$\mathcal{T}_S$	17046	0.5705933885098626	$\mathcal{S}_R$$\mathcal{T}_D$	30478.0	0.607139674538049	$\mathcal{S}_R$$\mathcal{O}$	17046	0.5672551578298529	$\mathcal{S}_U$$\mathcal{T}_R$	17046	0.544839524986833	$\mathcal{S}_U$$\mathcal{T}_L$	17046	0.5440055438819279	$\mathcal{S}_U$$\mathcal{T}_S$	17046	0.5374139712294987	$\mathcal{S}_U$$\mathcal{T}_D$	29335.0	0.6106148031297224	$\mathcal{S}_U$$\mathcal{O}$	30301.6	0.6249508550110083	passive
18940	0.5800109809323537	$\mathcal{S}_R$$\mathcal{T}_R$	18940	0.5827230519681802	$\mathcal{S}_R$$\mathcal{T}_L$	18940	0.5757050888541079	$\mathcal{S}_R$$\mathcal{T}_S$	18940	0.5659902411718303	$\mathcal{S}_R$$\mathcal{T}_D$	34192.0	0.5935035853764404	$\mathcal{S}_R$$\mathcal{O}$	18940	0.578777464356479	$\mathcal{S}_U$$\mathcal{T}_R$	18940	0.5442613563385476	$\mathcal{S}_U$$\mathcal{T}_L$	18940	0.5596880512237916	$\mathcal{S}_U$$\mathcal{T}_S$	18940	0.5541404066903275	$\mathcal{S}_U$$\mathcal{T}_D$	33198.0	0.6086574721124638	$\mathcal{S}_U$$\mathcal{O}$	34089.299999999996	0.6249508550110083	passive
20834	0.580192919422278	$\mathcal{S}_R$$\mathcal{T}_R$	20834	0.5876324040233507	$\mathcal{S}_R$$\mathcal{T}_L$	20834	0.5820886429393215	$\mathcal{S}_R$$\mathcal{T}_S$	20834	0.5717300918101522	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0	0.5934904588897655	$\mathcal{S}_R$$\mathcal{O}$	20834	0.5871929320966842	$\mathcal{S}_U$$\mathcal{T}_R$	20834	0.5570280143834627	$\mathcal{S}_U$$\mathcal{T}_L$	20834	0.5746001279985862	$\mathcal{S}_U$$\mathcal{T}_S$	20834	0.5672280070319999	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0	0.6084757934675799	$\mathcal{S}_U$$\mathcal{O}$	37877.0	0.6249508550110083	passive
22728	0.5812958739382433	$\mathcal{S}_R$$\mathcal{T}_R$	22728	0.5903606503636045	$\mathcal{S}_R$$\mathcal{T}_L$	22728	0.5955636612259261	$\mathcal{S}_R$$\mathcal{T}_S$	22728	0.576540015998001	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0		$\mathcal{S}_R$$\mathcal{O}$	22728	0.5887179050230408	$\mathcal{S}_U$$\mathcal{T}_R$	22728	0.56212003786074	$\mathcal{S}_U$$\mathcal{T}_L$	22728	0.5842534749993052	$\mathcal{S}_U$$\mathcal{T}_S$	22728	0.5698961920322283	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0		$\mathcal{S}_U$$\mathcal{O}$			
24622	0.5812014183984459	$\mathcal{S}_R$$\mathcal{T}_R$	24622	0.5935335931341781	$\mathcal{S}_R$$\mathcal{T}_L$	24622	0.5978547610294996	$\mathcal{S}_R$$\mathcal{T}_S$	24622	0.5842082608252481	$\mathcal{S}_R$$\mathcal{T}_D$				24622	0.592698762716549	$\mathcal{S}_U$$\mathcal{T}_R$	24622	0.5682628352899479	$\mathcal{S}_U$$\mathcal{T}_L$	24622	0.5830044542709678	$\mathcal{S}_U$$\mathcal{T}_S$	24622	0.5797487161888959	$\mathcal{S}_U$$\mathcal{T}_D$						
26516	0.5842147809702088	$\mathcal{S}_R$$\mathcal{T}_R$	26516	0.5934947203183578	$\mathcal{S}_R$$\mathcal{T}_L$	26516	0.5975642788345827	$\mathcal{S}_R$$\mathcal{T}_S$	26516	0.5917261581851527	$\mathcal{S}_R$$\mathcal{T}_D$				26516	0.5983992167570062	$\mathcal{S}_U$$\mathcal{T}_R$	26516	0.5829836260301549	$\mathcal{S}_U$$\mathcal{T}_L$	26516	0.5912928801442174	$\mathcal{S}_U$$\mathcal{T}_S$	26516	0.5935187091913262	$\mathcal{S}_U$$\mathcal{T}_D$						
28410	0.5905352751486529	$\mathcal{S}_R$$\mathcal{T}_R$	28410	0.6001268961732145	$\mathcal{S}_R$$\mathcal{T}_L$	28410	0.5965885733388689	$\mathcal{S}_R$$\mathcal{T}_S$	28410	0.5927075360788959	$\mathcal{S}_R$$\mathcal{T}_D$				28410	0.6050415862051257	$\mathcal{S}_U$$\mathcal{T}_R$	28410	0.5949676726785352	$\mathcal{S}_U$$\mathcal{T}_L$	28410	0.599514617826018	$\mathcal{S}_U$$\mathcal{T}_S$	28410	0.5942217920406963	$\mathcal{S}_U$$\mathcal{T}_D$						
30304	0.6069113082106923	$\mathcal{S}_R$$\mathcal{T}_R$	30304	0.602087833635973	$\mathcal{S}_R$$\mathcal{T}_L$	30304	0.5927273087611133	$\mathcal{S}_R$$\mathcal{T}_S$	30304	0.5969760614588426	$\mathcal{S}_R$$\mathcal{T}_D$				30304	0.6077604629898221	$\mathcal{S}_U$$\mathcal{T}_R$	30304	0.5992836066746436	$\mathcal{S}_U$$\mathcal{T}_L$	30304	0.6103504564723057	$\mathcal{S}_U$$\mathcal{T}_S$	30304	0.607552748318535	$\mathcal{S}_U$$\mathcal{T}_D$						
32198	0.6114416988485132	$\mathcal{S}_R$$\mathcal{T}_R$	32198	0.6040790804671452	$\mathcal{S}_R$$\mathcal{T}_L$	32198	0.5995062051558824	$\mathcal{S}_R$$\mathcal{T}_S$	32198	0.5982140024018197	$\mathcal{S}_R$$\mathcal{T}_D$				32198	0.6105886296964709	$\mathcal{S}_U$$\mathcal{T}_R$	32198	0.6102062325053392	$\mathcal{S}_U$$\mathcal{T}_L$	32198	0.6174774664789897	$\mathcal{S}_U$$\mathcal{T}_S$	32198	0.607392972531499	$\mathcal{S}_U$$\mathcal{T}_D$						
34092	0.6140533073702177	$\mathcal{S}_R$$\mathcal{T}_R$	34092	0.6025429202781962	$\mathcal{S}_R$$\mathcal{T}_L$	34092	0.6024754537581729	$\mathcal{S}_R$$\mathcal{T}_S$	34092	0.5995753601690772	$\mathcal{S}_R$$\mathcal{T}_D$				34065	0.611567936449767	$\mathcal{S}_U$$\mathcal{T}_R$	34092	0.6101972793280488	$\mathcal{S}_U$$\mathcal{T}_L$	34092	0.612489902847956	$\mathcal{S}_U$$\mathcal{T}_S$	34092	0.6091958678535854	$\mathcal{S}_U$$\mathcal{T}_D$						
35986	0.6126175596444612	$\mathcal{S}_R$$\mathcal{T}_R$	35986	0.6030567238162463	$\mathcal{S}_R$$\mathcal{T}_L$	35986	0.59958146788045	$\mathcal{S}_R$$\mathcal{T}_S$	35986	0.6095605011680609	$\mathcal{S}_R$$\mathcal{T}_D$				35642	0.6244908873986625	$\mathcal{S}_U$$\mathcal{T}_R$	35812	0.6110653327601514	$\mathcal{S}_U$$\mathcal{T}_L$	35824	0.615609417899375	$\mathcal{S}_U$$\mathcal{T}_S$	35855	0.6110943598276557	$\mathcal{S}_U$$\mathcal{T}_D$						
37233	0.614392766769734	$\mathcal{S}_R$$\mathcal{T}_R$	37223	0.6015328847029621	$\mathcal{S}_R$$\mathcal{T}_L$	37244	0.5982557186763571	$\mathcal{S}_R$$\mathcal{T}_S$	37223	0.606168072625468	$\mathcal{S}_R$$\mathcal{T}_D$				36845	0.6236509140772767	$\mathcal{S}_U$$\mathcal{T}_R$	36911	0.6117800249727005	$\mathcal{S}_U$$\mathcal{T}_L$	36981	0.613167327876021	$\mathcal{S}_U$$\mathcal{T}_S$	36946	0.610994880400052	$\mathcal{S}_U$$\mathcal{T}_D$						
37699	0.6179479735925222	$\mathcal{S}_R$$\mathcal{T}_R$	37689	0.6022322348050286	$\mathcal{S}_R$$\mathcal{T}_L$	37701	0.5999076584147219	$\mathcal{S}_R$$\mathcal{T}_S$	37689	0.60944299073388	$\mathcal{S}_R$$\mathcal{T}_D$				37369	0.6222748369570803	$\mathcal{S}_U$$\mathcal{T}_R$	37435	0.6117140804457248	$\mathcal{S}_U$$\mathcal{T}_L$	37505	0.610154543248663	$\mathcal{S}_U$$\mathcal{T}_S$	37470	0.6126789900195359	$\mathcal{S}_U$$\mathcal{T}_D$						
37699		$\mathcal{S}_R$$\mathcal{T}_R$	37689		$\mathcal{S}_R$$\mathcal{T}_L$	37701		$\mathcal{S}_R$$\mathcal{T}_S$	37689		$\mathcal{S}_R$$\mathcal{T}_D$				37369		$\mathcal{S}_U$$\mathcal{T}_R$	37435		$\mathcal{S}_U$$\mathcal{T}_L$	37505		$\mathcal{S}_U$$\mathcal{T}_S$	37470		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_betrayal_eval_mean_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1894	0.18903851453460213	$\mathcal{S}_R$$\mathcal{T}_R$	1894	0.18903851453460213	$\mathcal{S}_R$$\mathcal{T}_L$	1894	0.18903851453460213	$\mathcal{S}_R$$\mathcal{T}_S$	1894	0.18903851453460213	$\mathcal{S}_R$$\mathcal{T}_D$	1011.0	0.1955975581045334	$\mathcal{S}_R$$\mathcal{O}$	1894	0.18903851453460213	$\mathcal{S}_U$$\mathcal{T}_R$	1894	0.18903851453460213	$\mathcal{S}_U$$\mathcal{T}_L$	1894	0.18903851453460213	$\mathcal{S}_U$$\mathcal{T}_S$	1894	0.18903851453460213	$\mathcal{S}_U$$\mathcal{T}_D$	1011.0	0.1955975581045334	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.14605855500368714	passive
3788	0.1810194199696618	$\mathcal{S}_R$$\mathcal{T}_R$	3788	0.1850824342917039	$\mathcal{S}_R$$\mathcal{T}_L$	3788	0.1822836688022048	$\mathcal{S}_R$$\mathcal{T}_S$	3788	0.18260406608989743	$\mathcal{S}_R$$\mathcal{T}_D$	4736.0	0.17534786992559445	$\mathcal{S}_R$$\mathcal{O}$	3788	0.18779470109163277	$\mathcal{S}_U$$\mathcal{T}_R$	3788	0.20078495443739103	$\mathcal{S}_U$$\mathcal{T}_L$	3788	0.19240744567218512	$\mathcal{S}_U$$\mathcal{T}_S$	3788	0.19469467975028695	$\mathcal{S}_U$$\mathcal{T}_D$	4503.0	0.19526454633897014	$\mathcal{S}_U$$\mathcal{O}$	3787.7	0.14605855500368714	passive
5682	0.17641887045976473	$\mathcal{S}_R$$\mathcal{T}_R$	5682	0.18642666374909916	$\mathcal{S}_R$$\mathcal{T}_L$	5682	0.1805022149248424	$\mathcal{S}_R$$\mathcal{T}_S$	5682	0.18218603491054164	$\mathcal{S}_R$$\mathcal{T}_D$	8388.0	0.16085214280150417	$\mathcal{S}_R$$\mathcal{O}$	5682	0.19160541922652197	$\mathcal{S}_U$$\mathcal{T}_R$	5682	0.193828554716169	$\mathcal{S}_U$$\mathcal{T}_L$	5682	0.19658437936927503	$\mathcal{S}_U$$\mathcal{T}_S$	5682	0.19772416627413172	$\mathcal{S}_U$$\mathcal{T}_D$	7892.0	0.18925021610629336	$\mathcal{S}_U$$\mathcal{O}$	7575.4	0.14605855500368714	passive
7576	0.1766098654903447	$\mathcal{S}_R$$\mathcal{T}_R$	7576	0.1870636325248226	$\mathcal{S}_R$$\mathcal{T}_L$	7576	0.17970429584155967	$\mathcal{S}_R$$\mathcal{T}_S$	7576	0.1820533121342684	$\mathcal{S}_R$$\mathcal{T}_D$	12102.0	0.15486939193774332	$\mathcal{S}_R$$\mathcal{O}$	7576	0.1921531645551998	$\mathcal{S}_U$$\mathcal{T}_R$	7576	0.2056961250636336	$\mathcal{S}_U$$\mathcal{T}_L$	7576	0.19839621420398784	$\mathcal{S}_U$$\mathcal{T}_S$	7576	0.20512431825041783	$\mathcal{S}_U$$\mathcal{T}_D$	11469.0	0.18543779532498797	$\mathcal{S}_U$$\mathcal{O}$	11363.099999999999	0.14605855500368714	passive
9470	0.17485268730488668	$\mathcal{S}_R$$\mathcal{T}_R$	9470	0.18690546221829507	$\mathcal{S}_R$$\mathcal{T}_L$	9470	0.17869880036551689	$\mathcal{S}_R$$\mathcal{T}_S$	9470	0.18189090517934575	$\mathcal{S}_R$$\mathcal{T}_D$	15784.0	0.15230945332518658	$\mathcal{S}_R$$\mathcal{O}$	9470	0.19567146040864286	$\mathcal{S}_U$$\mathcal{T}_R$	9470	0.20916310106256525	$\mathcal{S}_U$$\mathcal{T}_L$	9470	0.20185713769162678	$\mathcal{S}_U$$\mathcal{T}_S$	9470	0.20757104321899666	$\mathcal{S}_U$$\mathcal{T}_D$	14756.0	0.18409495927359865	$\mathcal{S}_U$$\mathcal{O}$	15150.8	0.14605855500368714	passive
11364	0.17442055348124758	$\mathcal{S}_R$$\mathcal{T}_R$	11364	0.18586410848626894	$\mathcal{S}_R$$\mathcal{T}_L$	11364	0.17798992585586226	$\mathcal{S}_R$$\mathcal{T}_S$	11364	0.1818202031903691	$\mathcal{S}_R$$\mathcal{T}_D$	19482.0	0.15116743846791017	$\mathcal{S}_R$$\mathcal{O}$	11364	0.19950245401502364	$\mathcal{S}_U$$\mathcal{T}_R$	11364	0.20116527011905622	$\mathcal{S}_U$$\mathcal{T}_L$	11364	0.2028810157528319	$\mathcal{S}_U$$\mathcal{T}_S$	11364	0.20912774338725207	$\mathcal{S}_U$$\mathcal{T}_D$	18208.0	0.17537574821513804	$\mathcal{S}_U$$\mathcal{O}$	18938.5	0.14605855500368714	passive
13258	0.17298563597518762	$\mathcal{S}_R$$\mathcal{T}_R$	13258	0.18339780764647454	$\mathcal{S}_R$$\mathcal{T}_L$	13258	0.17811531296625002	$\mathcal{S}_R$$\mathcal{T}_S$	13258	0.1802046406071236	$\mathcal{S}_R$$\mathcal{T}_D$	23113.0	0.15084805770765242	$\mathcal{S}_R$$\mathcal{O}$	13258	0.19581762424106025	$\mathcal{S}_U$$\mathcal{T}_R$	13258	0.20409850981196875	$\mathcal{S}_U$$\mathcal{T}_L$	13258	0.20169865360510958	$\mathcal{S}_U$$\mathcal{T}_S$	13258	0.2051982166493046	$\mathcal{S}_U$$\mathcal{T}_D$	22077.0	0.16709241560221255	$\mathcal{S}_U$$\mathcal{O}$	22726.199999999997	0.14605855500368714	passive
15152	0.1720138453833734	$\mathcal{S}_R$$\mathcal{T}_R$	15152	0.18131896784919416	$\mathcal{S}_R$$\mathcal{T}_L$	15152	0.1753211058121379	$\mathcal{S}_R$$\mathcal{T}_S$	15152	0.17776576749252307	$\mathcal{S}_R$$\mathcal{T}_D$	26813.0	0.14965829880034753	$\mathcal{S}_R$$\mathcal{O}$	15152	0.1914670573398009	$\mathcal{S}_U$$\mathcal{T}_R$	15152	0.19471455091599527	$\mathcal{S}_U$$\mathcal{T}_L$	15152	0.19689173191254683	$\mathcal{S}_U$$\mathcal{T}_S$	15152	0.19996053439746944	$\mathcal{S}_U$$\mathcal{T}_D$	25586.0	0.16302525067577142	$\mathcal{S}_U$$\mathcal{O}$	26513.899999999998	0.14605855500368714	passive
17046	0.16845345330526834	$\mathcal{S}_R$$\mathcal{T}_R$	17046	0.1787928942314122	$\mathcal{S}_R$$\mathcal{T}_L$	17046	0.1726201693514316	$\mathcal{S}_R$$\mathcal{T}_S$	17046	0.17546256470222177	$\mathcal{S}_R$$\mathcal{T}_D$	30478.0	0.15034480546763745	$\mathcal{S}_R$$\mathcal{O}$	17046	0.1870105315750385	$\mathcal{S}_U$$\mathcal{T}_R$	17046	0.19199406024896454	$\mathcal{S}_U$$\mathcal{T}_L$	17046	0.19297174184446195	$\mathcal{S}_U$$\mathcal{T}_S$	17046	0.19185558725022733	$\mathcal{S}_U$$\mathcal{T}_D$	29335.0	0.15803002374167086	$\mathcal{S}_U$$\mathcal{O}$	30301.6	0.14605855500368714	passive
18940	0.1689819121378432	$\mathcal{S}_R$$\mathcal{T}_R$	18940	0.17789812401159294	$\mathcal{S}_R$$\mathcal{T}_L$	18940	0.17132877572854419	$\mathcal{S}_R$$\mathcal{T}_S$	18940	0.17439103776900172	$\mathcal{S}_R$$\mathcal{T}_D$	34192.0	0.14993155444131256	$\mathcal{S}_R$$\mathcal{O}$	18940	0.18323732545783283	$\mathcal{S}_U$$\mathcal{T}_R$	18940	0.1918528957737744	$\mathcal{S}_U$$\mathcal{T}_L$	18940	0.18845780651503397	$\mathcal{S}_U$$\mathcal{T}_S$	18940	0.18153723228143953	$\mathcal{S}_U$$\mathcal{T}_D$	33198.0	0.15361457962646377	$\mathcal{S}_U$$\mathcal{O}$	34089.299999999996	0.14605855500368714	passive
20834	0.1653242496099455	$\mathcal{S}_R$$\mathcal{T}_R$	20834	0.17464476061157225	$\mathcal{S}_R$$\mathcal{T}_L$	20834	0.1689228336743968	$\mathcal{S}_R$$\mathcal{T}_S$	20834	0.17170534257780856	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0	0.150553045892305	$\mathcal{S}_R$$\mathcal{O}$	20834	0.17913110638598606	$\mathcal{S}_U$$\mathcal{T}_R$	20834	0.18628096675401012	$\mathcal{S}_U$$\mathcal{T}_L$	20834	0.1834156783545663	$\mathcal{S}_U$$\mathcal{T}_S$	20834	0.17666940269362325	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0	0.1501248437547225	$\mathcal{S}_U$$\mathcal{O}$	37877.0	0.14605855500368714	passive
22728	0.1638513666377194	$\mathcal{S}_R$$\mathcal{T}_R$	22728	0.1731255023159367	$\mathcal{S}_R$$\mathcal{T}_L$	22728	0.16683309651731912	$\mathcal{S}_R$$\mathcal{T}_S$	22728	0.17020501957382642	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0		$\mathcal{S}_R$$\mathcal{O}$	22728	0.17424927655938838	$\mathcal{S}_U$$\mathcal{T}_R$	22728	0.17952874443572503	$\mathcal{S}_U$$\mathcal{T}_L$	22728	0.17808319012042806	$\mathcal{S}_U$$\mathcal{T}_S$	22728	0.17263268388314784	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0		$\mathcal{S}_U$$\mathcal{O}$			
24622	0.16139709692095414	$\mathcal{S}_R$$\mathcal{T}_R$	24622	0.16908681452482766	$\mathcal{S}_R$$\mathcal{T}_L$	24622	0.16380375034656386	$\mathcal{S}_R$$\mathcal{T}_S$	24622	0.1664363200963878	$\mathcal{S}_R$$\mathcal{T}_D$				24622	0.16913170556432694	$\mathcal{S}_U$$\mathcal{T}_R$	24622	0.17366395112223848	$\mathcal{S}_U$$\mathcal{T}_L$	24622	0.17377694414489286	$\mathcal{S}_U$$\mathcal{T}_S$	24622	0.16861007485305454	$\mathcal{S}_U$$\mathcal{T}_D$						
26516	0.1588770745323318	$\mathcal{S}_R$$\mathcal{T}_R$	26516	0.16612610890910068	$\mathcal{S}_R$$\mathcal{T}_L$	26516	0.1615718938160505	$\mathcal{S}_R$$\mathcal{T}_S$	26516	0.1633524112946037	$\mathcal{S}_R$$\mathcal{T}_D$				26516	0.16553341155423135	$\mathcal{S}_U$$\mathcal{T}_R$	26516	0.1678454286898626	$\mathcal{S}_U$$\mathcal{T}_L$	26516	0.16878524727684646	$\mathcal{S}_U$$\mathcal{T}_S$	26516	0.16525229775807873	$\mathcal{S}_U$$\mathcal{T}_D$						
28410	0.15808689405781937	$\mathcal{S}_R$$\mathcal{T}_R$	28410	0.16269258624816524	$\mathcal{S}_R$$\mathcal{T}_L$	28410	0.15952939961091112	$\mathcal{S}_R$$\mathcal{T}_S$	28410	0.1610239723411233	$\mathcal{S}_R$$\mathcal{T}_D$				28410	0.16104823106516336	$\mathcal{S}_U$$\mathcal{T}_R$	28410	0.16300018015213635	$\mathcal{S}_U$$\mathcal{T}_L$	28410	0.16356676336954729	$\mathcal{S}_U$$\mathcal{T}_S$	28410	0.16150759652031743	$\mathcal{S}_U$$\mathcal{T}_D$						
30304	0.15590439989268462	$\mathcal{S}_R$$\mathcal{T}_R$	30304	0.15982917262469695	$\mathcal{S}_R$$\mathcal{T}_L$	30304	0.15722870353262722	$\mathcal{S}_R$$\mathcal{T}_S$	30304	0.15856940341615267	$\mathcal{S}_R$$\mathcal{T}_D$				30304	0.15896814988451047	$\mathcal{S}_U$$\mathcal{T}_R$	30304	0.16010692778017088	$\mathcal{S}_U$$\mathcal{T}_L$	30304	0.1592622242671131	$\mathcal{S}_U$$\mathcal{T}_S$	30304	0.15858611983518445	$\mathcal{S}_U$$\mathcal{T}_D$						
32198	0.15422805788464905	$\mathcal{S}_R$$\mathcal{T}_R$	32198	0.1567262902206773	$\mathcal{S}_R$$\mathcal{T}_L$	32198	0.15475585612450865	$\mathcal{S}_R$$\mathcal{T}_S$	32198	0.15568855343022853	$\mathcal{S}_R$$\mathcal{T}_D$				32198	0.15669787293255114	$\mathcal{S}_U$$\mathcal{T}_R$	32198	0.15752105630677601	$\mathcal{S}_U$$\mathcal{T}_L$	32198	0.15759283836075955	$\mathcal{S}_U$$\mathcal{T}_S$	32198	0.15626443063896087	$\mathcal{S}_U$$\mathcal{T}_D$						
34092	0.15233036285628337	$\mathcal{S}_R$$\mathcal{T}_R$	34092	0.15455401475468916	$\mathcal{S}_R$$\mathcal{T}_L$	34092	0.15317822180058915	$\mathcal{S}_R$$\mathcal{T}_S$	34092	0.15366095864367119	$\mathcal{S}_R$$\mathcal{T}_D$				34065	0.15360558703540528	$\mathcal{S}_U$$\mathcal{T}_R$	34092	0.15495502535239292	$\mathcal{S}_U$$\mathcal{T}_L$	34092	0.15390149489126784	$\mathcal{S}_U$$\mathcal{T}_S$	34092	0.15261929737222452	$\mathcal{S}_U$$\mathcal{T}_D$						
35986	0.15086910140930815	$\mathcal{S}_R$$\mathcal{T}_R$	35986	0.15174664792578763	$\mathcal{S}_R$$\mathcal{T}_L$	35986	0.15137501946136933	$\mathcal{S}_R$$\mathcal{T}_S$	35986	0.15111964707962228	$\mathcal{S}_R$$\mathcal{T}_D$				35642	0.15141033015385086	$\mathcal{S}_U$$\mathcal{T}_R$	35812	0.15200275064014082	$\mathcal{S}_U$$\mathcal{T}_L$	35824	0.15168414676866232	$\mathcal{S}_U$$\mathcal{T}_S$	35855	0.15127816984382692	$\mathcal{S}_U$$\mathcal{T}_D$						
37233	0.15033322721699424	$\mathcal{S}_R$$\mathcal{T}_R$	37223	0.15059914157498822	$\mathcal{S}_R$$\mathcal{T}_L$	37244	0.15076257674877663	$\mathcal{S}_R$$\mathcal{T}_S$	37223	0.15032651075688458	$\mathcal{S}_R$$\mathcal{T}_D$				36845	0.15074286839855133	$\mathcal{S}_U$$\mathcal{T}_R$	36911	0.15145525769161142	$\mathcal{S}_U$$\mathcal{T}_L$	36981	0.1509434512513956	$\mathcal{S}_U$$\mathcal{T}_S$	36946	0.15015536054627376	$\mathcal{S}_U$$\mathcal{T}_D$						
37699	0.1499570488958128	$\mathcal{S}_R$$\mathcal{T}_R$	37689	0.1502953163313096	$\mathcal{S}_R$$\mathcal{T}_L$	37701	0.1504727797305952	$\mathcal{S}_R$$\mathcal{T}_S$	37689	0.15020552908821966	$\mathcal{S}_R$$\mathcal{T}_D$				37369	0.15093482102522035	$\mathcal{S}_U$$\mathcal{T}_R$	37435	0.1510833002052427	$\mathcal{S}_U$$\mathcal{T}_L$	37505	0.15069835761947423	$\mathcal{S}_U$$\mathcal{T}_S$	37470	0.15005182051232985	$\mathcal{S}_U$$\mathcal{T}_D$						
37699		$\mathcal{S}_R$$\mathcal{T}_R$	37689		$\mathcal{S}_R$$\mathcal{T}_L$	37701		$\mathcal{S}_R$$\mathcal{T}_S$	37689		$\mathcal{S}_R$$\mathcal{T}_D$				37369		$\mathcal{S}_U$$\mathcal{T}_R$	37435		$\mathcal{S}_U$$\mathcal{T}_L$	37505		$\mathcal{S}_U$$\mathcal{T}_S$	37470		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_betrayal_eval_worst_f1_macro_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1894	0.36183305017519607	$\mathcal{S}_R$$\mathcal{T}_R$	1894	0.36183305017519607	$\mathcal{S}_R$$\mathcal{T}_L$	1894	0.36183305017519607	$\mathcal{S}_R$$\mathcal{T}_S$	1894	0.36183305017519607	$\mathcal{S}_R$$\mathcal{T}_D$	1011.0	0.3214812011898117	$\mathcal{S}_R$$\mathcal{O}$	1894	0.36183305017519607	$\mathcal{S}_U$$\mathcal{T}_R$	1894	0.36183305017519607	$\mathcal{S}_U$$\mathcal{T}_L$	1894	0.36183305017519607	$\mathcal{S}_U$$\mathcal{T}_S$	1894	0.36183305017519607	$\mathcal{S}_U$$\mathcal{T}_D$	1011.0	0.3214812011898117	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.4286362683804324	passive
3788	0.4108453754295616	$\mathcal{S}_R$$\mathcal{T}_R$	3788	0.4039326338061403	$\mathcal{S}_R$$\mathcal{T}_L$	3788	0.4099474381908308	$\mathcal{S}_R$$\mathcal{T}_S$	3788	0.421207516226485	$\mathcal{S}_R$$\mathcal{T}_D$	4736.0	0.3918157543631197	$\mathcal{S}_R$$\mathcal{O}$	3788	0.41704821528094965	$\mathcal{S}_U$$\mathcal{T}_R$	3788	0.3176991161255531	$\mathcal{S}_U$$\mathcal{T}_L$	3788	0.4043932931692173	$\mathcal{S}_U$$\mathcal{T}_S$	3788	0.4043653557430099	$\mathcal{S}_U$$\mathcal{T}_D$	4503.0	0.3782403063312761	$\mathcal{S}_U$$\mathcal{O}$	3787.7	0.4286362683804324	passive
5682	0.4210783758827837	$\mathcal{S}_R$$\mathcal{T}_R$	5682	0.38454354426808957	$\mathcal{S}_R$$\mathcal{T}_L$	5682	0.39511511253096976	$\mathcal{S}_R$$\mathcal{T}_S$	5682	0.4107168032084017	$\mathcal{S}_R$$\mathcal{T}_D$	8388.0	0.3923994198955499	$\mathcal{S}_R$$\mathcal{O}$	5682	0.40827589725859825	$\mathcal{S}_U$$\mathcal{T}_R$	5682	0.39280785520363126	$\mathcal{S}_U$$\mathcal{T}_L$	5682	0.3496031140228441	$\mathcal{S}_U$$\mathcal{T}_S$	5682	0.38416067071011406	$\mathcal{S}_U$$\mathcal{T}_D$	7892.0	0.4154545389269994	$\mathcal{S}_U$$\mathcal{O}$	7575.4	0.4286362683804324	passive
7576	0.4155881667638683	$\mathcal{S}_R$$\mathcal{T}_R$	7576	0.3831775283286053	$\mathcal{S}_R$$\mathcal{T}_L$	7576	0.386403993587506	$\mathcal{S}_R$$\mathcal{T}_S$	7576	0.40895215478697344	$\mathcal{S}_R$$\mathcal{T}_D$	12102.0	0.40604939515753374	$\mathcal{S}_R$$\mathcal{O}$	7576	0.4140465863239033	$\mathcal{S}_U$$\mathcal{T}_R$	7576	0.34749535395307973	$\mathcal{S}_U$$\mathcal{T}_L$	7576	0.3721927369766306	$\mathcal{S}_U$$\mathcal{T}_S$	7576	0.34856032508052015	$\mathcal{S}_U$$\mathcal{T}_D$	11469.0	0.42532948814444466	$\mathcal{S}_U$$\mathcal{O}$	11363.099999999999	0.4286362683804324	passive
9470	0.4301124284606954	$\mathcal{S}_R$$\mathcal{T}_R$	9470	0.38414727559548534	$\mathcal{S}_R$$\mathcal{T}_L$	9470	0.4163085654048374	$\mathcal{S}_R$$\mathcal{T}_S$	9470	0.4070675800724308	$\mathcal{S}_R$$\mathcal{T}_D$	15784.0	0.4244668667566566	$\mathcal{S}_R$$\mathcal{O}$	9470	0.4008404569446955	$\mathcal{S}_U$$\mathcal{T}_R$	9470	0.3395200705468411	$\mathcal{S}_U$$\mathcal{T}_L$	9470	0.3604538586742748	$\mathcal{S}_U$$\mathcal{T}_S$	9470	0.3441377223062665	$\mathcal{S}_U$$\mathcal{T}_D$	14756.0	0.40487362920002284	$\mathcal{S}_U$$\mathcal{O}$	15150.8	0.4286362683804324	passive
11364	0.4188678677422733	$\mathcal{S}_R$$\mathcal{T}_R$	11364	0.3899751520938163	$\mathcal{S}_R$$\mathcal{T}_L$	11364	0.4134533816336362	$\mathcal{S}_R$$\mathcal{T}_S$	11364	0.407309561182294	$\mathcal{S}_R$$\mathcal{T}_D$	19482.0	0.4258112566553422	$\mathcal{S}_R$$\mathcal{O}$	11364	0.3874344387925574	$\mathcal{S}_U$$\mathcal{T}_R$	11364	0.38019968911572616	$\mathcal{S}_U$$\mathcal{T}_L$	11364	0.3589381130913124	$\mathcal{S}_U$$\mathcal{T}_S$	11364	0.34339071508160934	$\mathcal{S}_U$$\mathcal{T}_D$	18208.0	0.42485486455207777	$\mathcal{S}_U$$\mathcal{O}$	18938.5	0.4286362683804324	passive
13258	0.4204764838102256	$\mathcal{S}_R$$\mathcal{T}_R$	13258	0.3994173250266252	$\mathcal{S}_R$$\mathcal{T}_L$	13258	0.4168846663164243	$\mathcal{S}_R$$\mathcal{T}_S$	13258	0.4061664858690198	$\mathcal{S}_R$$\mathcal{T}_D$	23113.0	0.42655340783344586	$\mathcal{S}_R$$\mathcal{O}$	13258	0.3980005479537444	$\mathcal{S}_U$$\mathcal{T}_R$	13258	0.34956408643479586	$\mathcal{S}_U$$\mathcal{T}_L$	13258	0.3643936066929702	$\mathcal{S}_U$$\mathcal{T}_S$	13258	0.366704218671154	$\mathcal{S}_U$$\mathcal{T}_D$	22077.0	0.41432716431047617	$\mathcal{S}_U$$\mathcal{O}$	22726.199999999997	0.4286362683804324	passive
15152	0.41249387501752965	$\mathcal{S}_R$$\mathcal{T}_R$	15152	0.40738916866842523	$\mathcal{S}_R$$\mathcal{T}_L$	15152	0.41027373707674775	$\mathcal{S}_R$$\mathcal{T}_S$	15152	0.40013062719838255	$\mathcal{S}_R$$\mathcal{T}_D$	26813.0	0.42987892238564457	$\mathcal{S}_R$$\mathcal{O}$	15152	0.41093631363575056	$\mathcal{S}_U$$\mathcal{T}_R$	15152	0.40529044130336056	$\mathcal{S}_U$$\mathcal{T}_L$	15152	0.38078684182547523	$\mathcal{S}_U$$\mathcal{T}_S$	15152	0.38713058232777264	$\mathcal{S}_U$$\mathcal{T}_D$	25586.0	0.43117058522650714	$\mathcal{S}_U$$\mathcal{O}$	26513.899999999998	0.4286362683804324	passive
17046	0.4169391421408658	$\mathcal{S}_R$$\mathcal{T}_R$	17046	0.41226250715507157	$\mathcal{S}_R$$\mathcal{T}_L$	17046	0.40395107653613194	$\mathcal{S}_R$$\mathcal{T}_S$	17046	0.40243257867601656	$\mathcal{S}_R$$\mathcal{T}_D$	30478.0	0.43231353103785325	$\mathcal{S}_R$$\mathcal{O}$	17046	0.436574007843857	$\mathcal{S}_U$$\mathcal{T}_R$	17046	0.42002513911043216	$\mathcal{S}_U$$\mathcal{T}_L$	17046	0.3871422594100307	$\mathcal{S}_U$$\mathcal{T}_S$	17046	0.417748033587529	$\mathcal{S}_U$$\mathcal{T}_D$	29335.0	0.4294855942016893	$\mathcal{S}_U$$\mathcal{O}$	30301.6	0.4286362683804324	passive
18940	0.4239373291291473	$\mathcal{S}_R$$\mathcal{T}_R$	18940	0.4100014903955176	$\mathcal{S}_R$$\mathcal{T}_L$	18940	0.41276109991454174	$\mathcal{S}_R$$\mathcal{T}_S$	18940	0.39091614906832295	$\mathcal{S}_R$$\mathcal{T}_D$	34192.0	0.42048956950028965	$\mathcal{S}_R$$\mathcal{O}$	18940	0.4347340271735433	$\mathcal{S}_U$$\mathcal{T}_R$	18940	0.3679386454398018	$\mathcal{S}_U$$\mathcal{T}_L$	18940	0.3911114166460114	$\mathcal{S}_U$$\mathcal{T}_S$	18940	0.41139763014763014	$\mathcal{S}_U$$\mathcal{T}_D$	33198.0	0.4333093402738652	$\mathcal{S}_U$$\mathcal{O}$	34089.299999999996	0.4286362683804324	passive
20834	0.4102928025954876	$\mathcal{S}_R$$\mathcal{T}_R$	20834	0.4182181543546595	$\mathcal{S}_R$$\mathcal{T}_L$	20834	0.4166307428339514	$\mathcal{S}_R$$\mathcal{T}_S$	20834	0.39973980558834976	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0	0.4264328693409018	$\mathcal{S}_R$$\mathcal{O}$	20834	0.44928131795471826	$\mathcal{S}_U$$\mathcal{T}_R$	20834	0.4198597859047235	$\mathcal{S}_U$$\mathcal{T}_L$	20834	0.3937535597032663	$\mathcal{S}_U$$\mathcal{T}_S$	20834	0.42452981755586916	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0	0.43562413937492117	$\mathcal{S}_U$$\mathcal{O}$	37877.0	0.4286362683804324	passive
22728	0.41345325501846153	$\mathcal{S}_R$$\mathcal{T}_R$	22728	0.4193765540067412	$\mathcal{S}_R$$\mathcal{T}_L$	22728	0.4122561620904702	$\mathcal{S}_R$$\mathcal{T}_S$	22728	0.40213311433783877	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0		$\mathcal{S}_R$$\mathcal{O}$	22728	0.455071481510376	$\mathcal{S}_U$$\mathcal{T}_R$	22728	0.4314841511407213	$\mathcal{S}_U$$\mathcal{T}_L$	22728	0.40650388042064095	$\mathcal{S}_U$$\mathcal{T}_S$	22728	0.4276192305112362	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0		$\mathcal{S}_U$$\mathcal{O}$			
24622	0.4197805096703391	$\mathcal{S}_R$$\mathcal{T}_R$	24622	0.4267584103006016	$\mathcal{S}_R$$\mathcal{T}_L$	24622	0.4215960926894774	$\mathcal{S}_R$$\mathcal{T}_S$	24622	0.4141613725279064	$\mathcal{S}_R$$\mathcal{T}_D$				24622	0.44132059132111695	$\mathcal{S}_U$$\mathcal{T}_R$	24622	0.4264360440765905	$\mathcal{S}_U$$\mathcal{T}_L$	24622	0.4025243018732828	$\mathcal{S}_U$$\mathcal{T}_S$	24622	0.43834102740332087	$\mathcal{S}_U$$\mathcal{T}_D$						
26516	0.42891444458616707	$\mathcal{S}_R$$\mathcal{T}_R$	26516	0.4307434832351277	$\mathcal{S}_R$$\mathcal{T}_L$	26516	0.4221330560888911	$\mathcal{S}_R$$\mathcal{T}_S$	26516	0.4171221398177409	$\mathcal{S}_R$$\mathcal{T}_D$				26516	0.4459593664652012	$\mathcal{S}_U$$\mathcal{T}_R$	26516	0.4291758157932403	$\mathcal{S}_U$$\mathcal{T}_L$	26516	0.4127031023968777	$\mathcal{S}_U$$\mathcal{T}_S$	26516	0.44119384513756366	$\mathcal{S}_U$$\mathcal{T}_D$						
28410	0.42878581420300543	$\mathcal{S}_R$$\mathcal{T}_R$	28410	0.42057963185637975	$\mathcal{S}_R$$\mathcal{T}_L$	28410	0.41925890179579184	$\mathcal{S}_R$$\mathcal{T}_S$	28410	0.4211371490453171	$\mathcal{S}_R$$\mathcal{T}_D$				28410	0.4596608319395862	$\mathcal{S}_U$$\mathcal{T}_R$	28410	0.4535333340370743	$\mathcal{S}_U$$\mathcal{T}_L$	28410	0.41589050498795505	$\mathcal{S}_U$$\mathcal{T}_S$	28410	0.43032172824773723	$\mathcal{S}_U$$\mathcal{T}_D$						
30304	0.4225947012370045	$\mathcal{S}_R$$\mathcal{T}_R$	30304	0.41864279313876085	$\mathcal{S}_R$$\mathcal{T}_L$	30304	0.42054246632141545	$\mathcal{S}_R$$\mathcal{T}_S$	30304	0.4271767563527653	$\mathcal{S}_R$$\mathcal{T}_D$				30304	0.45883895023638577	$\mathcal{S}_U$$\mathcal{T}_R$	30304	0.4520816009253353	$\mathcal{S}_U$$\mathcal{T}_L$	30304	0.43240981618507013	$\mathcal{S}_U$$\mathcal{T}_S$	30304	0.4353237513224393	$\mathcal{S}_U$$\mathcal{T}_D$						
32198	0.43487922116049815	$\mathcal{S}_R$$\mathcal{T}_R$	32198	0.4067416785262492	$\mathcal{S}_R$$\mathcal{T}_L$	32198	0.4084053904114267	$\mathcal{S}_R$$\mathcal{T}_S$	32198	0.43233317938709537	$\mathcal{S}_R$$\mathcal{T}_D$				32198	0.4620759134462161	$\mathcal{S}_U$$\mathcal{T}_R$	32198	0.44097444979366673	$\mathcal{S}_U$$\mathcal{T}_L$	32198	0.446421437096027	$\mathcal{S}_U$$\mathcal{T}_S$	32198	0.42998274057575137	$\mathcal{S}_U$$\mathcal{T}_D$						
34092	0.43581913281469553	$\mathcal{S}_R$$\mathcal{T}_R$	34092	0.39439924155145933	$\mathcal{S}_R$$\mathcal{T}_L$	34092	0.40727972315735783	$\mathcal{S}_R$$\mathcal{T}_S$	34092	0.4243829529339619	$\mathcal{S}_R$$\mathcal{T}_D$				34065	0.45071441392759937	$\mathcal{S}_U$$\mathcal{T}_R$	34092	0.44476863579105175	$\mathcal{S}_U$$\mathcal{T}_L$	34092	0.4417757616445769	$\mathcal{S}_U$$\mathcal{T}_S$	34092	0.43283399259293115	$\mathcal{S}_U$$\mathcal{T}_D$						
35986	0.4361798528959125	$\mathcal{S}_R$$\mathcal{T}_R$	35986	0.4048645574855252	$\mathcal{S}_R$$\mathcal{T}_L$	35986	0.40187640926315626	$\mathcal{S}_R$$\mathcal{T}_S$	35986	0.4246437239090186	$\mathcal{S}_R$$\mathcal{T}_D$				35642	0.4442191211209071	$\mathcal{S}_U$$\mathcal{T}_R$	35812	0.44580367094440077	$\mathcal{S}_U$$\mathcal{T}_L$	35824	0.4410377578150394	$\mathcal{S}_U$$\mathcal{T}_S$	35855	0.4339578054622971	$\mathcal{S}_U$$\mathcal{T}_D$						
37233	0.43849344358866765	$\mathcal{S}_R$$\mathcal{T}_R$	37223	0.4001014331571835	$\mathcal{S}_R$$\mathcal{T}_L$	37244	0.40075601197633454	$\mathcal{S}_R$$\mathcal{T}_S$	37223	0.40950855081691273	$\mathcal{S}_R$$\mathcal{T}_D$				36845	0.44449520845195756	$\mathcal{S}_U$$\mathcal{T}_R$	36911	0.442014536263435	$\mathcal{S}_U$$\mathcal{T}_L$	36981	0.44124690411151135	$\mathcal{S}_U$$\mathcal{T}_S$	36946	0.430771814577926	$\mathcal{S}_U$$\mathcal{T}_D$						
37699	0.4462484571691684	$\mathcal{S}_R$$\mathcal{T}_R$	37689	0.4001014331571835	$\mathcal{S}_R$$\mathcal{T}_L$	37701	0.40075601197633454	$\mathcal{S}_R$$\mathcal{T}_S$	37689	0.42370381225482123	$\mathcal{S}_R$$\mathcal{T}_D$				37369	0.4434573355166671	$\mathcal{S}_U$$\mathcal{T}_R$	37435	0.4430877268401292	$\mathcal{S}_U$$\mathcal{T}_L$	37505	0.4315746001629124	$\mathcal{S}_U$$\mathcal{T}_S$	37470	0.43432677722469715	$\mathcal{S}_U$$\mathcal{T}_D$						
37699		$\mathcal{S}_R$$\mathcal{T}_R$	37689		$\mathcal{S}_R$$\mathcal{T}_L$	37701		$\mathcal{S}_R$$\mathcal{T}_S$	37689		$\mathcal{S}_R$$\mathcal{T}_D$				37369		$\mathcal{S}_U$$\mathcal{T}_R$	37435		$\mathcal{S}_U$$\mathcal{T}_L$	37505		$\mathcal{S}_U$$\mathcal{T}_S$	37470		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_betrayal_eval_worst_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1894	0.22172270794787402	$\mathcal{S}_R$$\mathcal{T}_R$	1894	0.22172270794787402	$\mathcal{S}_R$$\mathcal{T}_L$	1894	0.22172270794787402	$\mathcal{S}_R$$\mathcal{T}_S$	1894	0.22172270794787402	$\mathcal{S}_R$$\mathcal{T}_D$	1011.0	0.2228004115728973	$\mathcal{S}_R$$\mathcal{O}$	1894	0.22172270794787402	$\mathcal{S}_U$$\mathcal{T}_R$	1894	0.22172270794787402	$\mathcal{S}_U$$\mathcal{T}_L$	1894	0.22172270794787402	$\mathcal{S}_U$$\mathcal{T}_S$	1894	0.22172270794787402	$\mathcal{S}_U$$\mathcal{T}_D$	1011.0	0.2228004115728973	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.21351005991133984	passive
3788	0.2166237628057397	$\mathcal{S}_R$$\mathcal{T}_R$	3788	0.21964647435068183	$\mathcal{S}_R$$\mathcal{T}_L$	3788	0.21736377980911029	$\mathcal{S}_R$$\mathcal{T}_S$	3788	0.21692728289026192	$\mathcal{S}_R$$\mathcal{T}_D$	4736.0	0.22000666051109788	$\mathcal{S}_R$$\mathcal{O}$	3788	0.21594580479374686	$\mathcal{S}_U$$\mathcal{T}_R$	3788	0.2313918598201133	$\mathcal{S}_U$$\mathcal{T}_L$	3788	0.2198956596536364	$\mathcal{S}_U$$\mathcal{T}_S$	3788	0.2170383557477491	$\mathcal{S}_U$$\mathcal{T}_D$	4503.0	0.21665766929952043	$\mathcal{S}_U$$\mathcal{O}$	3787.7	0.21351005991133984	passive
5682	0.21145368216892044	$\mathcal{S}_R$$\mathcal{T}_R$	5682	0.22737204926027021	$\mathcal{S}_R$$\mathcal{T}_L$	5682	0.21710059203195692	$\mathcal{S}_R$$\mathcal{T}_S$	5682	0.2119926061292276	$\mathcal{S}_R$$\mathcal{T}_D$	8388.0	0.21635358122501602	$\mathcal{S}_R$$\mathcal{O}$	5682	0.21718411368708906	$\mathcal{S}_U$$\mathcal{T}_R$	5682	0.22246480708794641	$\mathcal{S}_U$$\mathcal{T}_L$	5682	0.22946535507160817	$\mathcal{S}_U$$\mathcal{T}_S$	5682	0.2227934777563902	$\mathcal{S}_U$$\mathcal{T}_D$	7892.0	0.21296217144542587	$\mathcal{S}_U$$\mathcal{O}$	7575.4	0.21351005991133984	passive
7576	0.21405676457458672	$\mathcal{S}_R$$\mathcal{T}_R$	7576	0.2271812228132915	$\mathcal{S}_R$$\mathcal{T}_L$	7576	0.2171978706127186	$\mathcal{S}_R$$\mathcal{T}_S$	7576	0.20980121000356775	$\mathcal{S}_R$$\mathcal{T}_D$	12102.0	0.21894239606374524	$\mathcal{S}_R$$\mathcal{O}$	7576	0.21630250733514333	$\mathcal{S}_U$$\mathcal{T}_R$	7576	0.23590189664026334	$\mathcal{S}_U$$\mathcal{T}_L$	7576	0.2322512159848486	$\mathcal{S}_U$$\mathcal{T}_S$	7576	0.23453335600748432	$\mathcal{S}_U$$\mathcal{T}_D$	11469.0	0.21170436342650625	$\mathcal{S}_U$$\mathcal{O}$	11363.099999999999	0.21351005991133984	passive
9470	0.21201424457795456	$\mathcal{S}_R$$\mathcal{T}_R$	9470	0.22786396900288733	$\mathcal{S}_R$$\mathcal{T}_L$	9470	0.21521959384064887	$\mathcal{S}_R$$\mathcal{T}_S$	9470	0.2137018016386077	$\mathcal{S}_R$$\mathcal{T}_D$	15784.0	0.21925654113160972	$\mathcal{S}_R$$\mathcal{O}$	9470	0.22038063986425438	$\mathcal{S}_U$$\mathcal{T}_R$	9470	0.2413778068257188	$\mathcal{S}_U$$\mathcal{T}_L$	9470	0.23875327782362948	$\mathcal{S}_U$$\mathcal{T}_S$	9470	0.23948417672321604	$\mathcal{S}_U$$\mathcal{T}_D$	14756.0	0.21279738035348586	$\mathcal{S}_U$$\mathcal{O}$	15150.8	0.21351005991133984	passive
11364	0.21422073961842045	$\mathcal{S}_R$$\mathcal{T}_R$	11364	0.2266605763505437	$\mathcal{S}_R$$\mathcal{T}_L$	11364	0.2143674380374307	$\mathcal{S}_R$$\mathcal{T}_S$	11364	0.21734130020605316	$\mathcal{S}_R$$\mathcal{T}_D$	19482.0	0.21894721458841349	$\mathcal{S}_R$$\mathcal{O}$	11364	0.22793812093295918	$\mathcal{S}_U$$\mathcal{T}_R$	11364	0.22997856735634137	$\mathcal{S}_U$$\mathcal{T}_L$	11364	0.23988388882959188	$\mathcal{S}_U$$\mathcal{T}_S$	11364	0.23478699350901422	$\mathcal{S}_U$$\mathcal{T}_D$	18208.0	0.21190121518482716	$\mathcal{S}_U$$\mathcal{O}$	18938.5	0.21351005991133984	passive
13258	0.21665267945822744	$\mathcal{S}_R$$\mathcal{T}_R$	13258	0.22489989836730084	$\mathcal{S}_R$$\mathcal{T}_L$	13258	0.2153608931306728	$\mathcal{S}_R$$\mathcal{T}_S$	13258	0.21996842666136315	$\mathcal{S}_R$$\mathcal{T}_D$	23113.0	0.21711901952568005	$\mathcal{S}_R$$\mathcal{O}$	13258	0.2246016516919578	$\mathcal{S}_U$$\mathcal{T}_R$	13258	0.233952748207163	$\mathcal{S}_U$$\mathcal{T}_L$	13258	0.23821870446742188	$\mathcal{S}_U$$\mathcal{T}_S$	13258	0.23461826376054384	$\mathcal{S}_U$$\mathcal{T}_D$	22077.0	0.211789625988322	$\mathcal{S}_U$$\mathcal{O}$	22726.199999999997	0.21351005991133984	passive
15152	0.2168543470862276	$\mathcal{S}_R$$\mathcal{T}_R$	15152	0.22310244535325607	$\mathcal{S}_R$$\mathcal{T}_L$	15152	0.21418205089159253	$\mathcal{S}_R$$\mathcal{T}_S$	15152	0.21713145806274795	$\mathcal{S}_R$$\mathcal{T}_D$	26813.0	0.21616601137467642	$\mathcal{S}_R$$\mathcal{O}$	15152	0.225658623432633	$\mathcal{S}_U$$\mathcal{T}_R$	15152	0.2257429410049009	$\mathcal{S}_U$$\mathcal{T}_L$	15152	0.2277740864279092	$\mathcal{S}_U$$\mathcal{T}_S$	15152	0.23196129428228593	$\mathcal{S}_U$$\mathcal{T}_D$	25586.0	0.2079108182107802	$\mathcal{S}_U$$\mathcal{O}$	26513.899999999998	0.21351005991133984	passive
17046	0.2124836384979104	$\mathcal{S}_R$$\mathcal{T}_R$	17046	0.22334358083993194	$\mathcal{S}_R$$\mathcal{T}_L$	17046	0.21515383271768307	$\mathcal{S}_R$$\mathcal{T}_S$	17046	0.21818269408069263	$\mathcal{S}_R$$\mathcal{T}_D$	30478.0	0.2167149502995792	$\mathcal{S}_R$$\mathcal{O}$	17046	0.21968040059849656	$\mathcal{S}_U$$\mathcal{T}_R$	17046	0.22595945909867887	$\mathcal{S}_U$$\mathcal{T}_L$	17046	0.2262537645270858	$\mathcal{S}_U$$\mathcal{T}_S$	17046	0.2266342179937113	$\mathcal{S}_U$$\mathcal{T}_D$	29335.0	0.20871791304340737	$\mathcal{S}_U$$\mathcal{O}$	30301.6	0.21351005991133984	passive
18940	0.21200639497203363	$\mathcal{S}_R$$\mathcal{T}_R$	18940	0.22479875852610046	$\mathcal{S}_R$$\mathcal{T}_L$	18940	0.21654360809576112	$\mathcal{S}_R$$\mathcal{T}_S$	18940	0.21719372128791675	$\mathcal{S}_R$$\mathcal{T}_D$	34192.0	0.21603527984691215	$\mathcal{S}_R$$\mathcal{O}$	18940	0.21728017581400644	$\mathcal{S}_U$$\mathcal{T}_R$	18940	0.22391787767370222	$\mathcal{S}_U$$\mathcal{T}_L$	18940	0.22619086276933187	$\mathcal{S}_U$$\mathcal{T}_S$	18940	0.2167145517829387	$\mathcal{S}_U$$\mathcal{T}_D$	33198.0	0.21011150914799667	$\mathcal{S}_U$$\mathcal{O}$	34089.299999999996	0.21351005991133984	passive
20834	0.20859170138004124	$\mathcal{S}_R$$\mathcal{T}_R$	20834	0.22432091273168048	$\mathcal{S}_R$$\mathcal{T}_L$	20834	0.2177009505302317	$\mathcal{S}_R$$\mathcal{T}_S$	20834	0.21708165753257996	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0	0.2169855593886758	$\mathcal{S}_R$$\mathcal{O}$	20834	0.21532255742010592	$\mathcal{S}_U$$\mathcal{T}_R$	20834	0.223688019668213	$\mathcal{S}_U$$\mathcal{T}_L$	20834	0.22148960461464462	$\mathcal{S}_U$$\mathcal{T}_S$	20834	0.21821318803538825	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0	0.21570921612862573	$\mathcal{S}_U$$\mathcal{O}$	37877.0	0.21351005991133984	passive
22728	0.21044442283307085	$\mathcal{S}_R$$\mathcal{T}_R$	22728	0.2251546526760999	$\mathcal{S}_R$$\mathcal{T}_L$	22728	0.2204386800528223	$\mathcal{S}_R$$\mathcal{T}_S$	22728	0.2179349306252084	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0		$\mathcal{S}_R$$\mathcal{O}$	22728	0.21620956041523767	$\mathcal{S}_U$$\mathcal{T}_R$	22728	0.2245905650402322	$\mathcal{S}_U$$\mathcal{T}_L$	22728	0.21952541350179167	$\mathcal{S}_U$$\mathcal{T}_S$	22728	0.2185958478195726	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0		$\mathcal{S}_U$$\mathcal{O}$			
24622	0.20970395315789617	$\mathcal{S}_R$$\mathcal{T}_R$	24622	0.22203405906975865	$\mathcal{S}_R$$\mathcal{T}_L$	24622	0.21936638763317556	$\mathcal{S}_R$$\mathcal{T}_S$	24622	0.21457605056165308	$\mathcal{S}_R$$\mathcal{T}_D$				24622	0.2170444587106885	$\mathcal{S}_U$$\mathcal{T}_R$	24622	0.22330932817231747	$\mathcal{S}_U$$\mathcal{T}_L$	24622	0.2195835539163086	$\mathcal{S}_U$$\mathcal{T}_S$	24622	0.21814885409348056	$\mathcal{S}_U$$\mathcal{T}_D$						
26516	0.21137751256857426	$\mathcal{S}_R$$\mathcal{T}_R$	26516	0.221159615729545	$\mathcal{S}_R$$\mathcal{T}_L$	26516	0.21961180989214074	$\mathcal{S}_R$$\mathcal{T}_S$	26516	0.21392022076729816	$\mathcal{S}_R$$\mathcal{T}_D$				26516	0.21760539400426443	$\mathcal{S}_U$$\mathcal{T}_R$	26516	0.22265370784062838	$\mathcal{S}_U$$\mathcal{T}_L$	26516	0.21560875793612913	$\mathcal{S}_U$$\mathcal{T}_S$	26516	0.21786769020774768	$\mathcal{S}_U$$\mathcal{T}_D$						
28410	0.2125025011868949	$\mathcal{S}_R$$\mathcal{T}_R$	28410	0.2204798261979466	$\mathcal{S}_R$$\mathcal{T}_L$	28410	0.21985242910468694	$\mathcal{S}_R$$\mathcal{T}_S$	28410	0.21409541481108812	$\mathcal{S}_R$$\mathcal{T}_D$				28410	0.21898679439659935	$\mathcal{S}_U$$\mathcal{T}_R$	28410	0.22441162062002906	$\mathcal{S}_U$$\mathcal{T}_L$	28410	0.21869001962985815	$\mathcal{S}_U$$\mathcal{T}_S$	28410	0.2197895656432835	$\mathcal{S}_U$$\mathcal{T}_D$						
30304	0.21351948550240102	$\mathcal{S}_R$$\mathcal{T}_R$	30304	0.21918755596486417	$\mathcal{S}_R$$\mathcal{T}_L$	30304	0.2185231860248344	$\mathcal{S}_R$$\mathcal{T}_S$	30304	0.21288954806549218	$\mathcal{S}_R$$\mathcal{T}_D$				30304	0.2194721345623356	$\mathcal{S}_U$$\mathcal{T}_R$	30304	0.22630242453789834	$\mathcal{S}_U$$\mathcal{T}_L$	30304	0.22010897024813758	$\mathcal{S}_U$$\mathcal{T}_S$	30304	0.21925667530834642	$\mathcal{S}_U$$\mathcal{T}_D$						
32198	0.21474606020218234	$\mathcal{S}_R$$\mathcal{T}_R$	32198	0.21903049003598155	$\mathcal{S}_R$$\mathcal{T}_L$	32198	0.21807874089639367	$\mathcal{S}_R$$\mathcal{T}_S$	32198	0.21321243818536195	$\mathcal{S}_R$$\mathcal{T}_D$				32198	0.21877579955670165	$\mathcal{S}_U$$\mathcal{T}_R$	32198	0.22706442656200604	$\mathcal{S}_U$$\mathcal{T}_L$	32198	0.21928368927986722	$\mathcal{S}_U$$\mathcal{T}_S$	32198	0.21858576588095505	$\mathcal{S}_U$$\mathcal{T}_D$						
34092	0.2154941007522655	$\mathcal{S}_R$$\mathcal{T}_R$	34092	0.22033631449926577	$\mathcal{S}_R$$\mathcal{T}_L$	34092	0.22159904050603008	$\mathcal{S}_R$$\mathcal{T}_S$	34092	0.21516768360488311	$\mathcal{S}_R$$\mathcal{T}_D$				34065	0.21943551702076025	$\mathcal{S}_U$$\mathcal{T}_R$	34092	0.22810607715729922	$\mathcal{S}_U$$\mathcal{T}_L$	34092	0.22260063661639906	$\mathcal{S}_U$$\mathcal{T}_S$	34092	0.21896061005494066	$\mathcal{S}_U$$\mathcal{T}_D$						
35986	0.21631532699354672	$\mathcal{S}_R$$\mathcal{T}_R$	35986	0.22068511624326378	$\mathcal{S}_R$$\mathcal{T}_L$	35986	0.22173620636569005	$\mathcal{S}_R$$\mathcal{T}_S$	35986	0.2164909740938522	$\mathcal{S}_R$$\mathcal{T}_D$				35642	0.22108430057476078	$\mathcal{S}_U$$\mathcal{T}_R$	35812	0.23080754826806266	$\mathcal{S}_U$$\mathcal{T}_L$	35824	0.2237542578797395	$\mathcal{S}_U$$\mathcal{T}_S$	35855	0.22006020253223152	$\mathcal{S}_U$$\mathcal{T}_D$						
37233	0.2183978954848603	$\mathcal{S}_R$$\mathcal{T}_R$	37223	0.22204871003176796	$\mathcal{S}_R$$\mathcal{T}_L$	37244	0.2227041950445663	$\mathcal{S}_R$$\mathcal{T}_S$	37223	0.21870043181870114	$\mathcal{S}_R$$\mathcal{T}_D$				36845	0.22223378274779876	$\mathcal{S}_U$$\mathcal{T}_R$	36911	0.23162411307797903	$\mathcal{S}_U$$\mathcal{T}_L$	36981	0.2257743752999683	$\mathcal{S}_U$$\mathcal{T}_S$	36946	0.22119088890413902	$\mathcal{S}_U$$\mathcal{T}_D$						
37699	0.21856241132577303	$\mathcal{S}_R$$\mathcal{T}_R$	37689	0.22153156082393433	$\mathcal{S}_R$$\mathcal{T}_L$	37701	0.22230100926974283	$\mathcal{S}_R$$\mathcal{T}_S$	37689	0.21838422352286568	$\mathcal{S}_R$$\mathcal{T}_D$				37369	0.22319694307663546	$\mathcal{S}_U$$\mathcal{T}_R$	37435	0.2315672527171938	$\mathcal{S}_U$$\mathcal{T}_L$	37505	0.22536069699461228	$\mathcal{S}_U$$\mathcal{T}_S$	37470	0.22180010397450378	$\mathcal{S}_U$$\mathcal{T}_D$						
37699		$\mathcal{S}_R$$\mathcal{T}_R$	37689		$\mathcal{S}_R$$\mathcal{T}_L$	37701		$\mathcal{S}_R$$\mathcal{T}_S$	37689		$\mathcal{S}_R$$\mathcal{T}_D$				37369		$\mathcal{S}_U$$\mathcal{T}_R$	37435		$\mathcal{S}_U$$\mathcal{T}_L$	37505		$\mathcal{S}_U$$\mathcal{T}_S$	37470		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_betrayal_eval_worst_jsdiv_per_item.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1894	0.22551674961819596	$\mathcal{S}_R$$\mathcal{T}_R$	1894	0.22551674961819596	$\mathcal{S}_R$$\mathcal{T}_L$	1894	0.22551674961819596	$\mathcal{S}_R$$\mathcal{T}_S$	1894	0.22551674961819596	$\mathcal{S}_R$$\mathcal{T}_D$	1011.0	0.23274427040031007	$\mathcal{S}_R$$\mathcal{O}$	1894	0.22551674961819596	$\mathcal{S}_U$$\mathcal{T}_R$	1894	0.22551674961819596	$\mathcal{S}_U$$\mathcal{T}_L$	1894	0.22551674961819596	$\mathcal{S}_U$$\mathcal{T}_S$	1894	0.22551674961819596	$\mathcal{S}_U$$\mathcal{T}_D$	1011.0	0.23274427040031007	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.23417423253568756	passive
3788	0.2300263593387764	$\mathcal{S}_R$$\mathcal{T}_R$	3788	0.23599386209605805	$\mathcal{S}_R$$\mathcal{T}_L$	3788	0.23038295306920153	$\mathcal{S}_R$$\mathcal{T}_S$	3788	0.2304691448365283	$\mathcal{S}_R$$\mathcal{T}_D$	4736.0	0.23503403264737188	$\mathcal{S}_R$$\mathcal{O}$	3788	0.2262513341348226	$\mathcal{S}_U$$\mathcal{T}_R$	3788	0.24408319518442015	$\mathcal{S}_U$$\mathcal{T}_L$	3788	0.22992355496528974	$\mathcal{S}_U$$\mathcal{T}_S$	3788	0.23443054405180405	$\mathcal{S}_U$$\mathcal{T}_D$	4503.0	0.22481246972562266	$\mathcal{S}_U$$\mathcal{O}$	3787.7	0.23417423253568756	passive
5682	0.23688113106590175	$\mathcal{S}_R$$\mathcal{T}_R$	5682	0.24921410497770552	$\mathcal{S}_R$$\mathcal{T}_L$	5682	0.23879560198773492	$\mathcal{S}_R$$\mathcal{T}_S$	5682	0.23853068183797838	$\mathcal{S}_R$$\mathcal{T}_D$	8388.0	0.24698598116663806	$\mathcal{S}_R$$\mathcal{O}$	5682	0.23564872288116367	$\mathcal{S}_U$$\mathcal{T}_R$	5682	0.23678614617703647	$\mathcal{S}_U$$\mathcal{T}_L$	5682	0.24092616942237033	$\mathcal{S}_U$$\mathcal{T}_S$	5682	0.24322746822393704	$\mathcal{S}_U$$\mathcal{T}_D$	7892.0	0.22719095471738102	$\mathcal{S}_U$$\mathcal{O}$	7575.4	0.23417423253568756	passive
7576	0.2429849255434809	$\mathcal{S}_R$$\mathcal{T}_R$	7576	0.2550624119263859	$\mathcal{S}_R$$\mathcal{T}_L$	7576	0.2434233278493299	$\mathcal{S}_R$$\mathcal{T}_S$	7576	0.24376688311680242	$\mathcal{S}_R$$\mathcal{T}_D$	12102.0	0.25591438357204815	$\mathcal{S}_R$$\mathcal{O}$	7576	0.24338950787804378	$\mathcal{S}_U$$\mathcal{T}_R$	7576	0.25433859644975343	$\mathcal{S}_U$$\mathcal{T}_L$	7576	0.24701998034316636	$\mathcal{S}_U$$\mathcal{T}_S$	7576	0.25144695088869035	$\mathcal{S}_U$$\mathcal{T}_D$	11469.0	0.23138352450475938	$\mathcal{S}_U$$\mathcal{O}$	11363.099999999999	0.23417423253568756	passive
9470	0.2463740631923233	$\mathcal{S}_R$$\mathcal{T}_R$	9470	0.25950657436218605	$\mathcal{S}_R$$\mathcal{T}_L$	9470	0.24663359408730662	$\mathcal{S}_R$$\mathcal{T}_S$	9470	0.24782195280107683	$\mathcal{S}_R$$\mathcal{T}_D$	15784.0	0.2608842933434952	$\mathcal{S}_R$$\mathcal{O}$	9470	0.2488758479284089	$\mathcal{S}_U$$\mathcal{T}_R$	9470	0.2630632461143786	$\mathcal{S}_U$$\mathcal{T}_L$	9470	0.25494291659471113	$\mathcal{S}_U$$\mathcal{T}_S$	9470	0.2572863067626387	$\mathcal{S}_U$$\mathcal{T}_D$	14756.0	0.2365286501464192	$\mathcal{S}_U$$\mathcal{O}$	15150.8	0.23417423253568756	passive
11364	0.25090575732160963	$\mathcal{S}_R$$\mathcal{T}_R$	11364	0.2622089045400999	$\mathcal{S}_R$$\mathcal{T}_L$	11364	0.24905117686545908	$\mathcal{S}_R$$\mathcal{T}_S$	11364	0.2499999887149955	$\mathcal{S}_R$$\mathcal{T}_D$	19482.0	0.2665749164364542	$\mathcal{S}_R$$\mathcal{O}$	11364	0.25362856716495696	$\mathcal{S}_U$$\mathcal{T}_R$	11364	0.25586941848587913	$\mathcal{S}_U$$\mathcal{T}_L$	11364	0.2585442381913192	$\mathcal{S}_U$$\mathcal{T}_S$	11364	0.2603781124604947	$\mathcal{S}_U$$\mathcal{T}_D$	18208.0	0.24274316741860016	$\mathcal{S}_U$$\mathcal{O}$	18938.5	0.23417423253568756	passive
13258	0.2527207407365927	$\mathcal{S}_R$$\mathcal{T}_R$	13258	0.2638781451157819	$\mathcal{S}_R$$\mathcal{T}_L$	13258	0.2512666098758731	$\mathcal{S}_R$$\mathcal{T}_S$	13258	0.2519693036585079	$\mathcal{S}_R$$\mathcal{T}_D$	23113.0	0.26834075734329965	$\mathcal{S}_R$$\mathcal{O}$	13258	0.2520847443346692	$\mathcal{S}_U$$\mathcal{T}_R$	13258	0.25595905483417913	$\mathcal{S}_U$$\mathcal{T}_L$	13258	0.25894728545114243	$\mathcal{S}_U$$\mathcal{T}_S$	13258	0.25915612998290943	$\mathcal{S}_U$$\mathcal{T}_D$	22077.0	0.25157367708847245	$\mathcal{S}_U$$\mathcal{O}$	22726.199999999997	0.23417423253568756	passive
15152	0.2538306955734795	$\mathcal{S}_R$$\mathcal{T}_R$	15152	0.26506062397941277	$\mathcal{S}_R$$\mathcal{T}_L$	15152	0.25280240608448556	$\mathcal{S}_R$$\mathcal{T}_S$	15152	0.2534638159183501	$\mathcal{S}_R$$\mathcal{T}_D$	26813.0	0.2726598734903258	$\mathcal{S}_R$$\mathcal{O}$	15152	0.2507854155865767	$\mathcal{S}_U$$\mathcal{T}_R$	15152	0.2490079971568649	$\mathcal{S}_U$$\mathcal{T}_L$	15152	0.25455042841657705	$\mathcal{S}_U$$\mathcal{T}_S$	15152	0.2555443599808339	$\mathcal{S}_U$$\mathcal{T}_D$	25586.0	0.26139806668077714	$\mathcal{S}_U$$\mathcal{O}$	26513.899999999998	0.23417423253568756	passive
17046	0.25408835452631034	$\mathcal{S}_R$$\mathcal{T}_R$	17046	0.2651014384162492	$\mathcal{S}_R$$\mathcal{T}_L$	17046	0.2536914731941451	$\mathcal{S}_R$$\mathcal{T}_S$	17046	0.25478128899517083	$\mathcal{S}_R$$\mathcal{T}_D$	30478.0	0.2739683808675284	$\mathcal{S}_R$$\mathcal{O}$	17046	0.24715034837406114	$\mathcal{S}_U$$\mathcal{T}_R$	17046	0.24743327174869587	$\mathcal{S}_U$$\mathcal{T}_L$	17046	0.2500739533834673	$\mathcal{S}_U$$\mathcal{T}_S$	17046	0.25068682605018716	$\mathcal{S}_U$$\mathcal{T}_D$	29335.0	0.2695838494919974	$\mathcal{S}_U$$\mathcal{O}$	30301.6	0.23417423253568756	passive
18940	0.25624666228648557	$\mathcal{S}_R$$\mathcal{T}_R$	18940	0.2668398720583187	$\mathcal{S}_R$$\mathcal{T}_L$	18940	0.2551166343673037	$\mathcal{S}_R$$\mathcal{T}_S$	18940	0.2554651022219908	$\mathcal{S}_R$$\mathcal{T}_D$	34192.0	0.27547117233582136	$\mathcal{S}_R$$\mathcal{O}$	18940	0.2456655562667269	$\mathcal{S}_U$$\mathcal{T}_R$	18940	0.2468015090728316	$\mathcal{S}_U$$\mathcal{T}_L$	18940	0.24891219240917822	$\mathcal{S}_U$$\mathcal{T}_S$	18940	0.24801611387106698	$\mathcal{S}_U$$\mathcal{T}_D$	33198.0	0.27639532378044174	$\mathcal{S}_U$$\mathcal{O}$	34089.299999999996	0.23417423253568756	passive
20834	0.25673371949620244	$\mathcal{S}_R$$\mathcal{T}_R$	20834	0.2666498755753005	$\mathcal{S}_R$$\mathcal{T}_L$	20834	0.2558338752478031	$\mathcal{S}_R$$\mathcal{T}_S$	20834	0.2571604223177132	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0	0.2788377383153116	$\mathcal{S}_R$$\mathcal{O}$	20834	0.2464926383699204	$\mathcal{S}_U$$\mathcal{T}_R$	20834	0.24770238061427408	$\mathcal{S}_U$$\mathcal{T}_L$	20834	0.24908893601710796	$\mathcal{S}_U$$\mathcal{T}_S$	20834	0.24769141201906184	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0	0.282830746071627	$\mathcal{S}_U$$\mathcal{O}$	37877.0	0.23417423253568756	passive
22728	0.2587360100185031	$\mathcal{S}_R$$\mathcal{T}_R$	22728	0.26813760758115834	$\mathcal{S}_R$$\mathcal{T}_L$	22728	0.258103298383189	$\mathcal{S}_R$$\mathcal{T}_S$	22728	0.2585144200342355	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0		$\mathcal{S}_R$$\mathcal{O}$	22728	0.2512353770051414	$\mathcal{S}_U$$\mathcal{T}_R$	22728	0.25256390423202035	$\mathcal{S}_U$$\mathcal{T}_L$	22728	0.2514244242603002	$\mathcal{S}_U$$\mathcal{T}_S$	22728	0.25007521820506073	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0		$\mathcal{S}_U$$\mathcal{O}$			
24622	0.25977636170252766	$\mathcal{S}_R$$\mathcal{T}_R$	24622	0.2681960285355883	$\mathcal{S}_R$$\mathcal{T}_L$	24622	0.25940056544118756	$\mathcal{S}_R$$\mathcal{T}_S$	24622	0.2592864826982303	$\mathcal{S}_R$$\mathcal{T}_D$				24622	0.25440593296698844	$\mathcal{S}_U$$\mathcal{T}_R$	24622	0.2556701924722651	$\mathcal{S}_U$$\mathcal{T}_L$	24622	0.2545628415838014	$\mathcal{S}_U$$\mathcal{T}_S$	24622	0.2531762874138822	$\mathcal{S}_U$$\mathcal{T}_D$						
26516	0.26142489664870083	$\mathcal{S}_R$$\mathcal{T}_R$	26516	0.26893170093726704	$\mathcal{S}_R$$\mathcal{T}_L$	26516	0.261410249917018	$\mathcal{S}_R$$\mathcal{T}_S$	26516	0.26078112842846934	$\mathcal{S}_R$$\mathcal{T}_D$				26516	0.2566299072967478	$\mathcal{S}_U$$\mathcal{T}_R$	26516	0.2588380866935469	$\mathcal{S}_U$$\mathcal{T}_L$	26516	0.2555564257477779	$\mathcal{S}_U$$\mathcal{T}_S$	26516	0.25445817461235837	$\mathcal{S}_U$$\mathcal{T}_D$						
28410	0.26299285920600823	$\mathcal{S}_R$$\mathcal{T}_R$	28410	0.269507699570842	$\mathcal{S}_R$$\mathcal{T}_L$	28410	0.26421164680288567	$\mathcal{S}_R$$\mathcal{T}_S$	28410	0.2623498484577839	$\mathcal{S}_R$$\mathcal{T}_D$				28410	0.261161472862225	$\mathcal{S}_U$$\mathcal{T}_R$	28410	0.2623171820146749	$\mathcal{S}_U$$\mathcal{T}_L$	28410	0.2599598548787271	$\mathcal{S}_U$$\mathcal{T}_S$	28410	0.25892021635330487	$\mathcal{S}_U$$\mathcal{T}_D$						
30304	0.264602383630393	$\mathcal{S}_R$$\mathcal{T}_R$	30304	0.27045498454024514	$\mathcal{S}_R$$\mathcal{T}_L$	30304	0.26678895085507315	$\mathcal{S}_R$$\mathcal{T}_S$	30304	0.2638503142174625	$\mathcal{S}_R$$\mathcal{T}_D$				30304	0.2657235487469679	$\mathcal{S}_U$$\mathcal{T}_R$	30304	0.26598942116926394	$\mathcal{S}_U$$\mathcal{T}_L$	30304	0.2642537593076143	$\mathcal{S}_U$$\mathcal{T}_S$	30304	0.26236571384680857	$\mathcal{S}_U$$\mathcal{T}_D$						
32198	0.26688764840718404	$\mathcal{S}_R$$\mathcal{T}_R$	32198	0.27144720324006166	$\mathcal{S}_R$$\mathcal{T}_L$	32198	0.26854156850603417	$\mathcal{S}_R$$\mathcal{T}_S$	32198	0.2656973567676988	$\mathcal{S}_R$$\mathcal{T}_D$				32198	0.2688318781100467	$\mathcal{S}_U$$\mathcal{T}_R$	32198	0.26881102614786095	$\mathcal{S}_U$$\mathcal{T}_L$	32198	0.26687764733593233	$\mathcal{S}_U$$\mathcal{T}_S$	32198	0.26571801978274767	$\mathcal{S}_U$$\mathcal{T}_D$						
34092	0.26946518055634516	$\mathcal{S}_R$$\mathcal{T}_R$	34092	0.27339330139796314	$\mathcal{S}_R$$\mathcal{T}_L$	34092	0.27150509125713085	$\mathcal{S}_R$$\mathcal{T}_S$	34092	0.2680769571580984	$\mathcal{S}_R$$\mathcal{T}_D$				34065	0.27320248885662757	$\mathcal{S}_U$$\mathcal{T}_R$	34092	0.27262670619992846	$\mathcal{S}_U$$\mathcal{T}_L$	34092	0.27360079180587876	$\mathcal{S}_U$$\mathcal{T}_S$	34092	0.271158908183376	$\mathcal{S}_U$$\mathcal{T}_D$						
35986	0.27209172182939856	$\mathcal{S}_R$$\mathcal{T}_R$	35986	0.2741203499594386	$\mathcal{S}_R$$\mathcal{T}_L$	35986	0.27415713907152367	$\mathcal{S}_R$$\mathcal{T}_S$	35986	0.27070393873620496	$\mathcal{S}_R$$\mathcal{T}_D$				35642	0.27781140820365857	$\mathcal{S}_U$$\mathcal{T}_R$	35812	0.2777518050417729	$\mathcal{S}_U$$\mathcal{T}_L$	35824	0.2778549843717747	$\mathcal{S}_U$$\mathcal{T}_S$	35855	0.27569668829479416	$\mathcal{S}_U$$\mathcal{T}_D$						
37233	0.27456066844194404	$\mathcal{S}_R$$\mathcal{T}_R$	37223	0.27580747376096537	$\mathcal{S}_R$$\mathcal{T}_L$	37244	0.2762013103920592	$\mathcal{S}_R$$\mathcal{T}_S$	37223	0.27371003659057147	$\mathcal{S}_R$$\mathcal{T}_D$				36845	0.28024613968910017	$\mathcal{S}_U$$\mathcal{T}_R$	36911	0.28017597882149364	$\mathcal{S}_U$$\mathcal{T}_L$	36981	0.2808427093668545	$\mathcal{S}_U$$\mathcal{T}_S$	36946	0.27807127366392553	$\mathcal{S}_U$$\mathcal{T}_D$						
37699	0.27616255405976164	$\mathcal{S}_R$$\mathcal{T}_R$	37689	0.2767518243047476	$\mathcal{S}_R$$\mathcal{T}_L$	37701	0.27756716415355376	$\mathcal{S}_R$$\mathcal{T}_S$	37689	0.2754448409205537	$\mathcal{S}_R$$\mathcal{T}_D$				37369	0.28151198558034474	$\mathcal{S}_U$$\mathcal{T}_R$	37435	0.28083733844099623	$\mathcal{S}_U$$\mathcal{T}_L$	37505	0.28133439055775966	$\mathcal{S}_U$$\mathcal{T}_S$	37470	0.27939210530821756	$\mathcal{S}_U$$\mathcal{T}_D$						
37699		$\mathcal{S}_R$$\mathcal{T}_R$	37689		$\mathcal{S}_R$$\mathcal{T}_L$	37701		$\mathcal{S}_R$$\mathcal{T}_S$	37689		$\mathcal{S}_R$$\mathcal{T}_D$				37369		$\mathcal{S}_U$$\mathcal{T}_R$	37435		$\mathcal{S}_U$$\mathcal{T}_L$	37505		$\mathcal{S}_U$$\mathcal{T}_S$	37470		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_betrayal_eval_worst_mean_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label
1894	0.18903851379518924	$\mathcal{S}_R$$\mathcal{T}_R$	1894	0.18903851379518924	$\mathcal{S}_R$$\mathcal{T}_L$	1894	0.18903851379518924	$\mathcal{S}_R$$\mathcal{T}_S$	1894	0.18903851379518924	$\mathcal{S}_R$$\mathcal{T}_D$	1011.0	0.19559755791788516	$\mathcal{S}_R$$\mathcal{O}$	1894	0.18903851379518924	$\mathcal{S}_U$$\mathcal{T}_R$	1894	0.18903851379518924	$\mathcal{S}_U$$\mathcal{T}_L$	1894	0.18903851379518924	$\mathcal{S}_U$$\mathcal{T}_S$	1894	0.18903851379518924	$\mathcal{S}_U$$\mathcal{T}_D$	1011.0	0.19559755791788516	$\mathcal{S}_U$$\mathcal{O}$
3788	0.18101941956126172	$\mathcal{S}_R$$\mathcal{T}_R$	3788	0.18508243398821872	$\mathcal{S}_R$$\mathcal{T}_L$	3788	0.18228366873834445	$\mathcal{S}_R$$\mathcal{T}_S$	3788	0.18274242754863657	$\mathcal{S}_R$$\mathcal{T}_D$	4736.0	0.1753478700268096	$\mathcal{S}_R$$\mathcal{O}$	3788	0.18779470156068387	$\mathcal{S}_U$$\mathcal{T}_R$	3788	0.20078495436388516	$\mathcal{S}_U$$\mathcal{T}_L$	3788	0.19240744606308313	$\mathcal{S}_U$$\mathcal{T}_S$	3788	0.19411256779795105	$\mathcal{S}_U$$\mathcal{T}_D$	4503.0	0.1952645465515662	$\mathcal{S}_U$$\mathcal{O}$
5682	0.17641886987763902	$\mathcal{S}_R$$\mathcal{T}_R$	5682	0.186426663528318	$\mathcal{S}_R$$\mathcal{T}_L$	5682	0.18050221548132275	$\mathcal{S}_R$$\mathcal{T}_S$	5682	0.18232622191957806	$\mathcal{S}_R$$\mathcal{T}_D$	8388.0	0.1608521425421687	$\mathcal{S}_R$$\mathcal{O}$	5682	0.19160541924445526	$\mathcal{S}_U$$\mathcal{T}_R$	5682	0.19382855360922607	$\mathcal{S}_U$$\mathcal{T}_L$	5682	0.19658437857161398	$\mathcal{S}_U$$\mathcal{T}_S$	5682	0.1987450194099675	$\mathcal{S}_U$$\mathcal{T}_D$	7892.0	0.18925021567206454	$\mathcal{S}_U$$\mathcal{O}$
7576	0.17660986453942631	$\mathcal{S}_R$$\mathcal{T}_R$	7576	0.18706363212803134	$\mathcal{S}_R$$\mathcal{T}_L$	7576	0.17970429506638774	$\mathcal{S}_R$$\mathcal{T}_S$	7576	0.1820761715264424	$\mathcal{S}_R$$\mathcal{T}_D$	12102.0	0.15486939148842424	$\mathcal{S}_R$$\mathcal{O}$	7576	0.19215316455001416	$\mathcal{S}_U$$\mathcal{T}_R$	7576	0.20569612539332846	$\mathcal{S}_U$$\mathcal{T}_L$	7576	0.19839621367661847	$\mathcal{S}_U$$\mathcal{T}_S$	7576	0.2038452874707139	$\mathcal{S}_U$$\mathcal{T}_D$	11469.0	0.1854377952606782	$\mathcal{S}_U$$\mathcal{O}$
9470	0.17485268802746481	$\mathcal{S}_R$$\mathcal{T}_R$	9470	0.18687618750592938	$\mathcal{S}_R$$\mathcal{T}_L$	9470	0.1786988005042076	$\mathcal{S}_R$$\mathcal{T}_S$	9470	0.1812282165755396	$\mathcal{S}_R$$\mathcal{T}_D$	15784.0	0.15230945270994434	$\mathcal{S}_R$$\mathcal{O}$	9470	0.1956714615225792	$\mathcal{S}_U$$\mathcal{T}_R$	9470	0.2091631001752356	$\mathcal{S}_U$$\mathcal{T}_L$	9470	0.20185713793920435	$\mathcal{S}_U$$\mathcal{T}_S$	9470	0.2070198502877484	$\mathcal{S}_U$$\mathcal{T}_D$	14756.0	0.18409495984298596	$\mathcal{S}_U$$\mathcal{O}$
11364	0.17442055321905925	$\mathcal{S}_R$$\mathcal{T}_R$	11364	0.18577498067980228	$\mathcal{S}_R$$\mathcal{T}_L$	11364	0.17798992570327676	$\mathcal{S}_R$$\mathcal{T}_S$	11364	0.18096330826697143	$\mathcal{S}_R$$\mathcal{T}_D$	19482.0	0.15116743905388788	$\mathcal{S}_R$$\mathcal{O}$	11364	0.19950245320796967	$\mathcal{S}_U$$\mathcal{T}_R$	11364	0.20116527119408484	$\mathcal{S}_U$$\mathcal{T}_L$	11364	0.2028810161611308	$\mathcal{S}_U$$\mathcal{T}_S$	11364	0.20726799997298614	$\mathcal{S}_U$$\mathcal{T}_D$	18208.0	0.17537574686002042	$\mathcal{S}_U$$\mathcal{O}$
13258	0.17298563683162566	$\mathcal{S}_R$$\mathcal{T}_R$	13258	0.18330396112540492	$\mathcal{S}_R$$\mathcal{T}_L$	13258	0.17811531330580296	$\mathcal{S}_R$$\mathcal{T}_S$	13258	0.18100801061676897	$\mathcal{S}_R$$\mathcal{T}_D$	23113.0	0.1508480569590693	$\mathcal{S}_R$$\mathcal{O}$	13258	0.19581762377334677	$\mathcal{S}_U$$\mathcal{T}_R$	13258	0.20409851002952328	$\mathcal{S}_U$$\mathcal{T}_L$	13258	0.20169865372388257	$\mathcal{S}_U$$\mathcal{T}_S$	13258	0.2040621385626171	$\mathcal{S}_U$$\mathcal{T}_D$	22077.0	0.1670924148697784	$\mathcal{S}_U$$\mathcal{O}$
15152	0.17201384416092996	$\mathcal{S}_R$$\mathcal{T}_R$	15152	0.18131046499247136	$\mathcal{S}_R$$\mathcal{T}_L$	15152	0.17532110570565512	$\mathcal{S}_R$$\mathcal{T}_S$	15152	0.17914735542043397	$\mathcal{S}_R$$\mathcal{T}_D$	26813.0	0.1496582993886609	$\mathcal{S}_R$$\mathcal{O}$	15152	0.19146705580794293	$\mathcal{S}_U$$\mathcal{T}_R$	15152	0.1947145510626876	$\mathcal{S}_U$$\mathcal{T}_L$	15152	0.19689173283784286	$\mathcal{S}_U$$\mathcal{T}_S$	15152	0.19932425346063531	$\mathcal{S}_U$$\mathcal{T}_D$	25586.0	0.16302525025347006	$\mathcal{S}_U$$\mathcal{O}$
17046	0.16845345335162204	$\mathcal{S}_R$$\mathcal{T}_R$	17046	0.17875398776453474	$\mathcal{S}_R$$\mathcal{T}_L$	17046	0.1726201693324939	$\mathcal{S}_R$$\mathcal{T}_S$	17046	0.1768437925240268	$\mathcal{S}_R$$\mathcal{T}_D$	30478.0	0.15034480587295862	$\mathcal{S}_R$$\mathcal{O}$	17046	0.1870105311922405	$\mathcal{S}_U$$\mathcal{T}_R$	17046	0.19199406031681143	$\mathcal{S}_U$$\mathcal{T}_L$	17046	0.1929717420235924	$\mathcal{S}_U$$\mathcal{T}_S$	17046	0.18934031187192252	$\mathcal{S}_U$$\mathcal{T}_D$	29335.0	0.1580300242572591	$\mathcal{S}_U$$\mathcal{O}$
18940	0.16898191218142922	$\mathcal{S}_R$$\mathcal{T}_R$	18940	0.1778907132861407	$\mathcal{S}_R$$\mathcal{T}_L$	18940	0.17132877639454344	$\mathcal{S}_R$$\mathcal{T}_S$	18940	0.17545647951571836	$\mathcal{S}_R$$\mathcal{T}_D$	34192.0	0.14993155526294225	$\mathcal{S}_R$$\mathcal{O}$	18940	0.1832373252381449	$\mathcal{S}_U$$\mathcal{T}_R$	18940	0.19185289643380954	$\mathcal{S}_U$$\mathcal{T}_L$	18940	0.18845780614925467	$\mathcal{S}_U$$\mathcal{T}_S$	18940	0.1801835716418598	$\mathcal{S}_U$$\mathcal{T}_D$	33198.0	0.15361457976742068	$\mathcal{S}_U$$\mathcal{O}$
20834	0.16532425015516905	$\mathcal{S}_R$$\mathcal{T}_R$	20834	0.17465420488430106	$\mathcal{S}_R$$\mathcal{T}_L$	20834	0.16892283280258594	$\mathcal{S}_R$$\mathcal{T}_S$	20834	0.17277165048796198	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0	0.15055304598333177	$\mathcal{S}_R$$\mathcal{O}$	20834	0.17913110651399777	$\mathcal{S}_U$$\mathcal{T}_R$	20834	0.18628096710080688	$\mathcal{S}_U$$\mathcal{T}_L$	20834	0.18341567707450493	$\mathcal{S}_U$$\mathcal{T}_S$	20834	0.17583066289839538	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0	0.15012484427163567	$\mathcal{S}_U$$\mathcal{O}$
22728	0.16385136690476665	$\mathcal{S}_R$$\mathcal{T}_R$	22728	0.17312955095068266	$\mathcal{S}_R$$\mathcal{T}_L$	22728	0.1668330963862979	$\mathcal{S}_R$$\mathcal{T}_S$	22728	0.17115821624579636	$\mathcal{S}_R$$\mathcal{T}_D$	37874.0		$\mathcal{S}_R$$\mathcal{O}$	22728	0.17424927554700687	$\mathcal{S}_U$$\mathcal{T}_R$	22728	0.17952874367651733	$\mathcal{S}_U$$\mathcal{T}_L$	22728	0.17808318915574445	$\mathcal{S}_U$$\mathcal{T}_S$	22728	0.1722723221325356	$\mathcal{S}_U$$\mathcal{T}_D$	37870.0		$\mathcal{S}_U$$\mathcal{O}$
24622	0.1613970972273661	$\mathcal{S}_R$$\mathcal{T}_R$	24622	0.16912192381594493	$\mathcal{S}_R$$\mathcal{T}_L$	24622	0.16380375137795572	$\mathcal{S}_R$$\mathcal{T}_S$	24622	0.1669924426014009	$\mathcal{S}_R$$\mathcal{T}_D$				24622	0.1691317057803921	$\mathcal{S}_U$$\mathcal{T}_R$	24622	0.1736639506467011	$\mathcal{S}_U$$\mathcal{T}_L$	24622	0.17377694485628087	$\mathcal{S}_U$$\mathcal{T}_S$	24622	0.16870258392199228	$\mathcal{S}_U$$\mathcal{T}_D$			
26516	0.15887707455650618	$\mathcal{S}_R$$\mathcal{T}_R$	26516	0.1661461434610512	$\mathcal{S}_R$$\mathcal{T}_L$	26516	0.1615718933551208	$\mathcal{S}_R$$\mathcal{T}_S$	26516	0.16397046508348506	$\mathcal{S}_R$$\mathcal{T}_D$				26516	0.16553341111411218	$\mathcal{S}_U$$\mathcal{T}_R$	26516	0.167845429447682	$\mathcal{S}_U$$\mathcal{T}_L$	26516	0.168785247951746	$\mathcal{S}_U$$\mathcal{T}_S$	26516	0.16588827951446825	$\mathcal{S}_U$$\mathcal{T}_D$			
28410	0.15808689521382685	$\mathcal{S}_R$$\mathcal{T}_R$	28410	0.16271085502660793	$\mathcal{S}_R$$\mathcal{T}_L$	28410	0.15952939961267554	$\mathcal{S}_R$$\mathcal{T}_S$	28410	0.16162217748553856	$\mathcal{S}_R$$\mathcal{T}_D$				28410	0.16104823043165	$\mathcal{S}_U$$\mathcal{T}_R$	28410	0.1630001801835454	$\mathcal{S}_U$$\mathcal{T}_L$	28410	0.1635667629863905	$\mathcal{S}_U$$\mathcal{T}_S$	28410	0.16150573057972867	$\mathcal{S}_U$$\mathcal{T}_D$			
30304	0.15590440036486025	$\mathcal{S}_R$$\mathcal{T}_R$	30304	0.15985029903442963	$\mathcal{S}_R$$\mathcal{T}_L$	30304	0.15722870292223018	$\mathcal{S}_R$$\mathcal{T}_S$	30304	0.15898416555770067	$\mathcal{S}_R$$\mathcal{T}_D$				30304	0.15896815061569214	$\mathcal{S}_U$$\mathcal{T}_R$	30304	0.16010692893810896	$\mathcal{S}_U$$\mathcal{T}_L$	30304	0.1592622258416984	$\mathcal{S}_U$$\mathcal{T}_S$	30304	0.15895029610913733	$\mathcal{S}_U$$\mathcal{T}_D$			
32198	0.15422805755034735	$\mathcal{S}_R$$\mathcal{T}_R$	32198	0.1567577531804209	$\mathcal{S}_R$$\mathcal{T}_L$	32198	0.1547558562749106	$\mathcal{S}_R$$\mathcal{T}_S$	32198	0.1559906005859375	$\mathcal{S}_R$$\mathcal{T}_D$				32198	0.15669787318810174	$\mathcal{S}_U$$\mathcal{T}_R$	32198	0.15752105738805688	$\mathcal{S}_U$$\mathcal{T}_L$	32198	0.1575928387110648	$\mathcal{S}_U$$\mathcal{T}_S$	32198	0.15626106540793958	$\mathcal{S}_U$$\mathcal{T}_D$			
34092	0.1523303618735593	$\mathcal{S}_R$$\mathcal{T}_R$	34092	0.15457107070023599	$\mathcal{S}_R$$\mathcal{T}_L$	34092	0.15317822255842062	$\mathcal{S}_R$$\mathcal{T}_S$	34092	0.1540476576951535	$\mathcal{S}_R$$\mathcal{T}_D$				34065	0.1536055866466916	$\mathcal{S}_U$$\mathcal{T}_R$	34092	0.1549550254383813	$\mathcal{S}_U$$\mathcal{T}_L$	34092	0.15390149568733963	$\mathcal{S}_U$$\mathcal{T}_S$	34092	0.15312629517005838	$\mathcal{S}_U$$\mathcal{T}_D$			
35986	0.1508691005570733	$\mathcal{S}_R$$\mathcal{T}_R$	35986	0.15176931922526463	$\mathcal{S}_R$$\mathcal{T}_L$	35986	0.15137502048974452	$\mathcal{S}_R$$\mathcal{T}_S$	35986	0.15164053666850796	$\mathcal{S}_R$$\mathcal{T}_D$				35642	0.15141032960103906	$\mathcal{S}_U$$\mathcal{T}_R$	35812	0.15200275020754855	$\mathcal{S}_U$$\mathcal{T}_L$	35824	0.1516841453216646	$\mathcal{S}_U$$\mathcal{T}_S$	35695	0.15080581953668076	$\mathcal{S}_U$$\mathcal{T}_D$			
37233	0.15033322694184986	$\mathcal{S}_R$$\mathcal{T}_R$	37223	0.15061731304487458	$\mathcal{S}_R$$\mathcal{T}_L$	37244	0.1507625758000042	$\mathcal{S}_R$$\mathcal{T}_S$	37223	0.15061754385090392	$\mathcal{S}_R$$\mathcal{T}_D$				36845	0.15074286731364933	$\mathcal{S}_U$$\mathcal{T}_R$	36911	0.15145525854566821	$\mathcal{S}_U$$\mathcal{T}_L$	36981	0.15094345062971115	$\mathcal{S}_U$$\mathcal{T}_S$	36828	0.14987851476863673	$\mathcal{S}_U$$\mathcal{T}_D$			
37699	0.1499570500429558	$\mathcal{S}_R$$\mathcal{T}_R$	37689	0.1503143902544094	$\mathcal{S}_R$$\mathcal{T}_L$	37701	0.1504727796367977	$\mathcal{S}_R$$\mathcal{T}_S$	37689	0.15036521957296392	$\mathcal{S}_R$$\mathcal{T}_D$				37369	0.1509348209137502	$\mathcal{S}_U$$\mathcal{T}_R$	37435	0.15108329972819143	$\mathcal{S}_U$$\mathcal{T}_L$	37505	0.15069835795008618	$\mathcal{S}_U$$\mathcal{T}_S$	37352	0.149492556553172	$\mathcal{S}_U$$\mathcal{T}_D$			
37699		$\mathcal{S}_R$$\mathcal{T}_R$	37689		$\mathcal{S}_R$$\mathcal{T}_L$	37701		$\mathcal{S}_R$$\mathcal{T}_S$	37689		$\mathcal{S}_R$$\mathcal{T}_D$				37369		$\mathcal{S}_U$$\mathcal{T}_R$	37435		$\mathcal{S}_U$$\mathcal{T}_L$	37505		$\mathcal{S}_U$$\mathcal{T}_S$	37352		$\mathcal{S}_U$$\mathcal{T}_D$			


==> MFTC_care_eval_accuracy.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1250	0.7958897689415606	$\mathcal{S}_R$$\mathcal{T}_R$	1250	0.7958897689415606	$\mathcal{S}_R$$\mathcal{T}_L$	1250	0.7958897689415606	$\mathcal{S}_R$$\mathcal{T}_S$	1250	0.7958897689415606	$\mathcal{S}_R$$\mathcal{T}_D$	674.0	0.7507948181146209	$\mathcal{S}_R$$\mathcal{O}$	1250	0.7958897689415606	$\mathcal{S}_U$$\mathcal{T}_R$	1250	0.7958897689415606	$\mathcal{S}_U$$\mathcal{T}_L$	1250	0.7958897689415606	$\mathcal{S}_U$$\mathcal{T}_S$	1250	0.7958897689415606	$\mathcal{S}_U$$\mathcal{T}_D$	674.0	0.7507948181146209	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.8469750889679715	passive
2500	0.7978673045874506	$\mathcal{S}_R$$\mathcal{T}_R$	2500	0.7634579025818322	$\mathcal{S}_R$$\mathcal{T}_L$	2500	0.8041929766724993	$\mathcal{S}_R$$\mathcal{T}_S$	2500	0.8026070973383338	$\mathcal{S}_R$$\mathcal{T}_D$	3120.0	0.8085425219473114	$\mathcal{S}_R$$\mathcal{O}$	2500	0.7935168200888693	$\mathcal{S}_U$$\mathcal{T}_R$	2500	0.7333924105084112	$\mathcal{S}_U$$\mathcal{T}_L$	2500	0.772942184202444	$\mathcal{S}_U$$\mathcal{T}_S$	2500	0.7761144124826597	$\mathcal{S}_U$$\mathcal{T}_D$	2935.0	0.7927274025109208	$\mathcal{S}_U$$\mathcal{O}$	2777.3333333333335	0.8469750889679715	passive
3750	0.7911401143411018	$\mathcal{S}_R$$\mathcal{T}_R$	3750	0.7349688976048855	$\mathcal{S}_R$$\mathcal{T}_L$	3750	0.7927147229900378	$\mathcal{S}_R$$\mathcal{T}_S$	3750	0.7800563346416721	$\mathcal{S}_R$$\mathcal{T}_D$	5528.0	0.8227849111823042	$\mathcal{S}_R$$\mathcal{O}$	3750	0.7583156524458796	$\mathcal{S}_U$$\mathcal{T}_R$	3750	0.6819623953587318	$\mathcal{S}_U$$\mathcal{T}_L$	3750	0.7405079697832929	$\mathcal{S}_U$$\mathcal{T}_S$	3750	0.7242903929618327	$\mathcal{S}_U$$\mathcal{T}_D$	5005.0	0.7950980033041892	$\mathcal{S}_U$$\mathcal{O}$	5554.666666666667	0.8469750889679715	passive
5000	0.7954915380634521	$\mathcal{S}_R$$\mathcal{T}_R$	5000	0.728238889687229	$\mathcal{S}_R$$\mathcal{T}_L$	5000	0.7927147229900376	$\mathcal{S}_R$$\mathcal{T}_S$	5000	0.7646305234575833	$\mathcal{S}_R$$\mathcal{T}_D$	7947.0	0.834651064281414	$\mathcal{S}_R$$\mathcal{O}$	5000	0.7357662985848715	$\mathcal{S}_U$$\mathcal{T}_R$	5000	0.6918491343644132	$\mathcal{S}_U$$\mathcal{T}_L$	5000	0.6938205650558039	$\mathcal{S}_U$$\mathcal{T}_S$	5000	0.686709701899768	$\mathcal{S}_U$$\mathcal{T}_D$	7129.0	0.81645454297841	$\mathcal{S}_U$$\mathcal{O}$	8332.0	0.8469750889679715	passive
6250	0.7875781081966998	$\mathcal{S}_R$$\mathcal{T}_R$	6250	0.7199281681661374	$\mathcal{S}_R$$\mathcal{T}_L$	6250	0.7776857338484037	$\mathcal{S}_R$$\mathcal{T}_S$	6250	0.7606726344944956	$\mathcal{S}_R$$\mathcal{T}_D$	10364.0	0.833069881066094	$\mathcal{S}_R$$\mathcal{O}$	6250	0.7104528091713322	$\mathcal{S}_U$$\mathcal{T}_R$	6250	0.6736446296593718	$\mathcal{S}_U$$\mathcal{T}_L$	6250	0.6859118313078972	$\mathcal{S}_U$$\mathcal{T}_S$	6250	0.6649488263929393	$\mathcal{S}_U$$\mathcal{T}_D$	9253.0	0.8184297305648774	$\mathcal{S}_U$$\mathcal{O}$	11109.333333333334	0.8469750889679715	passive
7500	0.7863876420693354	$\mathcal{S}_R$$\mathcal{T}_R$	7500	0.7187372324268885	$\mathcal{S}_R$$\mathcal{T}_L$	7500	0.7729403057549057	$\mathcal{S}_R$$\mathcal{T}_S$	7500	0.744051661064197	$\mathcal{S}_R$$\mathcal{T}_D$	12813.0	0.829111522491122	$\mathcal{S}_R$$\mathcal{O}$	7500	0.7001556293785437	$\mathcal{S}_U$$\mathcal{T}_R$	7500	0.6522951341634192	$\mathcal{S}_U$$\mathcal{T}_L$	7500	0.6791883979566249	$\mathcal{S}_U$$\mathcal{T}_S$	7500	0.658223044982244	$\mathcal{S}_U$$\mathcal{T}_D$	11628.0	0.8374194263409063	$\mathcal{S}_U$$\mathcal{O}$	13886.666666666668	0.8469750889679715	passive
8750	0.7863862332336816	$\mathcal{S}_R$$\mathcal{T}_R$	8750	0.7286272587157617	$\mathcal{S}_R$$\mathcal{T}_L$	8750	0.7812505576641128	$\mathcal{S}_R$$\mathcal{T}_S$	8750	0.7606726344944956	$\mathcal{S}_R$$\mathcal{T}_D$	15226.0	0.8306912968707882	$\mathcal{S}_R$$\mathcal{O}$	8750	0.7183521506815477	$\mathcal{S}_U$$\mathcal{T}_R$	8750	0.6843358138233077	$\mathcal{S}_U$$\mathcal{T}_L$	8750	0.7080690592452962	$\mathcal{S}_U$$\mathcal{T}_S$	8750	0.69422677933595	$\mathcal{S}_U$$\mathcal{T}_D$	14224.0	0.8326730590236394	$\mathcal{S}_U$$\mathcal{O}$	16664.0	0.8469750889679715	passive
10000	0.7867844641117901	$\mathcal{S}_R$$\mathcal{T}_R$	10000	0.7432674092169785	$\mathcal{S}_R$$\mathcal{T}_L$	10000	0.7784789083214286	$\mathcal{S}_R$$\mathcal{T}_S$	10000	0.7654194714236473	$\mathcal{S}_R$$\mathcal{T}_D$	17644.0	0.829111522491122	$\mathcal{S}_R$$\mathcal{O}$	10000	0.748020820712514	$\mathcal{S}_U$$\mathcal{T}_R$	10000	0.721927775570602	$\mathcal{S}_U$$\mathcal{T}_L$	10000	0.7484143554717768	$\mathcal{S}_U$$\mathcal{T}_S$	10000	0.7238921620837243	$\mathcal{S}_U$$\mathcal{T}_D$	16884.0	0.8409809628734237	$\mathcal{S}_U$$\mathcal{O}$	19441.333333333336	0.8469750889679715	passive
11250	0.788763408593334	$\mathcal{S}_R$$\mathcal{T}_R$	11250	0.7416899828967352	$\mathcal{S}_R$$\mathcal{T}_L$	11250	0.776898664329878	$\mathcal{S}_R$$\mathcal{T}_S$	11250	0.7705645392309073	$\mathcal{S}_R$$\mathcal{T}_D$	20089.0	0.8303001101709481	$\mathcal{S}_R$$\mathcal{O}$	11250	0.7804644273693563	$\mathcal{S}_U$$\mathcal{T}_R$	11250	0.7500049309247879	$\mathcal{S}_U$$\mathcal{T}_L$	11250	0.7800638484318251	$\mathcal{S}_U$$\mathcal{T}_S$	11250	0.7393170340440439	$\mathcal{S}_U$$\mathcal{T}_D$	19338.0	0.8382093135307395	$\mathcal{S}_U$$\mathcal{O}$	22218.666666666668	0.8469750889679715	passive
12500	0.7895537653950516	$\mathcal{S}_R$$\mathcal{T}_R$	12500	0.7499936602395584	$\mathcal{S}_R$$\mathcal{T}_L$	12500	0.7840193893354898	$\mathcal{S}_R$$\mathcal{T}_S$	12500	0.7812425742620754	$\mathcal{S}_R$$\mathcal{T}_D$	22532.0	0.8374208351765601	$\mathcal{S}_R$$\mathcal{O}$	12500	0.7907479884174924	$\mathcal{S}_U$$\mathcal{T}_R$	12500	0.7666183905649339	$\mathcal{S}_U$$\mathcal{T}_L$	12500	0.7875837435393146	$\mathcal{S}_U$$\mathcal{T}_S$	12500	0.756722259321561	$\mathcal{S}_U$$\mathcal{T}_D$	21823.0	0.8405860192785072	$\mathcal{S}_U$$\mathcal{O}$	24996.0	0.8469750889679715	passive
13750	0.7899501178256219	$\mathcal{S}_R$$\mathcal{T}_R$	13750	0.7638415754915192	$\mathcal{S}_R$$\mathcal{T}_L$	13750	0.7848088069134384	$\mathcal{S}_R$$\mathcal{T}_S$	13750	0.784802701958939	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0	0.8342579991340356	$\mathcal{S}_R$$\mathcal{O}$	13750	0.7927269328990363	$\mathcal{S}_U$$\mathcal{T}_R$	13750	0.783623506516804	$\mathcal{S}_U$$\mathcal{T}_L$	13750	0.8045893291030696	$\mathcal{S}_U$$\mathcal{T}_S$	13750	0.776898664329878	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0	0.8354442387544391	$\mathcal{S}_U$$\mathcal{O}$			
15000	0.7935144720294466	$\mathcal{S}_R$$\mathcal{T}_R$	15000	0.7693797084461576	$\mathcal{S}_R$$\mathcal{T}_L$	15000	0.7863904597406428	$\mathcal{S}_R$$\mathcal{T}_S$	15000	0.7907390657916858	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0		$\mathcal{S}_R$$\mathcal{O}$	15000	0.8014264930605451	$\mathcal{S}_U$$\mathcal{T}_R$	15000	0.798261308958598	$\mathcal{S}_U$$\mathcal{T}_L$	15000	0.8180413615363448	$\mathcal{S}_U$$\mathcal{T}_S$	15000	0.7856001029389251	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0		$\mathcal{S}_U$$\mathcal{O}$			
16250	0.7986562525535147	$\mathcal{S}_R$$\mathcal{T}_R$	16250	0.780849509114697	$\mathcal{S}_R$$\mathcal{T}_L$	16250	0.7970684947718109	$\mathcal{S}_R$$\mathcal{T}_S$	16250	0.7998359176075341	$\mathcal{S}_R$$\mathcal{T}_D$				16250	0.8113165193494184	$\mathcal{S}_U$$\mathcal{T}_R$	16250	0.8073619176695228	$\mathcal{S}_U$$\mathcal{T}_L$	16250	0.8172472478395504	$\mathcal{S}_U$$\mathcal{T}_S$	16250	0.7974671952618039	$\mathcal{S}_U$$\mathcal{T}_D$						
17500	0.8030039193807886	$\mathcal{S}_R$$\mathcal{T}_R$	17500	0.7915303618171725	$\mathcal{S}_R$$\mathcal{T}_L$	17500	0.8057694637689735	$\mathcal{S}_R$$\mathcal{T}_S$	17500	0.8053735809502878	$\mathcal{S}_R$$\mathcal{T}_D$				17500	0.819227601156748	$\mathcal{S}_U$$\mathcal{T}_R$	17500	0.8132940549953086	$\mathcal{S}_U$$\mathcal{T}_L$	17500	0.8235771464315601	$\mathcal{S}_U$$\mathcal{T}_S$	17500	0.8117077060492585	$\mathcal{S}_U$$\mathcal{T}_D$						
18750	0.8089379351541126	$\mathcal{S}_R$$\mathcal{T}_R$	18750	0.7978621388567205	$\mathcal{S}_R$$\mathcal{T}_L$	18750	0.8093300610777217	$\mathcal{S}_R$$\mathcal{T}_S$	18750	0.8136824240238413	$\mathcal{S}_R$$\mathcal{T}_D$				18750	0.8223909068111568	$\mathcal{S}_U$$\mathcal{T}_R$	18750	0.8223904371992723	$\mathcal{S}_U$$\mathcal{T}_L$	18750	0.8271377437403085	$\mathcal{S}_U$$\mathcal{T}_S$	18750	0.8200142010633891	$\mathcal{S}_U$$\mathcal{T}_D$						
20000	0.8113118232305728	$\mathcal{S}_R$$\mathcal{T}_R$	20000	0.8065645166895368	$\mathcal{S}_R$$\mathcal{T}_L$	20000	0.8136810151881876	$\mathcal{S}_R$$\mathcal{T}_S$	20000	0.8200095049445436	$\mathcal{S}_R$$\mathcal{T}_D$				20000	0.8267432697572764	$\mathcal{S}_U$$\mathcal{T}_R$	20000	0.8275336265589942	$\mathcal{S}_U$$\mathcal{T}_L$	20000	0.8354437691425544	$\mathcal{S}_U$$\mathcal{T}_S$	20000	0.8267395128621998	$\mathcal{S}_U$$\mathcal{T}_D$						
21250	0.8184344266837229	$\mathcal{S}_R$$\mathcal{T}_R$	21250	0.8192214962022487	$\mathcal{S}_R$$\mathcal{T}_L$	21250	0.8172402036612821	$\mathcal{S}_R$$\mathcal{T}_S$	21250	0.8271302299501554	$\mathcal{S}_R$$\mathcal{T}_D$				21250	0.8283263314201346	$\mathcal{S}_U$$\mathcal{T}_R$	21250	0.8354451779782082	$\mathcal{S}_U$$\mathcal{T}_L$	21250	0.8378157787714766	$\mathcal{S}_U$$\mathcal{T}_S$	21250	0.8303001101709481	$\mathcal{S}_U$$\mathcal{T}_D$						
22500	0.8219922063211639	$\mathcal{S}_R$$\mathcal{T}_R$	22500	0.8239678635195157	$\mathcal{S}_R$$\mathcal{T}_L$	22500	0.8267343471314698	$\mathcal{S}_R$$\mathcal{T}_S$	22500	0.8283188176299815	$\mathcal{S}_R$$\mathcal{T}_D$				22500	0.8314896370745434	$\mathcal{S}_U$$\mathcal{T}_R$	22484	0.8366328264342652	$\mathcal{S}_U$$\mathcal{T}_L$	22450	0.8421662632700578	$\mathcal{S}_U$$\mathcal{T}_S$	22500	0.8350455382644459	$\mathcal{S}_U$$\mathcal{T}_D$						
23750	0.825552803629912	$\mathcal{S}_R$$\mathcal{T}_R$	23750	0.8295050572503847	$\mathcal{S}_R$$\mathcal{T}_L$	23750	0.8322738889217618	$\mathcal{S}_R$$\mathcal{T}_S$	23750	0.8310871796894738	$\mathcal{S}_R$$\mathcal{T}_D$				23512	0.8330703506779787	$\mathcal{S}_U$$\mathcal{T}_R$	23620	0.8374236528478675	$\mathcal{S}_U$$\mathcal{T}_L$	23568	0.8386061355731943	$\mathcal{S}_U$$\mathcal{T}_S$	23576	0.8322776458168383	$\mathcal{S}_U$$\mathcal{T}_D$						
24585	0.8263440996553988	$\mathcal{S}_R$$\mathcal{T}_R$	24592	0.833460128542165	$\mathcal{S}_R$$\mathcal{T}_L$	24592	0.8299018792928398	$\mathcal{S}_R$$\mathcal{T}_S$	24592	0.8322734193098772	$\mathcal{S}_R$$\mathcal{T}_D$				24299	0.8334648246610108	$\mathcal{S}_U$$\mathcal{T}_R$	24387	0.8358410607968937	$\mathcal{S}_U$$\mathcal{T}_L$	24369	0.8386061355731943	$\mathcal{S}_U$$\mathcal{T}_S$	24310	0.8334657638847798	$\mathcal{S}_U$$\mathcal{T}_D$						
24889	0.8287161092843208	$\mathcal{S}_R$$\mathcal{T}_R$	24903	0.8342518941795364	$\mathcal{S}_R$$\mathcal{T}_L$	24903	0.8334615373778188	$\mathcal{S}_R$$\mathcal{T}_S$	24903	0.833064715335364	$\mathcal{S}_R$$\mathcal{T}_D$				24643	0.831091406196435	$\mathcal{S}_U$$\mathcal{T}_R$	24730	0.8334676423323181	$\mathcal{S}_U$$\mathcal{T}_L$	24713	0.8390010791681107	$\mathcal{S}_U$$\mathcal{T}_S$	24654	0.8306950537658647	$\mathcal{S}_U$$\mathcal{T}_D$						
24889		$\mathcal{S}_R$$\mathcal{T}_R$	24903		$\mathcal{S}_R$$\mathcal{T}_L$	24903		$\mathcal{S}_R$$\mathcal{T}_S$	24903		$\mathcal{S}_R$$\mathcal{T}_D$				24643		$\mathcal{S}_U$$\mathcal{T}_R$	24730		$\mathcal{S}_U$$\mathcal{T}_L$	24713		$\mathcal{S}_U$$\mathcal{T}_S$	24654		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_care_eval_jsdiv.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1250	0.0713231439391772	$\mathcal{S}_R$$\mathcal{T}_R$	1250	0.0713231439391772	$\mathcal{S}_R$$\mathcal{T}_L$	1250	0.0713231439391772	$\mathcal{S}_R$$\mathcal{T}_S$	1250	0.0713231439391772	$\mathcal{S}_R$$\mathcal{T}_D$	674.0	0.07736440002918243	$\mathcal{S}_R$$\mathcal{O}$	1250	0.0713231439391772	$\mathcal{S}_U$$\mathcal{T}_R$	1250	0.0713231439391772	$\mathcal{S}_U$$\mathcal{T}_L$	1250	0.0713231439391772	$\mathcal{S}_U$$\mathcal{T}_S$	1250	0.0713231439391772	$\mathcal{S}_U$$\mathcal{T}_D$	674.0	0.07736440002918243	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.0322814742103219	passive
2500	0.06086420019467672	$\mathcal{S}_R$$\mathcal{T}_R$	2500	0.06597291429837544	$\mathcal{S}_R$$\mathcal{T}_L$	2500	0.061061251908540726	$\mathcal{S}_R$$\mathcal{T}_S$	2500	0.06457072123885155	$\mathcal{S}_R$$\mathcal{T}_D$	3120.0	0.06028583521644274	$\mathcal{S}_R$$\mathcal{O}$	2500	0.0670066550374031	$\mathcal{S}_U$$\mathcal{T}_R$	2500	0.0714000662167867	$\mathcal{S}_U$$\mathcal{T}_L$	2500	0.06928899387518565	$\mathcal{S}_U$$\mathcal{T}_S$	2500	0.06848178803920746	$\mathcal{S}_U$$\mathcal{T}_D$	2935.0	0.0732557401061058	$\mathcal{S}_U$$\mathcal{O}$	2777.3333333333335	0.0322814742103219	passive
3750	0.058442377795775734	$\mathcal{S}_R$$\mathcal{T}_R$	3750	0.06460574269294739	$\mathcal{S}_R$$\mathcal{T}_L$	3750	0.05795635531346003	$\mathcal{S}_R$$\mathcal{T}_S$	3750	0.061304899553457894	$\mathcal{S}_R$$\mathcal{T}_D$	5528.0	0.045346327126026154	$\mathcal{S}_R$$\mathcal{O}$	3750	0.06766206522782643	$\mathcal{S}_U$$\mathcal{T}_R$	3750	0.0749445507923762	$\mathcal{S}_U$$\mathcal{T}_L$	3750	0.06951133906841278	$\mathcal{S}_U$$\mathcal{T}_S$	3750	0.07173982014258702	$\mathcal{S}_U$$\mathcal{T}_D$	5005.0	0.06415852159261703	$\mathcal{S}_U$$\mathcal{O}$	5554.666666666667	0.0322814742103219	passive
5000	0.05606173972288767	$\mathcal{S}_R$$\mathcal{T}_R$	5000	0.06407112379868825	$\mathcal{S}_R$$\mathcal{T}_L$	5000	0.05556551367044449	$\mathcal{S}_R$$\mathcal{T}_S$	5000	0.061358985801537834	$\mathcal{S}_R$$\mathcal{T}_D$	7947.0	0.039887060721715294	$\mathcal{S}_R$$\mathcal{O}$	5000	0.06776811927556992	$\mathcal{S}_U$$\mathcal{T}_R$	5000	0.07214956730604172	$\mathcal{S}_U$$\mathcal{T}_L$	5000	0.07313480724891026	$\mathcal{S}_U$$\mathcal{T}_S$	5000	0.0746305709083875	$\mathcal{S}_U$$\mathcal{T}_D$	7129.0	0.05871002748608589	$\mathcal{S}_U$$\mathcal{O}$	8332.0	0.0322814742103219	passive
6250	0.05601699650287628	$\mathcal{S}_R$$\mathcal{T}_R$	6250	0.06475397820274036	$\mathcal{S}_R$$\mathcal{T}_L$	6250	0.05713822320103645	$\mathcal{S}_R$$\mathcal{T}_S$	6250	0.061332019666830696	$\mathcal{S}_R$$\mathcal{T}_D$	10364.0	0.03798643375436465	$\mathcal{S}_R$$\mathcal{O}$	6250	0.07115977754195531	$\mathcal{S}_U$$\mathcal{T}_R$	6250	0.07566422720750172	$\mathcal{S}_U$$\mathcal{T}_L$	6250	0.07433535158634186	$\mathcal{S}_U$$\mathcal{T}_S$	6250	0.07654808710018794	$\mathcal{S}_U$$\mathcal{T}_D$	9253.0	0.05704121167461077	$\mathcal{S}_U$$\mathcal{O}$	11109.333333333334	0.0322814742103219	passive
7500	0.054045053819815315	$\mathcal{S}_R$$\mathcal{T}_R$	7500	0.06496681769688924	$\mathcal{S}_R$$\mathcal{T}_L$	7500	0.056609162439902626	$\mathcal{S}_R$$\mathcal{T}_S$	7500	0.060603298246860504	$\mathcal{S}_R$$\mathcal{T}_D$	12813.0	0.03693214679757754	$\mathcal{S}_R$$\mathcal{O}$	7500	0.07261249423027039	$\mathcal{S}_U$$\mathcal{T}_R$	7500	0.07776036858558655	$\mathcal{S}_U$$\mathcal{T}_L$	7500	0.0747789591550827	$\mathcal{S}_U$$\mathcal{T}_S$	7500	0.0778998111685117	$\mathcal{S}_U$$\mathcal{T}_D$	11628.0	0.050268907099962234	$\mathcal{S}_U$$\mathcal{O}$	13886.666666666668	0.0322814742103219	passive
8750	0.052517118553320565	$\mathcal{S}_R$$\mathcal{T}_R$	8750	0.062334240724643074	$\mathcal{S}_R$$\mathcal{T}_L$	8750	0.054478528598944344	$\mathcal{S}_R$$\mathcal{T}_S$	8750	0.057822072257598243	$\mathcal{S}_R$$\mathcal{T}_D$	15226.0	0.03603014349937439	$\mathcal{S}_R$$\mathcal{O}$	8750	0.06884815047184627	$\mathcal{S}_U$$\mathcal{T}_R$	8750	0.07358583311239879	$\mathcal{S}_U$$\mathcal{T}_L$	8750	0.06997000674406688	$\mathcal{S}_U$$\mathcal{T}_S$	8750	0.07306904842456181	$\mathcal{S}_U$$\mathcal{T}_D$	14224.0	0.04506606236100197	$\mathcal{S}_U$$\mathcal{O}$	16664.0	0.0322814742103219	passive
10000	0.052372392266988754	$\mathcal{S}_R$$\mathcal{T}_R$	10000	0.06092379490534464	$\mathcal{S}_R$$\mathcal{T}_L$	10000	0.0536002442240715	$\mathcal{S}_R$$\mathcal{T}_S$	10000	0.055863991379737854	$\mathcal{S}_R$$\mathcal{T}_D$	17644.0	0.03649209067225456	$\mathcal{S}_R$$\mathcal{O}$	10000	0.0641942669947942	$\mathcal{S}_U$$\mathcal{T}_R$	10000	0.0688393438855807	$\mathcal{S}_U$$\mathcal{T}_L$	10000	0.06321452806393306	$\mathcal{S}_U$$\mathcal{T}_S$	10000	0.06745518743991852	$\mathcal{S}_U$$\mathcal{T}_D$	16884.0	0.039617632826169334	$\mathcal{S}_U$$\mathcal{O}$	19441.333333333336	0.0322814742103219	passive
11250	0.05081271752715111	$\mathcal{S}_R$$\mathcal{T}_R$	11250	0.0605050561328729	$\mathcal{S}_R$$\mathcal{T}_L$	11250	0.053357191383838654	$\mathcal{S}_R$$\mathcal{T}_S$	11250	0.05499475573499998	$\mathcal{S}_R$$\mathcal{T}_D$	20089.0	0.036833501110474266	$\mathcal{S}_R$$\mathcal{O}$	11250	0.05927458902200063	$\mathcal{S}_U$$\mathcal{T}_R$	11250	0.06409070019920667	$\mathcal{S}_U$$\mathcal{T}_L$	11250	0.05801521862546603	$\mathcal{S}_U$$\mathcal{T}_S$	11250	0.06474511946241061	$\mathcal{S}_U$$\mathcal{T}_D$	19338.0	0.038411419838666916	$\mathcal{S}_U$$\mathcal{O}$	22218.666666666668	0.0322814742103219	passive
12500	0.049403553207715355	$\mathcal{S}_R$$\mathcal{T}_R$	12500	0.05748021354277929	$\mathcal{S}_R$$\mathcal{T}_L$	12500	0.05139598622918129	$\mathcal{S}_R$$\mathcal{T}_S$	12500	0.05295113598306974	$\mathcal{S}_R$$\mathcal{T}_D$	22532.0	0.036004419128100075	$\mathcal{S}_R$$\mathcal{O}$	12500	0.05643041431903839	$\mathcal{S}_U$$\mathcal{T}_R$	12500	0.061229147017002106	$\mathcal{S}_U$$\mathcal{T}_L$	12500	0.055490218102931976	$\mathcal{S}_U$$\mathcal{T}_S$	12500	0.06158474336067835	$\mathcal{S}_U$$\mathcal{T}_D$	21823.0	0.036473495264848076	$\mathcal{S}_U$$\mathcal{O}$	24996.0	0.0322814742103219	passive
13750	0.04825891802708308	$\mathcal{S}_R$$\mathcal{T}_R$	13750	0.05545158435901006	$\mathcal{S}_R$$\mathcal{T}_L$	13750	0.05036053185661634	$\mathcal{S}_R$$\mathcal{T}_S$	13750	0.051222446064154305	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0	0.03579918916026751	$\mathcal{S}_R$$\mathcal{O}$	13750	0.05393401409188906	$\mathcal{S}_U$$\mathcal{T}_R$	13750	0.0574349028368791	$\mathcal{S}_U$$\mathcal{T}_L$	13750	0.05222818379600843	$\mathcal{S}_U$$\mathcal{T}_S$	13750	0.056278167913357414	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0	0.036695209642251335	$\mathcal{S}_U$$\mathcal{O}$			
15000	0.04671653235952059	$\mathcal{S}_R$$\mathcal{T}_R$	15000	0.05304183935125669	$\mathcal{S}_R$$\mathcal{T}_L$	15000	0.04980536177754402	$\mathcal{S}_R$$\mathcal{T}_S$	15000	0.04960494736830393	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0		$\mathcal{S}_R$$\mathcal{O}$	15000	0.05050106222430865	$\mathcal{S}_U$$\mathcal{T}_R$	15000	0.054925148685773216	$\mathcal{S}_U$$\mathcal{T}_L$	15000	0.04901818186044693	$\mathcal{S}_U$$\mathcal{T}_S$	15000	0.05344373111923536	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0		$\mathcal{S}_U$$\mathcal{O}$			
16250	0.04546008383234342	$\mathcal{S}_R$$\mathcal{T}_R$	16250	0.050855026890834175	$\mathcal{S}_R$$\mathcal{T}_L$	16250	0.047462920347849526	$\mathcal{S}_R$$\mathcal{T}_S$	16250	0.04739821950594584	$\mathcal{S}_R$$\mathcal{T}_D$				16250	0.04782437905669212	$\mathcal{S}_U$$\mathcal{T}_R$	16250	0.051599462827046715	$\mathcal{S}_U$$\mathcal{T}_L$	16250	0.0469207689166069	$\mathcal{S}_U$$\mathcal{T}_S$	16250	0.05101532240708669	$\mathcal{S}_U$$\mathcal{T}_D$						
17500	0.04407776892185211	$\mathcal{S}_R$$\mathcal{T}_R$	17500	0.04846674203872681	$\mathcal{S}_R$$\mathcal{T}_L$	17500	0.045200093338886894	$\mathcal{S}_R$$\mathcal{T}_S$	17500	0.045497309416532516	$\mathcal{S}_R$$\mathcal{T}_D$				17500	0.04489213476578394	$\mathcal{S}_U$$\mathcal{T}_R$	17500	0.04766276478767395	$\mathcal{S}_U$$\mathcal{T}_L$	17500	0.043911661952733994	$\mathcal{S}_U$$\mathcal{T}_S$	17500	0.04636620109279951	$\mathcal{S}_U$$\mathcal{T}_D$						
18750	0.042745242516199745	$\mathcal{S}_R$$\mathcal{T}_R$	18750	0.04633940011262894	$\mathcal{S}_R$$\mathcal{T}_L$	18750	0.04397080714503924	$\mathcal{S}_R$$\mathcal{T}_S$	18750	0.04385762785871824	$\mathcal{S}_R$$\mathcal{T}_D$				18750	0.04288895552357038	$\mathcal{S}_U$$\mathcal{T}_R$	18750	0.04373715817928314	$\mathcal{S}_U$$\mathcal{T}_L$	18750	0.0411620003481706	$\mathcal{S}_U$$\mathcal{T}_S$	18750	0.04231374462445577	$\mathcal{S}_U$$\mathcal{T}_D$						
20000	0.04150944699843725	$\mathcal{S}_R$$\mathcal{T}_R$	20000	0.044724232206741966	$\mathcal{S}_R$$\mathcal{T}_L$	20000	0.04266791790723801	$\mathcal{S}_R$$\mathcal{T}_S$	20000	0.042184047400951385	$\mathcal{S}_R$$\mathcal{T}_D$				20000	0.041103379180034004	$\mathcal{S}_U$$\mathcal{T}_R$	20000	0.041477384666601815	$\mathcal{S}_U$$\mathcal{T}_L$	20000	0.039647760490576424	$\mathcal{S}_U$$\mathcal{T}_S$	20000	0.04001406952738762	$\mathcal{S}_U$$\mathcal{T}_D$						
21250	0.04017926504214605	$\mathcal{S}_R$$\mathcal{T}_R$	21250	0.04199199378490448	$\mathcal{S}_R$$\mathcal{T}_L$	21250	0.04118953521052996	$\mathcal{S}_R$$\mathcal{T}_S$	21250	0.04036870226264	$\mathcal{S}_R$$\mathcal{T}_D$				21250	0.04012628893057505	$\mathcal{S}_U$$\mathcal{T}_R$	21250	0.03961395348111788	$\mathcal{S}_U$$\mathcal{T}_L$	21250	0.038778712352116905	$\mathcal{S}_U$$\mathcal{T}_S$	21250	0.0395017017920812	$\mathcal{S}_U$$\mathcal{T}_D$						
22500	0.03932522237300873	$\mathcal{S}_R$$\mathcal{T}_R$	22500	0.040404548247655235	$\mathcal{S}_R$$\mathcal{T}_L$	22500	0.040041026969750725	$\mathcal{S}_R$$\mathcal{T}_S$	22500	0.0392744205892086	$\mathcal{S}_R$$\mathcal{T}_D$				22500	0.03867685546477636	$\mathcal{S}_U$$\mathcal{T}_R$	22484	0.03795807311932246	$\mathcal{S}_U$$\mathcal{T}_L$	22450	0.03743500014146169	$\mathcal{S}_U$$\mathcal{T}_S$	22500	0.03812657172481219	$\mathcal{S}_U$$\mathcal{T}_D$						
23750	0.03841960181792577	$\mathcal{S}_R$$\mathcal{T}_R$	23750	0.038996574779351555	$\mathcal{S}_R$$\mathcal{T}_L$	23750	0.03916493927439054	$\mathcal{S}_R$$\mathcal{T}_S$	23750	0.03837865466872851	$\mathcal{S}_R$$\mathcal{T}_D$				23512	0.03767174109816551	$\mathcal{S}_U$$\mathcal{T}_R$	23620	0.03728161131342252	$\mathcal{S}_U$$\mathcal{T}_L$	23568	0.03708739082018534	$\mathcal{S}_U$$\mathcal{T}_S$	23576	0.03760193412502607	$\mathcal{S}_U$$\mathcal{T}_D$						
24585	0.03811887154976527	$\mathcal{S}_R$$\mathcal{T}_R$	24592	0.0379268117249012	$\mathcal{S}_R$$\mathcal{T}_L$	24592	0.038441612074772515	$\mathcal{S}_R$$\mathcal{T}_S$	24592	0.037717245519161224	$\mathcal{S}_R$$\mathcal{T}_D$				24299	0.037632147471110024	$\mathcal{S}_U$$\mathcal{T}_R$	24387	0.03710563729206721	$\mathcal{S}_U$$\mathcal{T}_L$	24369	0.03709828108549118	$\mathcal{S}_U$$\mathcal{T}_S$	24310	0.0374899630745252	$\mathcal{S}_U$$\mathcal{T}_D$						
24889	0.037995561957359314	$\mathcal{S}_R$$\mathcal{T}_R$	24903	0.03773826484878858	$\mathcal{S}_R$$\mathcal{T}_L$	24903	0.038377237816651665	$\mathcal{S}_R$$\mathcal{T}_S$	24903	0.03769513964653015	$\mathcal{S}_R$$\mathcal{T}_D$				24643	0.037316352128982544	$\mathcal{S}_U$$\mathcal{T}_R$	24730	0.03723413497209549	$\mathcal{S}_U$$\mathcal{T}_L$	24713	0.03689273322621981	$\mathcal{S}_U$$\mathcal{T}_S$	24654	0.03757489720980326	$\mathcal{S}_U$$\mathcal{T}_D$						
24889		$\mathcal{S}_R$$\mathcal{T}_R$	24903		$\mathcal{S}_R$$\mathcal{T}_L$	24903		$\mathcal{S}_R$$\mathcal{T}_S$	24903		$\mathcal{S}_R$$\mathcal{T}_D$				24643		$\mathcal{S}_U$$\mathcal{T}_R$	24730		$\mathcal{S}_U$$\mathcal{T}_L$	24713		$\mathcal{S}_U$$\mathcal{T}_S$	24654		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_care_eval_loss.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1250	0.6075832843780518	$\mathcal{S}_R$$\mathcal{T}_R$	1250	0.6075832843780518	$\mathcal{S}_R$$\mathcal{T}_L$	1250	0.6075832843780518	$\mathcal{S}_R$$\mathcal{T}_S$	1250	0.6075832843780518	$\mathcal{S}_R$$\mathcal{T}_D$	674.0	0.6293078263600668	$\mathcal{S}_R$$\mathcal{O}$	1250	0.6075832843780518	$\mathcal{S}_U$$\mathcal{T}_R$	1250	0.6075832843780518	$\mathcal{S}_U$$\mathcal{T}_L$	1250	0.6075832843780518	$\mathcal{S}_U$$\mathcal{T}_S$	1250	0.6075832843780518	$\mathcal{S}_U$$\mathcal{T}_D$	674.0	0.6293078263600668	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.4889848381280899	passive
2500	0.5721209446589152	$\mathcal{S}_R$$\mathcal{T}_R$	2500	0.5902246038118998	$\mathcal{S}_R$$\mathcal{T}_L$	2500	0.5729928016662598	$\mathcal{S}_R$$\mathcal{T}_S$	2500	0.5845617850621542	$\mathcal{S}_R$$\mathcal{T}_D$	3120.0	0.5709725220998129	$\mathcal{S}_R$$\mathcal{O}$	2500	0.5926151672999064	$\mathcal{S}_U$$\mathcal{T}_R$	2500	0.609137753645579	$\mathcal{S}_U$$\mathcal{T}_L$	2500	0.6010707020759583	$\mathcal{S}_U$$\mathcal{T}_S$	2500	0.5981646378835043	$\mathcal{S}_U$$\mathcal{T}_D$	2935.0	0.6141578157742819	$\mathcal{S}_U$$\mathcal{O}$	2777.3333333333335	0.4889848381280899	passive
3750	0.5650037527084351	$\mathcal{S}_R$$\mathcal{T}_R$	3750	0.58786012729009	$\mathcal{S}_R$$\mathcal{T}_L$	3750	0.563518226146698	$\mathcal{S}_R$$\mathcal{T}_S$	3750	0.5751002828280131	$\mathcal{S}_R$$\mathcal{T}_D$	5528.0	0.523849626382192	$\mathcal{S}_R$$\mathcal{O}$	3750	0.5961856643358866	$\mathcal{S}_U$$\mathcal{T}_R$	3750	0.6249902844429016	$\mathcal{S}_U$$\mathcal{T}_L$	3750	0.6030745506286621	$\mathcal{S}_U$$\mathcal{T}_S$	3750	0.6114747524261475	$\mathcal{S}_U$$\mathcal{T}_D$	5005.0	0.5831765532493591	$\mathcal{S}_U$$\mathcal{O}$	5554.666666666667	0.4889848381280899	passive
5000	0.5582065979639689	$\mathcal{S}_R$$\mathcal{T}_R$	5000	0.5881665746370951	$\mathcal{S}_R$$\mathcal{T}_L$	5000	0.5567036469777426	$\mathcal{S}_R$$\mathcal{T}_S$	5000	0.5772861043612162	$\mathcal{S}_R$$\mathcal{T}_D$	7947.0	0.5082251727581024	$\mathcal{S}_R$$\mathcal{O}$	5000	0.5983651479085287	$\mathcal{S}_U$$\mathcal{T}_R$	5000	0.6150732437769572	$\mathcal{S}_U$$\mathcal{T}_L$	5000	0.6186255812644958	$\mathcal{S}_U$$\mathcal{T}_S$	5000	0.6250138680140177	$\mathcal{S}_U$$\mathcal{T}_D$	7129.0	0.5645941297213236	$\mathcal{S}_U$$\mathcal{O}$	8332.0	0.4889848381280899	passive
6250	0.5596128702163696	$\mathcal{S}_R$$\mathcal{T}_R$	6250	0.5924264589945475	$\mathcal{S}_R$$\mathcal{T}_L$	6250	0.5640255808830261	$\mathcal{S}_R$$\mathcal{T}_S$	6250	0.5790681838989258	$\mathcal{S}_R$$\mathcal{T}_D$	10364.0	0.5041162669658661	$\mathcal{S}_R$$\mathcal{O}$	6250	0.612033744653066	$\mathcal{S}_U$$\mathcal{T}_R$	6250	0.6295836170514425	$\mathcal{S}_U$$\mathcal{T}_L$	6250	0.6241976817448934	$\mathcal{S}_U$$\mathcal{T}_S$	6250	0.6339755058288574	$\mathcal{S}_U$$\mathcal{T}_D$	9253.0	0.5591581066449484	$\mathcal{S}_U$$\mathcal{O}$	11109.333333333334	0.4889848381280899	passive
7500	0.5535200436909994	$\mathcal{S}_R$$\mathcal{T}_R$	7500	0.5945064028104147	$\mathcal{S}_R$$\mathcal{T}_L$	7500	0.5633607506752014	$\mathcal{S}_R$$\mathcal{T}_S$	7500	0.5776383280754089	$\mathcal{S}_R$$\mathcal{T}_D$	12813.0	0.5026598572731018	$\mathcal{S}_R$$\mathcal{O}$	7500	0.6181627114613851	$\mathcal{S}_U$$\mathcal{T}_R$	7500	0.6380189855893453	$\mathcal{S}_U$$\mathcal{T}_L$	7500	0.6267181634902954	$\mathcal{S}_U$$\mathcal{T}_S$	7500	0.6397319038709005	$\mathcal{S}_U$$\mathcal{T}_D$	11628.0	0.5374355713526408	$\mathcal{S}_U$$\mathcal{O}$	13886.666666666668	0.4889848381280899	passive
8750	0.549319307009379	$\mathcal{S}_R$$\mathcal{T}_R$	8750	0.5857132275899252	$\mathcal{S}_R$$\mathcal{T}_L$	8750	0.557056744893392	$\mathcal{S}_R$$\mathcal{T}_S$	8750	0.5686470866203308	$\mathcal{S}_R$$\mathcal{T}_D$	15226.0	0.5014592905839285	$\mathcal{S}_R$$\mathcal{O}$	8750	0.6046629349390665	$\mathcal{S}_U$$\mathcal{T}_R$	8750	0.6225443879763285	$\mathcal{S}_U$$\mathcal{T}_L$	8750	0.6095143357912699	$\mathcal{S}_U$$\mathcal{T}_S$	8750	0.6214026610056559	$\mathcal{S}_U$$\mathcal{T}_D$	14224.0	0.5223313371340433	$\mathcal{S}_U$$\mathcal{O}$	16664.0	0.4889848381280899	passive
10000	0.5499365925788879	$\mathcal{S}_R$$\mathcal{T}_R$	10000	0.5814257462819418	$\mathcal{S}_R$$\mathcal{T}_L$	10000	0.5548502206802368	$\mathcal{S}_R$$\mathcal{T}_S$	10000	0.5625771085421244	$\mathcal{S}_R$$\mathcal{T}_D$	17644.0	0.5058901906013489	$\mathcal{S}_R$$\mathcal{O}$	10000	0.5876568754514059	$\mathcal{S}_U$$\mathcal{T}_R$	10000	0.604889452457428	$\mathcal{S}_U$$\mathcal{T}_L$	10000	0.5850780010223389	$\mathcal{S}_U$$\mathcal{T}_S$	10000	0.6008233626683553	$\mathcal{S}_U$$\mathcal{T}_D$	16884.0	0.5073917110761007	$\mathcal{S}_U$$\mathcal{O}$	19441.333333333336	0.4889848381280899	passive
11250	0.545639713605245	$\mathcal{S}_R$$\mathcal{T}_R$	11250	0.5811851620674133	$\mathcal{S}_R$$\mathcal{T}_L$	11250	0.5552314321200053	$\mathcal{S}_R$$\mathcal{T}_S$	11250	0.5604554414749146	$\mathcal{S}_R$$\mathcal{T}_D$	20089.0	0.5092814564704895	$\mathcal{S}_R$$\mathcal{O}$	11250	0.5699302554130554	$\mathcal{S}_U$$\mathcal{T}_R$	11250	0.5873955289522806	$\mathcal{S}_U$$\mathcal{T}_L$	11250	0.5663099686304728	$\mathcal{S}_U$$\mathcal{T}_S$	11250	0.5904540220896403	$\mathcal{S}_U$$\mathcal{T}_D$	19338.0	0.5072744389375051	$\mathcal{S}_U$$\mathcal{O}$	22218.666666666668	0.4889848381280899	passive
12500	0.5414749582608541	$\mathcal{S}_R$$\mathcal{T}_R$	12500	0.5704832275708517	$\mathcal{S}_R$$\mathcal{T}_L$	12500	0.5489951769510905	$\mathcal{S}_R$$\mathcal{T}_S$	12500	0.5537925362586975	$\mathcal{S}_R$$\mathcal{T}_D$	22532.0	0.5077187021573385	$\mathcal{S}_R$$\mathcal{O}$	12500	0.5601666569709778	$\mathcal{S}_U$$\mathcal{T}_R$	12500	0.5772431492805481	$\mathcal{S}_U$$\mathcal{T}_L$	12500	0.5576144655545553	$\mathcal{S}_U$$\mathcal{T}_S$	12500	0.5792813102404276	$\mathcal{S}_U$$\mathcal{T}_D$	21823.0	0.5049295028050741	$\mathcal{S}_U$$\mathcal{O}$	24996.0	0.4889848381280899	passive
13750	0.5384982824325562	$\mathcal{S}_R$$\mathcal{T}_R$	13750	0.5642519394556681	$\mathcal{S}_R$$\mathcal{T}_L$	13750	0.546239455540975	$\mathcal{S}_R$$\mathcal{T}_S$	13750	0.5483939448992411	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0	0.5074677268664042	$\mathcal{S}_R$$\mathcal{O}$	13750	0.5522278348604838	$\mathcal{S}_U$$\mathcal{T}_R$	13750	0.5643614729245504	$\mathcal{S}_U$$\mathcal{T}_L$	13750	0.5467125773429871	$\mathcal{S}_U$$\mathcal{T}_S$	13750	0.5616856614748637	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0	0.5101453165213267	$\mathcal{S}_U$$\mathcal{O}$			
15000	0.5340141852696737	$\mathcal{S}_R$$\mathcal{T}_R$	15000	0.556282659371694	$\mathcal{S}_R$$\mathcal{T}_L$	15000	0.5452403823534647	$\mathcal{S}_R$$\mathcal{T}_S$	15000	0.5434994697570801	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0		$\mathcal{S}_R$$\mathcal{O}$	15000	0.5419488350550333	$\mathcal{S}_U$$\mathcal{T}_R$	15000	0.5564276973406473	$\mathcal{S}_U$$\mathcal{T}_L$	15000	0.537106474240621	$\mathcal{S}_U$$\mathcal{T}_S$	15000	0.552684505780538	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0		$\mathcal{S}_U$$\mathcal{O}$			
16250	0.5305832823117574	$\mathcal{S}_R$$\mathcal{T}_R$	16250	0.5493895808855692	$\mathcal{S}_R$$\mathcal{T}_L$	16250	0.5379256010055542	$\mathcal{S}_R$$\mathcal{T}_S$	16250	0.5369280576705933	$\mathcal{S}_R$$\mathcal{T}_D$				16250	0.5341022809346517	$\mathcal{S}_U$$\mathcal{T}_R$	16250	0.5461249152819315	$\mathcal{S}_U$$\mathcal{T}_L$	16250	0.5312397082646688	$\mathcal{S}_U$$\mathcal{T}_S$	16250	0.545416514078776	$\mathcal{S}_U$$\mathcal{T}_D$						
17500	0.5270063281059265	$\mathcal{S}_R$$\mathcal{T}_R$	17500	0.5417974988619486	$\mathcal{S}_R$$\mathcal{T}_L$	17500	0.5308105945587158	$\mathcal{S}_R$$\mathcal{T}_S$	17500	0.5311787923177084	$\mathcal{S}_R$$\mathcal{T}_D$				17500	0.5249800682067871	$\mathcal{S}_U$$\mathcal{T}_R$	17500	0.53394482533137	$\mathcal{S}_U$$\mathcal{T}_L$	17500	0.5218800902366638	$\mathcal{S}_U$$\mathcal{T}_S$	17500	0.5305749575297037	$\mathcal{S}_U$$\mathcal{T}_D$						
18750	0.5234074791272482	$\mathcal{S}_R$$\mathcal{T}_R$	18750	0.5354019999504089	$\mathcal{S}_R$$\mathcal{T}_L$	18750	0.5278122027715048	$\mathcal{S}_R$$\mathcal{T}_S$	18750	0.5265113313992819	$\mathcal{S}_R$$\mathcal{T}_D$				18750	0.5198443333307902	$\mathcal{S}_U$$\mathcal{T}_R$	18750	0.522657036781311	$\mathcal{S}_U$$\mathcal{T}_L$	18750	0.5143100023269653	$\mathcal{S}_U$$\mathcal{T}_S$	18750	0.5186329881350199	$\mathcal{S}_U$$\mathcal{T}_D$						
20000	0.5205556551615397	$\mathcal{S}_R$$\mathcal{T}_R$	20000	0.5307013392448425	$\mathcal{S}_R$$\mathcal{T}_L$	20000	0.5244120955467224	$\mathcal{S}_R$$\mathcal{T}_S$	20000	0.5216795206069946	$\mathcal{S}_R$$\mathcal{T}_D$				20000	0.5154027740160624	$\mathcal{S}_U$$\mathcal{T}_R$	20000	0.5166487495104471	$\mathcal{S}_U$$\mathcal{T}_L$	20000	0.510420580705007	$\mathcal{S}_U$$\mathcal{T}_S$	20000	0.512317935625712	$\mathcal{S}_U$$\mathcal{T}_D$						
21250	0.5169950723648071	$\mathcal{S}_R$$\mathcal{T}_R$	21250	0.5225114623705546	$\mathcal{S}_R$$\mathcal{T}_L$	21250	0.5208535591761271	$\mathcal{S}_R$$\mathcal{T}_S$	21250	0.5168766379356384	$\mathcal{S}_R$$\mathcal{T}_D$				21250	0.5135710636774699	$\mathcal{S}_U$$\mathcal{T}_R$	21250	0.5112417737642924	$\mathcal{S}_U$$\mathcal{T}_L$	21250	0.5082414547602335	$\mathcal{S}_U$$\mathcal{T}_S$	21250	0.5113131403923035	$\mathcal{S}_U$$\mathcal{T}_D$						
22500	0.5157136917114258	$\mathcal{S}_R$$\mathcal{T}_R$	22500	0.5186571081479391	$\mathcal{S}_R$$\mathcal{T}_L$	22500	0.5185875296592712	$\mathcal{S}_R$$\mathcal{T}_S$	22500	0.5148153305053711	$\mathcal{S}_R$$\mathcal{T}_D$				22500	0.5105293790499369	$\mathcal{S}_U$$\mathcal{T}_R$	22484	0.5084810256958008	$\mathcal{S}_U$$\mathcal{T}_L$	22450	0.5062251289685568	$\mathcal{S}_U$$\mathcal{T}_S$	22500	0.5093096295992533	$\mathcal{S}_U$$\mathcal{T}_D$						
23750	0.5147886474927267	$\mathcal{S}_R$$\mathcal{T}_R$	23750	0.5159371693929037	$\mathcal{S}_R$$\mathcal{T}_L$	23750	0.5176576972007751	$\mathcal{S}_R$$\mathcal{T}_S$	23750	0.5141376256942749	$\mathcal{S}_R$$\mathcal{T}_D$				23512	0.509951651096344	$\mathcal{S}_U$$\mathcal{T}_R$	23620	0.5093245108922323	$\mathcal{S}_U$$\mathcal{T}_L$	23568	0.5083193977673849	$\mathcal{S}_U$$\mathcal{T}_S$	23576	0.5103464722633362	$\mathcal{S}_U$$\mathcal{T}_D$						
24585	0.5152501662572225	$\mathcal{S}_R$$\mathcal{T}_R$	24592	0.5139418045679728	$\mathcal{S}_R$$\mathcal{T}_L$	24592	0.5168437957763672	$\mathcal{S}_R$$\mathcal{T}_S$	24592	0.513657291730245	$\mathcal{S}_R$$\mathcal{T}_D$				24299	0.5117505391438802	$\mathcal{S}_U$$\mathcal{T}_R$	24387	0.5103564262390137	$\mathcal{S}_U$$\mathcal{T}_L$	24369	0.5099988182385763	$\mathcal{S}_U$$\mathcal{T}_S$	24310	0.5119300683339437	$\mathcal{S}_U$$\mathcal{T}_D$						
24889	0.5159800052642822	$\mathcal{S}_R$$\mathcal{T}_R$	24903	0.5145530104637146	$\mathcal{S}_R$$\mathcal{T}_L$	24903	0.5178975065549215	$\mathcal{S}_R$$\mathcal{T}_S$	24903	0.5148054758707682	$\mathcal{S}_R$$\mathcal{T}_D$				24643	0.5113908052444458	$\mathcal{S}_U$$\mathcal{T}_R$	24730	0.5115344723065695	$\mathcal{S}_U$$\mathcal{T}_L$	24713	0.5101189812024435	$\mathcal{S}_U$$\mathcal{T}_S$	24654	0.5130398670832316	$\mathcal{S}_U$$\mathcal{T}_D$						
24889		$\mathcal{S}_R$$\mathcal{T}_R$	24903		$\mathcal{S}_R$$\mathcal{T}_L$	24903		$\mathcal{S}_R$$\mathcal{T}_S$	24903		$\mathcal{S}_R$$\mathcal{T}_D$				24643		$\mathcal{S}_U$$\mathcal{T}_R$	24730		$\mathcal{S}_U$$\mathcal{T}_L$	24713		$\mathcal{S}_U$$\mathcal{T}_S$	24654		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_care_eval_macro_avg.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1250	0.6749503928966157	$\mathcal{S}_R$$\mathcal{T}_R$	1250	0.6749503928966157	$\mathcal{S}_R$$\mathcal{T}_L$	1250	0.6749503928966157	$\mathcal{S}_R$$\mathcal{T}_S$	1250	0.6749503928966157	$\mathcal{S}_R$$\mathcal{T}_D$	674.0	0.4422148589793395	$\mathcal{S}_R$$\mathcal{O}$	1250	0.6749503928966157	$\mathcal{S}_U$$\mathcal{T}_R$	1250	0.6749503928966157	$\mathcal{S}_U$$\mathcal{T}_L$	1250	0.6749503928966157	$\mathcal{S}_U$$\mathcal{T}_S$	1250	0.6749503928966157	$\mathcal{S}_U$$\mathcal{T}_D$	674.0	0.4422148589793395	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.8030819744322348	passive
2500	0.7526802961191948	$\mathcal{S}_R$$\mathcal{T}_R$	2500	0.7253064908937304	$\mathcal{S}_R$$\mathcal{T}_L$	2500	0.7571852851882239	$\mathcal{S}_R$$\mathcal{T}_S$	2500	0.7389251000025986	$\mathcal{S}_R$$\mathcal{T}_D$	3120.0	0.6972898081268433	$\mathcal{S}_R$$\mathcal{O}$	2500	0.7400706597482243	$\mathcal{S}_U$$\mathcal{T}_R$	2500	0.6969321735698397	$\mathcal{S}_U$$\mathcal{T}_L$	2500	0.7149272059984	$\mathcal{S}_U$$\mathcal{T}_S$	2500	0.6666312445930956	$\mathcal{S}_U$$\mathcal{T}_D$	2935.0	0.6991581192470852	$\mathcal{S}_U$$\mathcal{O}$	2777.3333333333335	0.8030819744322348	passive
3750	0.7516889019327273	$\mathcal{S}_R$$\mathcal{T}_R$	3750	0.7048037948965296	$\mathcal{S}_R$$\mathcal{T}_L$	3750	0.7502923532836275	$\mathcal{S}_R$$\mathcal{T}_S$	3750	0.7185260926374797	$\mathcal{S}_R$$\mathcal{T}_D$	5528.0	0.7743357177226109	$\mathcal{S}_R$$\mathcal{O}$	3750	0.7199460048853584	$\mathcal{S}_U$$\mathcal{T}_R$	3750	0.6579243700061485	$\mathcal{S}_U$$\mathcal{T}_L$	3750	0.6955446209744794	$\mathcal{S}_U$$\mathcal{T}_S$	3750	0.6445880804037835	$\mathcal{S}_U$$\mathcal{T}_D$	5005.0	0.7426801982646051	$\mathcal{S}_U$$\mathcal{O}$	5554.666666666667	0.8030819744322348	passive
5000	0.7573409232379958	$\mathcal{S}_R$$\mathcal{T}_R$	5000	0.7000323775790435	$\mathcal{S}_R$$\mathcal{T}_L$	5000	0.748713435170345	$\mathcal{S}_R$$\mathcal{T}_S$	5000	0.7062089780832602	$\mathcal{S}_R$$\mathcal{T}_D$	7947.0	0.7918091572987634	$\mathcal{S}_R$$\mathcal{O}$	5000	0.6978753376580484	$\mathcal{S}_U$$\mathcal{T}_R$	5000	0.650874116041256	$\mathcal{S}_U$$\mathcal{T}_L$	5000	0.6508954601292908	$\mathcal{S}_U$$\mathcal{T}_S$	5000	0.6088843786925048	$\mathcal{S}_U$$\mathcal{T}_D$	7129.0	0.762048366222872	$\mathcal{S}_U$$\mathcal{O}$	8332.0	0.8030819744322348	passive
6250	0.751994958020035	$\mathcal{S}_R$$\mathcal{T}_R$	6250	0.6929300193106815	$\mathcal{S}_R$$\mathcal{T}_L$	6250	0.7369139499954166	$\mathcal{S}_R$$\mathcal{T}_S$	6250	0.7089228684822052	$\mathcal{S}_R$$\mathcal{T}_D$	10364.0	0.7924225462123143	$\mathcal{S}_R$$\mathcal{O}$	6250	0.6742771371788264	$\mathcal{S}_U$$\mathcal{T}_R$	6250	0.6427051509515401	$\mathcal{S}_U$$\mathcal{T}_L$	6250	0.6396836573170959	$\mathcal{S}_U$$\mathcal{T}_S$	6250	0.5817704632584296	$\mathcal{S}_U$$\mathcal{T}_D$	9253.0	0.771094733256982	$\mathcal{S}_U$$\mathcal{O}$	11109.333333333334	0.8030819744322348	passive
7500	0.7485806763359859	$\mathcal{S}_R$$\mathcal{T}_R$	7500	0.6927968295219612	$\mathcal{S}_R$$\mathcal{T}_L$	7500	0.7332120619753916	$\mathcal{S}_R$$\mathcal{T}_S$	7500	0.6919302083353994	$\mathcal{S}_R$$\mathcal{T}_D$	12813.0	0.7895920074223725	$\mathcal{S}_R$$\mathcal{O}$	7500	0.6634961411979866	$\mathcal{S}_U$$\mathcal{T}_R$	7500	0.6214415850365493	$\mathcal{S}_U$$\mathcal{T}_L$	7500	0.636339145243418	$\mathcal{S}_U$$\mathcal{T}_S$	7500	0.5792597984076294	$\mathcal{S}_U$$\mathcal{T}_D$	11628.0	0.7904111636648511	$\mathcal{S}_U$$\mathcal{O}$	13886.666666666668	0.8030819744322348	passive
8750	0.7473713384214195	$\mathcal{S}_R$$\mathcal{T}_R$	8750	0.6984055584351836	$\mathcal{S}_R$$\mathcal{T}_L$	8750	0.7383292868632344	$\mathcal{S}_R$$\mathcal{T}_S$	8750	0.7026382656144499	$\mathcal{S}_R$$\mathcal{T}_D$	15226.0	0.791834189960848	$\mathcal{S}_R$$\mathcal{O}$	8750	0.6789045111882629	$\mathcal{S}_U$$\mathcal{T}_R$	8750	0.6500124263916788	$\mathcal{S}_U$$\mathcal{T}_L$	8750	0.6580488408858853	$\mathcal{S}_U$$\mathcal{T}_S$	8750	0.6279284680092618	$\mathcal{S}_U$$\mathcal{T}_D$	14224.0	0.7868860150433395	$\mathcal{S}_U$$\mathcal{O}$	16664.0	0.8030819744322348	passive
10000	0.7486600283484002	$\mathcal{S}_R$$\mathcal{T}_R$	10000	0.7125370422944273	$\mathcal{S}_R$$\mathcal{T}_L$	10000	0.7360562401714863	$\mathcal{S}_R$$\mathcal{T}_S$	10000	0.7068926221645425	$\mathcal{S}_R$$\mathcal{T}_D$	17644.0	0.7899776447731938	$\mathcal{S}_R$$\mathcal{O}$	10000	0.7069280386154176	$\mathcal{S}_U$$\mathcal{T}_R$	10000	0.6828937597625221	$\mathcal{S}_U$$\mathcal{T}_L$	10000	0.6962693679648709	$\mathcal{S}_U$$\mathcal{T}_S$	10000	0.6668381600891232	$\mathcal{S}_U$$\mathcal{T}_D$	16884.0	0.7987922200812435	$\mathcal{S}_U$$\mathcal{O}$	19441.333333333336	0.8030819744322348	passive
11250	0.7477790086546608	$\mathcal{S}_R$$\mathcal{T}_R$	11250	0.712086967563387	$\mathcal{S}_R$$\mathcal{T}_L$	11250	0.7363313077970349	$\mathcal{S}_R$$\mathcal{T}_S$	11250	0.7147045271866226	$\mathcal{S}_R$$\mathcal{T}_D$	20089.0	0.7915573461203785	$\mathcal{S}_R$$\mathcal{O}$	11250	0.7338217105440256	$\mathcal{S}_U$$\mathcal{T}_R$	11250	0.7059104762691458	$\mathcal{S}_U$$\mathcal{T}_L$	11250	0.7288852654639312	$\mathcal{S}_U$$\mathcal{T}_S$	11250	0.6842607552256778	$\mathcal{S}_U$$\mathcal{T}_D$	19338.0	0.7982043136881177	$\mathcal{S}_U$$\mathcal{O}$	22218.666666666668	0.8030819744322348	passive
12500	0.7476080185432571	$\mathcal{S}_R$$\mathcal{T}_R$	12500	0.7168039587676188	$\mathcal{S}_R$$\mathcal{T}_L$	12500	0.740963933398045	$\mathcal{S}_R$$\mathcal{T}_S$	12500	0.7274218776214312	$\mathcal{S}_R$$\mathcal{T}_D$	22532.0	0.7961974277450384	$\mathcal{S}_R$$\mathcal{O}$	12500	0.7441148441248567	$\mathcal{S}_U$$\mathcal{T}_R$	12500	0.7217030384210088	$\mathcal{S}_U$$\mathcal{T}_L$	12500	0.7386960885493415	$\mathcal{S}_U$$\mathcal{T}_S$	12500	0.7058634568843041	$\mathcal{S}_U$$\mathcal{T}_D$	21823.0	0.7994123198492038	$\mathcal{S}_U$$\mathcal{O}$	24996.0	0.8030819744322348	passive
13750	0.7475258958080587	$\mathcal{S}_R$$\mathcal{T}_R$	13750	0.7301958618782319	$\mathcal{S}_R$$\mathcal{T}_L$	13750	0.7406334767925399	$\mathcal{S}_R$$\mathcal{T}_S$	13750	0.7325546925435052	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0	0.7927491614485623	$\mathcal{S}_R$$\mathcal{O}$	13750	0.7444737828455801	$\mathcal{S}_U$$\mathcal{T}_R$	13750	0.7380752709826033	$\mathcal{S}_U$$\mathcal{T}_L$	13750	0.7570475523761457	$\mathcal{S}_U$$\mathcal{T}_S$	13750	0.7248965491082178	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0	0.7942052808565925	$\mathcal{S}_U$$\mathcal{O}$			
15000	0.7507899026285232	$\mathcal{S}_R$$\mathcal{T}_R$	15000	0.7336956327451464	$\mathcal{S}_R$$\mathcal{T}_L$	15000	0.7440806451221014	$\mathcal{S}_R$$\mathcal{T}_S$	15000	0.7397664626801529	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0		$\mathcal{S}_R$$\mathcal{O}$	15000	0.7546465058060926	$\mathcal{S}_U$$\mathcal{T}_R$	15000	0.7516889791671287	$\mathcal{S}_U$$\mathcal{T}_L$	15000	0.7742437416180192	$\mathcal{S}_U$$\mathcal{T}_S$	15000	0.7353001110990712	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0		$\mathcal{S}_U$$\mathcal{O}$			
16250	0.7546932011024571	$\mathcal{S}_R$$\mathcal{T}_R$	16250	0.7431271532166367	$\mathcal{S}_R$$\mathcal{T}_L$	16250	0.7536115081558269	$\mathcal{S}_R$$\mathcal{T}_S$	16250	0.7495019871094262	$\mathcal{S}_R$$\mathcal{T}_D$				16250	0.765710461317811	$\mathcal{S}_U$$\mathcal{T}_R$	16250	0.7588735283610846	$\mathcal{S}_U$$\mathcal{T}_L$	16250	0.7730815732723739	$\mathcal{S}_U$$\mathcal{T}_S$	16250	0.7475443742187723	$\mathcal{S}_U$$\mathcal{T}_D$						
17500	0.7588077602768024	$\mathcal{S}_R$$\mathcal{T}_R$	17500	0.7526194146528846	$\mathcal{S}_R$$\mathcal{T}_L$	17500	0.7605369565603531	$\mathcal{S}_R$$\mathcal{T}_S$	17500	0.7560782273988554	$\mathcal{S}_R$$\mathcal{T}_D$				17500	0.7741298365570556	$\mathcal{S}_U$$\mathcal{T}_R$	17500	0.7644780074478593	$\mathcal{S}_U$$\mathcal{T}_L$	17500	0.7801016496813261	$\mathcal{S}_U$$\mathcal{T}_S$	17500	0.7646272888819663	$\mathcal{S}_U$$\mathcal{T}_D$						
18750	0.764662720472153	$\mathcal{S}_R$$\mathcal{T}_R$	18750	0.7573846465052476	$\mathcal{S}_R$$\mathcal{T}_L$	18750	0.7649866288600121	$\mathcal{S}_R$$\mathcal{T}_S$	18750	0.7651463506010966	$\mathcal{S}_R$$\mathcal{T}_D$				18750	0.778121063093146	$\mathcal{S}_U$$\mathcal{T}_R$	18750	0.7734245610095923	$\mathcal{S}_U$$\mathcal{T}_L$	18750	0.7835460816394018	$\mathcal{S}_U$$\mathcal{T}_S$	18750	0.7742191184104005	$\mathcal{S}_U$$\mathcal{T}_D$						
20000	0.7665994726733182	$\mathcal{S}_R$$\mathcal{T}_R$	20000	0.7661024030348754	$\mathcal{S}_R$$\mathcal{T}_L$	20000	0.7698244792346465	$\mathcal{S}_R$$\mathcal{T}_S$	20000	0.7737898787563133	$\mathcal{S}_R$$\mathcal{T}_D$				20000	0.7819915330329588	$\mathcal{S}_U$$\mathcal{T}_R$	20000	0.7788899513518261	$\mathcal{S}_U$$\mathcal{T}_L$	20000	0.7936854009355078	$\mathcal{S}_U$$\mathcal{T}_S$	20000	0.7815828178591384	$\mathcal{S}_U$$\mathcal{T}_D$						
21250	0.7735943626520999	$\mathcal{S}_R$$\mathcal{T}_R$	21250	0.7777013301576469	$\mathcal{S}_R$$\mathcal{T}_L$	21250	0.7737627107824299	$\mathcal{S}_R$$\mathcal{T}_S$	21250	0.7814540209704802	$\mathcal{S}_R$$\mathcal{T}_D$				21250	0.7851683256265174	$\mathcal{S}_U$$\mathcal{T}_R$	21250	0.7892307291840934	$\mathcal{S}_U$$\mathcal{T}_L$	21250	0.7958756823639814	$\mathcal{S}_U$$\mathcal{T}_S$	21250	0.7867495910174909	$\mathcal{S}_U$$\mathcal{T}_D$						
22500	0.776395987897147	$\mathcal{S}_R$$\mathcal{T}_R$	22500	0.7823236703380823	$\mathcal{S}_R$$\mathcal{T}_L$	22500	0.7838433254617723	$\mathcal{S}_R$$\mathcal{T}_S$	22500	0.7820584860443823	$\mathcal{S}_R$$\mathcal{T}_D$				22500	0.7876854106859428	$\mathcal{S}_U$$\mathcal{T}_R$	22484	0.7894502198435368	$\mathcal{S}_U$$\mathcal{T}_L$	22450	0.7999108797617858	$\mathcal{S}_U$$\mathcal{T}_S$	22500	0.7919297918999307	$\mathcal{S}_U$$\mathcal{T}_D$						
23750	0.7799909420636627	$\mathcal{S}_R$$\mathcal{T}_R$	23750	0.7872814049473744	$\mathcal{S}_R$$\mathcal{T}_L$	23750	0.7906899547302854	$\mathcal{S}_R$$\mathcal{T}_S$	23750	0.7854615860995408	$\mathcal{S}_R$$\mathcal{T}_D$				23512	0.7896208818581488	$\mathcal{S}_U$$\mathcal{T}_R$	23620	0.7920143879876113	$\mathcal{S}_U$$\mathcal{T}_L$	23568	0.7968634272292437	$\mathcal{S}_U$$\mathcal{T}_S$	23576	0.7890902815304193	$\mathcal{S}_U$$\mathcal{T}_D$						
24585	0.7813246919661099	$\mathcal{S}_R$$\mathcal{T}_R$	24592	0.7909104652574297	$\mathcal{S}_R$$\mathcal{T}_L$	24592	0.7873217916212671	$\mathcal{S}_R$$\mathcal{T}_S$	24592	0.7860338778580633	$\mathcal{S}_R$$\mathcal{T}_D$				24299	0.7912869897260176	$\mathcal{S}_U$$\mathcal{T}_R$	24387	0.7903606235723498	$\mathcal{S}_U$$\mathcal{T}_L$	24369	0.7972114160292003	$\mathcal{S}_U$$\mathcal{T}_S$	24310	0.7904984101830329	$\mathcal{S}_U$$\mathcal{T}_D$						
24889	0.7839265688635791	$\mathcal{S}_R$$\mathcal{T}_R$	24903	0.7911399573878622	$\mathcal{S}_R$$\mathcal{T}_L$	24903	0.791097489662314	$\mathcal{S}_R$$\mathcal{T}_S$	24903	0.7874457820760942	$\mathcal{S}_R$$\mathcal{T}_D$				24643	0.787700680629064	$\mathcal{S}_U$$\mathcal{T}_R$	24730	0.7887242261229065	$\mathcal{S}_U$$\mathcal{T}_L$	24713	0.7975692132888552	$\mathcal{S}_U$$\mathcal{T}_S$	24654	0.7882568756918097	$\mathcal{S}_U$$\mathcal{T}_D$						
24889		$\mathcal{S}_R$$\mathcal{T}_R$	24903		$\mathcal{S}_R$$\mathcal{T}_L$	24903		$\mathcal{S}_R$$\mathcal{T}_S$	24903		$\mathcal{S}_R$$\mathcal{T}_D$				24643		$\mathcal{S}_U$$\mathcal{T}_R$	24730		$\mathcal{S}_U$$\mathcal{T}_L$	24713		$\mathcal{S}_U$$\mathcal{T}_S$	24654		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_care_eval_mean_f1_macro_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1250	0.5365303017127883	$\mathcal{S}_R$$\mathcal{T}_R$	1250	0.5365303017127883	$\mathcal{S}_R$$\mathcal{T}_L$	1250	0.5365303017127883	$\mathcal{S}_R$$\mathcal{T}_S$	1250	0.5365303017127883	$\mathcal{S}_R$$\mathcal{T}_D$	674.0	0.4569705910278448	$\mathcal{S}_R$$\mathcal{O}$	1250	0.5365303017127883	$\mathcal{S}_U$$\mathcal{T}_R$	1250	0.5365303017127883	$\mathcal{S}_U$$\mathcal{T}_L$	1250	0.5365303017127883	$\mathcal{S}_U$$\mathcal{T}_S$	1250	0.5365303017127883	$\mathcal{S}_U$$\mathcal{T}_D$	674.0	0.4569705910278448	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.6322286038534093	passive
2500	0.6166846820299514	$\mathcal{S}_R$$\mathcal{T}_R$	2500	0.6099305163048939	$\mathcal{S}_R$$\mathcal{T}_L$	2500	0.6202468760799199	$\mathcal{S}_R$$\mathcal{T}_S$	2500	0.6089150558162575	$\mathcal{S}_R$$\mathcal{T}_D$	3120.0	0.5524055874985935	$\mathcal{S}_R$$\mathcal{O}$	2500	0.6081999811922517	$\mathcal{S}_U$$\mathcal{T}_R$	2500	0.6003191757291787	$\mathcal{S}_U$$\mathcal{T}_L$	2500	0.6086852230740977	$\mathcal{S}_U$$\mathcal{T}_S$	2500	0.5777253992727455	$\mathcal{S}_U$$\mathcal{T}_D$	2935.0	0.5556290741708154	$\mathcal{S}_U$$\mathcal{O}$	2777.3333333333335	0.6322286038534093	passive
3750	0.6214880945617889	$\mathcal{S}_R$$\mathcal{T}_R$	3750	0.6141464361264801	$\mathcal{S}_R$$\mathcal{T}_L$	3750	0.627474304495772	$\mathcal{S}_R$$\mathcal{T}_S$	3750	0.6195400445611188	$\mathcal{S}_R$$\mathcal{T}_D$	5528.0	0.6190536957321879	$\mathcal{S}_R$$\mathcal{O}$	3750	0.6017958200380013	$\mathcal{S}_U$$\mathcal{T}_R$	3750	0.5922736822761111	$\mathcal{S}_U$$\mathcal{T}_L$	3750	0.5987747218434133	$\mathcal{S}_U$$\mathcal{T}_S$	3750	0.5520873709626059	$\mathcal{S}_U$$\mathcal{T}_D$	5005.0	0.5989682117308844	$\mathcal{S}_U$$\mathcal{O}$	5554.666666666667	0.6322286038534093	passive
5000	0.6230372103609301	$\mathcal{S}_R$$\mathcal{T}_R$	5000	0.6204822844053242	$\mathcal{S}_R$$\mathcal{T}_L$	5000	0.6248834327259453	$\mathcal{S}_R$$\mathcal{T}_S$	5000	0.6143818350919331	$\mathcal{S}_R$$\mathcal{T}_D$	7947.0	0.6279121034355265	$\mathcal{S}_R$$\mathcal{O}$	5000	0.6016335870373091	$\mathcal{S}_U$$\mathcal{T}_R$	5000	0.5862843378744469	$\mathcal{S}_U$$\mathcal{T}_L$	5000	0.5648141658250628	$\mathcal{S}_U$$\mathcal{T}_S$	5000	0.5365429334938598	$\mathcal{S}_U$$\mathcal{T}_D$	7129.0	0.6092431067610281	$\mathcal{S}_U$$\mathcal{O}$	8332.0	0.6322286038534093	passive
6250	0.6207342395707959	$\mathcal{S}_R$$\mathcal{T}_R$	6250	0.6109514430852744	$\mathcal{S}_R$$\mathcal{T}_L$	6250	0.6098110718080921	$\mathcal{S}_R$$\mathcal{T}_S$	6250	0.5957319115572995	$\mathcal{S}_R$$\mathcal{T}_D$	10364.0	0.6360004616954106	$\mathcal{S}_R$$\mathcal{O}$	6250	0.5688499456528481	$\mathcal{S}_U$$\mathcal{T}_R$	6250	0.591526378270918	$\mathcal{S}_U$$\mathcal{T}_L$	6250	0.56013327904641	$\mathcal{S}_U$$\mathcal{T}_S$	6250	0.5288169443661297	$\mathcal{S}_U$$\mathcal{T}_D$	9253.0	0.6178894091876747	$\mathcal{S}_U$$\mathcal{O}$	11109.333333333334	0.6322286038534093	passive
7500	0.6155866118243808	$\mathcal{S}_R$$\mathcal{T}_R$	7500	0.608282065372286	$\mathcal{S}_R$$\mathcal{T}_L$	7500	0.6076541668116074	$\mathcal{S}_R$$\mathcal{T}_S$	7500	0.5929560011595337	$\mathcal{S}_R$$\mathcal{T}_D$	12813.0	0.63685784677969	$\mathcal{S}_R$$\mathcal{O}$	7500	0.564316609087698	$\mathcal{S}_U$$\mathcal{T}_R$	7500	0.5693574094274464	$\mathcal{S}_U$$\mathcal{T}_L$	7500	0.5520039481444857	$\mathcal{S}_U$$\mathcal{T}_S$	7500	0.5312819216847235	$\mathcal{S}_U$$\mathcal{T}_D$	11628.0	0.6065685381225082	$\mathcal{S}_U$$\mathcal{O}$	13886.666666666668	0.6322286038534093	passive
8750	0.6138368523052874	$\mathcal{S}_R$$\mathcal{T}_R$	8750	0.6147348685371957	$\mathcal{S}_R$$\mathcal{T}_L$	8750	0.6051439102946228	$\mathcal{S}_R$$\mathcal{T}_S$	8750	0.6141468184041958	$\mathcal{S}_R$$\mathcal{T}_D$	15226.0	0.6386685787716139	$\mathcal{S}_R$$\mathcal{O}$	8750	0.5707017606937361	$\mathcal{S}_U$$\mathcal{T}_R$	8750	0.5825552729616658	$\mathcal{S}_U$$\mathcal{T}_L$	8750	0.5579711391292073	$\mathcal{S}_U$$\mathcal{T}_S$	8750	0.5494037586448198	$\mathcal{S}_U$$\mathcal{T}_D$	14224.0	0.6020767326497536	$\mathcal{S}_U$$\mathcal{O}$	16664.0	0.6322286038534093	passive
10000	0.6129470736814594	$\mathcal{S}_R$$\mathcal{T}_R$	10000	0.6159853868891617	$\mathcal{S}_R$$\mathcal{T}_L$	10000	0.5962471546769037	$\mathcal{S}_R$$\mathcal{T}_S$	10000	0.6144355596698752	$\mathcal{S}_R$$\mathcal{T}_D$	17644.0	0.6386763378231949	$\mathcal{S}_R$$\mathcal{O}$	10000	0.5818284114105549	$\mathcal{S}_U$$\mathcal{T}_R$	10000	0.5904817528667745	$\mathcal{S}_U$$\mathcal{T}_L$	10000	0.5700591536274252	$\mathcal{S}_U$$\mathcal{T}_S$	10000	0.5683609123425127	$\mathcal{S}_U$$\mathcal{T}_D$	16884.0	0.6365710612828792	$\mathcal{S}_U$$\mathcal{O}$	19441.333333333336	0.6322286038534093	passive
11250	0.6180316084046883	$\mathcal{S}_R$$\mathcal{T}_R$	11250	0.6198962554133877	$\mathcal{S}_R$$\mathcal{T}_L$	11250	0.6149663384005716	$\mathcal{S}_R$$\mathcal{T}_S$	11250	0.6167021810495364	$\mathcal{S}_R$$\mathcal{T}_D$	20089.0	0.6366972063714469	$\mathcal{S}_R$$\mathcal{O}$	11250	0.6063345509668343	$\mathcal{S}_U$$\mathcal{T}_R$	11250	0.595311638254843	$\mathcal{S}_U$$\mathcal{T}_L$	11250	0.5915790933041395	$\mathcal{S}_U$$\mathcal{T}_S$	11250	0.5709764284743993	$\mathcal{S}_U$$\mathcal{T}_D$	19338.0	0.6349082067331248	$\mathcal{S}_U$$\mathcal{O}$	22218.666666666668	0.6322286038534093	passive
12500	0.62024550952516	$\mathcal{S}_R$$\mathcal{T}_R$	12500	0.6073341298463594	$\mathcal{S}_R$$\mathcal{T}_L$	12500	0.6147938223537222	$\mathcal{S}_R$$\mathcal{T}_S$	12500	0.6181117215554409	$\mathcal{S}_R$$\mathcal{T}_D$	22532.0	0.6401899461000792	$\mathcal{S}_R$$\mathcal{O}$	12500	0.6081534928392954	$\mathcal{S}_U$$\mathcal{T}_R$	12500	0.6006073318727935	$\mathcal{S}_U$$\mathcal{T}_L$	12500	0.593910078188602	$\mathcal{S}_U$$\mathcal{T}_S$	12500	0.6001641674871898	$\mathcal{S}_U$$\mathcal{T}_D$	21823.0	0.6420867222730076	$\mathcal{S}_U$$\mathcal{O}$	24996.0	0.6322286038534093	passive
13750	0.6206121612799088	$\mathcal{S}_R$$\mathcal{T}_R$	13750	0.6100455407867322	$\mathcal{S}_R$$\mathcal{T}_L$	13750	0.6134649903054175	$\mathcal{S}_R$$\mathcal{T}_S$	13750	0.618202199434986	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0	0.6401783583776798	$\mathcal{S}_R$$\mathcal{O}$	13750	0.6151763146734712	$\mathcal{S}_U$$\mathcal{T}_R$	13750	0.6070516040674451	$\mathcal{S}_U$$\mathcal{T}_L$	13750	0.6175566691860693	$\mathcal{S}_U$$\mathcal{T}_S$	13750	0.6058261949959753	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0	0.6411049727208759	$\mathcal{S}_U$$\mathcal{O}$			
15000	0.6177929377049731	$\mathcal{S}_R$$\mathcal{T}_R$	15000	0.6241523424172639	$\mathcal{S}_R$$\mathcal{T}_L$	15000	0.6152778265995321	$\mathcal{S}_R$$\mathcal{T}_S$	15000	0.6212934160258535	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0		$\mathcal{S}_R$$\mathcal{O}$	15000	0.6107295165181017	$\mathcal{S}_U$$\mathcal{T}_R$	15000	0.6133259468084543	$\mathcal{S}_U$$\mathcal{T}_L$	15000	0.6215283440807994	$\mathcal{S}_U$$\mathcal{T}_S$	15000	0.6060898166207127	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0		$\mathcal{S}_U$$\mathcal{O}$			
16250	0.6161194967948118	$\mathcal{S}_R$$\mathcal{T}_R$	16250	0.6205702239139121	$\mathcal{S}_R$$\mathcal{T}_L$	16250	0.6247959381162298	$\mathcal{S}_R$$\mathcal{T}_S$	16250	0.6239248423326199	$\mathcal{S}_R$$\mathcal{T}_D$				16250	0.621168738522525	$\mathcal{S}_U$$\mathcal{T}_R$	16250	0.6091846495315377	$\mathcal{S}_U$$\mathcal{T}_L$	16250	0.6243958362439648	$\mathcal{S}_U$$\mathcal{T}_S$	16250	0.6078022566130775	$\mathcal{S}_U$$\mathcal{T}_D$						
17500	0.6217721692475647	$\mathcal{S}_R$$\mathcal{T}_R$	17500	0.6212558929144122	$\mathcal{S}_R$$\mathcal{T}_L$	17500	0.6262658009219496	$\mathcal{S}_R$$\mathcal{T}_S$	17500	0.6213672525713744	$\mathcal{S}_R$$\mathcal{T}_D$				17500	0.6222714658372316	$\mathcal{S}_U$$\mathcal{T}_R$	17500	0.6169799374597483	$\mathcal{S}_U$$\mathcal{T}_L$	17500	0.6335160177568331	$\mathcal{S}_U$$\mathcal{T}_S$	17500	0.616193498618544	$\mathcal{S}_U$$\mathcal{T}_D$						
18750	0.6226875206489558	$\mathcal{S}_R$$\mathcal{T}_R$	18750	0.6212751112320235	$\mathcal{S}_R$$\mathcal{T}_L$	18750	0.6290553222571186	$\mathcal{S}_R$$\mathcal{T}_S$	18750	0.619737757883696	$\mathcal{S}_R$$\mathcal{T}_D$				18750	0.629272772983711	$\mathcal{S}_U$$\mathcal{T}_R$	18750	0.6130863815250821	$\mathcal{S}_U$$\mathcal{T}_L$	18750	0.6349719479997077	$\mathcal{S}_U$$\mathcal{T}_S$	18750	0.634928678208269	$\mathcal{S}_U$$\mathcal{T}_D$						
20000	0.6262620501146844	$\mathcal{S}_R$$\mathcal{T}_R$	20000	0.6219774459581698	$\mathcal{S}_R$$\mathcal{T}_L$	20000	0.631279719287969	$\mathcal{S}_R$$\mathcal{T}_S$	20000	0.6234350488628027	$\mathcal{S}_R$$\mathcal{T}_D$				20000	0.6298621457212903	$\mathcal{S}_U$$\mathcal{T}_R$	20000	0.6134596003689397	$\mathcal{S}_U$$\mathcal{T}_L$	20000	0.6336553638553438	$\mathcal{S}_U$$\mathcal{T}_S$	20000	0.6357109487490743	$\mathcal{S}_U$$\mathcal{T}_D$						
21250	0.6282450622877988	$\mathcal{S}_R$$\mathcal{T}_R$	21250	0.6305334796002809	$\mathcal{S}_R$$\mathcal{T}_L$	21250	0.6311980482239649	$\mathcal{S}_R$$\mathcal{T}_S$	21250	0.6256363082262191	$\mathcal{S}_R$$\mathcal{T}_D$				21250	0.6328705501173976	$\mathcal{S}_U$$\mathcal{T}_R$	21250	0.6329695401799446	$\mathcal{S}_U$$\mathcal{T}_L$	21250	0.6345800087968153	$\mathcal{S}_U$$\mathcal{T}_S$	21250	0.6377621436531004	$\mathcal{S}_U$$\mathcal{T}_D$						
22500	0.6290554039635938	$\mathcal{S}_R$$\mathcal{T}_R$	22500	0.6333341864048404	$\mathcal{S}_R$$\mathcal{T}_L$	22500	0.633649092533772	$\mathcal{S}_R$$\mathcal{T}_S$	22500	0.6251752901841147	$\mathcal{S}_R$$\mathcal{T}_D$				22500	0.6341899376072333	$\mathcal{S}_U$$\mathcal{T}_R$	22484	0.633401928786988	$\mathcal{S}_U$$\mathcal{T}_L$	22450	0.6309291106144844	$\mathcal{S}_U$$\mathcal{T}_S$	22500	0.6398606720050779	$\mathcal{S}_U$$\mathcal{T}_D$						
23750	0.6196287183883337	$\mathcal{S}_R$$\mathcal{T}_R$	23750	0.6346530317699672	$\mathcal{S}_R$$\mathcal{T}_L$	23750	0.636508883393799	$\mathcal{S}_R$$\mathcal{T}_S$	23750	0.6265921921341451	$\mathcal{S}_R$$\mathcal{T}_D$				23512	0.6372351523202145	$\mathcal{S}_U$$\mathcal{T}_R$	23620	0.6360744775366173	$\mathcal{S}_U$$\mathcal{T}_L$	23568	0.6315052595961915	$\mathcal{S}_U$$\mathcal{T}_S$	23576	0.6397222281627865	$\mathcal{S}_U$$\mathcal{T}_D$						
24585	0.6203271608626106	$\mathcal{S}_R$$\mathcal{T}_R$	24592	0.6355285974681807	$\mathcal{S}_R$$\mathcal{T}_L$	24592	0.6372614413607942	$\mathcal{S}_R$$\mathcal{T}_S$	24592	0.6264783389816709	$\mathcal{S}_R$$\mathcal{T}_D$				24299	0.6384716713148747	$\mathcal{S}_U$$\mathcal{T}_R$	24387	0.6369925123444761	$\mathcal{S}_U$$\mathcal{T}_L$	24369	0.6327421580967981	$\mathcal{S}_U$$\mathcal{T}_S$	24310	0.6403917603786476	$\mathcal{S}_U$$\mathcal{T}_D$						
24889	0.6212882604581734	$\mathcal{S}_R$$\mathcal{T}_R$	24903	0.635253453950991	$\mathcal{S}_R$$\mathcal{T}_L$	24903	0.6386928682175009	$\mathcal{S}_R$$\mathcal{T}_S$	24903	0.6267575125826879	$\mathcal{S}_R$$\mathcal{T}_D$				24643	0.6395471850408735	$\mathcal{S}_U$$\mathcal{T}_R$	24730	0.636910080318132	$\mathcal{S}_U$$\mathcal{T}_L$	24713	0.6315255562040262	$\mathcal{S}_U$$\mathcal{T}_S$	24654	0.6403610891788722	$\mathcal{S}_U$$\mathcal{T}_D$						
24889		$\mathcal{S}_R$$\mathcal{T}_R$	24903		$\mathcal{S}_R$$\mathcal{T}_L$	24903		$\mathcal{S}_R$$\mathcal{T}_S$	24903		$\mathcal{S}_R$$\mathcal{T}_D$				24643		$\mathcal{S}_U$$\mathcal{T}_R$	24730		$\mathcal{S}_U$$\mathcal{T}_L$	24713		$\mathcal{S}_U$$\mathcal{T}_S$	24654		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_care_eval_mean_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1250	0.18471165392255554	$\mathcal{S}_R$$\mathcal{T}_R$	1250	0.18471165392255554	$\mathcal{S}_R$$\mathcal{T}_L$	1250	0.18471165392255554	$\mathcal{S}_R$$\mathcal{T}_S$	1250	0.18471165392255554	$\mathcal{S}_R$$\mathcal{T}_D$	674.0	0.19194599688751265	$\mathcal{S}_R$$\mathcal{O}$	1250	0.18471165392255554	$\mathcal{S}_U$$\mathcal{T}_R$	1250	0.18471165392255554	$\mathcal{S}_U$$\mathcal{T}_L$	1250	0.18471165392255554	$\mathcal{S}_U$$\mathcal{T}_S$	1250	0.18471165392255554	$\mathcal{S}_U$$\mathcal{T}_D$	674.0	0.19194599688751265	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.1352690100792463	passive
2500	0.17098454234208457	$\mathcal{S}_R$$\mathcal{T}_R$	2500	0.17561884292938448	$\mathcal{S}_R$$\mathcal{T}_L$	2500	0.1715238942625744	$\mathcal{S}_R$$\mathcal{T}_S$	2500	0.17449071738507618	$\mathcal{S}_R$$\mathcal{T}_D$	3120.0	0.17022602997321176	$\mathcal{S}_R$$\mathcal{O}$	2500	0.17855718182482286	$\mathcal{S}_U$$\mathcal{T}_R$	2500	0.18340725535823918	$\mathcal{S}_U$$\mathcal{T}_L$	2500	0.18081899973899454	$\mathcal{S}_U$$\mathcal{T}_S$	2500	0.18168643235382578	$\mathcal{S}_U$$\mathcal{T}_D$	2935.0	0.18792942242738844	$\mathcal{S}_U$$\mathcal{O}$	2777.3333333333335	0.1352690100792463	passive
3750	0.16764615840797473	$\mathcal{S}_R$$\mathcal{T}_R$	3750	0.1718595133432812	$\mathcal{S}_R$$\mathcal{T}_L$	3750	0.16724087663492027	$\mathcal{S}_R$$\mathcal{T}_S$	3750	0.16987799439161969	$\mathcal{S}_R$$\mathcal{T}_D$	5528.0	0.15194830153515526	$\mathcal{S}_R$$\mathcal{O}$	3750	0.1781428161152155	$\mathcal{S}_U$$\mathcal{T}_R$	3750	0.18340043668960215	$\mathcal{S}_U$$\mathcal{T}_L$	3750	0.18013852433363065	$\mathcal{S}_U$$\mathcal{T}_S$	3750	0.18492753737570652	$\mathcal{S}_U$$\mathcal{T}_D$	5005.0	0.17773311173029357	$\mathcal{S}_U$$\mathcal{O}$	5554.666666666667	0.1352690100792463	passive
5000	0.16465823790106252	$\mathcal{S}_R$$\mathcal{T}_R$	5000	0.17053144901340045	$\mathcal{S}_R$$\mathcal{T}_L$	5000	0.16510165757475728	$\mathcal{S}_R$$\mathcal{T}_S$	5000	0.16925777425208208	$\mathcal{S}_R$$\mathcal{T}_D$	7947.0	0.14432285552414845	$\mathcal{S}_R$$\mathcal{O}$	5000	0.178076981881638	$\mathcal{S}_U$$\mathcal{T}_R$	5000	0.18123783862934675	$\mathcal{S}_U$$\mathcal{T}_L$	5000	0.18270146041827953	$\mathcal{S}_U$$\mathcal{T}_S$	5000	0.18765217587284497	$\mathcal{S}_U$$\mathcal{T}_D$	7129.0	0.17168825572695376	$\mathcal{S}_U$$\mathcal{O}$	8332.0	0.1352690100792463	passive
6250	0.16427359385823093	$\mathcal{S}_R$$\mathcal{T}_R$	6250	0.17078970407717228	$\mathcal{S}_R$$\mathcal{T}_L$	6250	0.1664550473346059	$\mathcal{S}_R$$\mathcal{T}_S$	6250	0.16972510003928765	$\mathcal{S}_R$$\mathcal{T}_D$	10364.0	0.14083253054747455	$\mathcal{S}_R$$\mathcal{O}$	6250	0.18184625294677312	$\mathcal{S}_U$$\mathcal{T}_R$	6250	0.1861049635190636	$\mathcal{S}_U$$\mathcal{T}_L$	6250	0.18438037628124107	$\mathcal{S}_U$$\mathcal{T}_S$	6250	0.1904774847358548	$\mathcal{S}_U$$\mathcal{T}_D$	9253.0	0.1700472648026856	$\mathcal{S}_U$$\mathcal{O}$	11109.333333333334	0.1352690100792463	passive
7500	0.16208956250570541	$\mathcal{S}_R$$\mathcal{T}_R$	7500	0.17025313445268878	$\mathcal{S}_R$$\mathcal{T}_L$	7500	0.16552660762183466	$\mathcal{S}_R$$\mathcal{T}_S$	7500	0.16888330476109417	$\mathcal{S}_R$$\mathcal{T}_D$	12813.0	0.13887770257392287	$\mathcal{S}_R$$\mathcal{O}$	7500	0.1844686097722854	$\mathcal{S}_U$$\mathcal{T}_R$	7500	0.18960298341821083	$\mathcal{S}_U$$\mathcal{T}_L$	7500	0.18775004545384588	$\mathcal{S}_U$$\mathcal{T}_S$	7500	0.19206589323643397	$\mathcal{S}_U$$\mathcal{T}_D$	11628.0	0.16043841495741598	$\mathcal{S}_U$$\mathcal{O}$	13886.666666666668	0.1352690100792463	passive
8750	0.15981601312999036	$\mathcal{S}_R$$\mathcal{T}_R$	8750	0.1672278926011903	$\mathcal{S}_R$$\mathcal{T}_L$	8750	0.16291342357561223	$\mathcal{S}_R$$\mathcal{T}_S$	8750	0.1654125659463991	$\mathcal{S}_R$$\mathcal{T}_D$	15226.0	0.13711991861607942	$\mathcal{S}_R$$\mathcal{O}$	8750	0.18089414933191236	$\mathcal{S}_U$$\mathcal{T}_R$	8750	0.18650238790636628	$\mathcal{S}_U$$\mathcal{T}_L$	8750	0.18349291675042378	$\mathcal{S}_U$$\mathcal{T}_S$	8750	0.18707348693759587	$\mathcal{S}_U$$\mathcal{T}_D$	14224.0	0.15261939764356733	$\mathcal{S}_U$$\mathcal{O}$	16664.0	0.1352690100792463	passive
10000	0.15927449389526152	$\mathcal{S}_R$$\mathcal{T}_R$	10000	0.16560849167804995	$\mathcal{S}_R$$\mathcal{T}_L$	10000	0.1610428341018095	$\mathcal{S}_R$$\mathcal{T}_S$	10000	0.16291771322259205	$\mathcal{S}_R$$\mathcal{T}_D$	17644.0	0.13660427004417047	$\mathcal{S}_R$$\mathcal{O}$	10000	0.17716862654631552	$\mathcal{S}_U$$\mathcal{T}_R$	10000	0.1823755735837765	$\mathcal{S}_U$$\mathcal{T}_L$	10000	0.17722818400497795	$\mathcal{S}_U$$\mathcal{T}_S$	10000	0.18225088187584196	$\mathcal{S}_U$$\mathcal{T}_D$	16884.0	0.14587141651116337	$\mathcal{S}_U$$\mathcal{O}$	19441.333333333336	0.1352690100792463	passive
11250	0.1569950082111256	$\mathcal{S}_R$$\mathcal{T}_R$	11250	0.1642952621143632	$\mathcal{S}_R$$\mathcal{T}_L$	11250	0.1604681257641844	$\mathcal{S}_R$$\mathcal{T}_S$	11250	0.16137131240681882	$\mathcal{S}_R$$\mathcal{T}_D$	20089.0	0.1360977543830343	$\mathcal{S}_R$$\mathcal{O}$	11250	0.17178650552724276	$\mathcal{S}_U$$\mathcal{T}_R$	11250	0.178101299211024	$\mathcal{S}_U$$\mathcal{T}_L$	11250	0.17202723230993144	$\mathcal{S}_U$$\mathcal{T}_S$	11250	0.17928462810330234	$\mathcal{S}_U$$\mathcal{T}_D$	19338.0	0.14235069626474842	$\mathcal{S}_U$$\mathcal{O}$	22218.666666666668	0.1352690100792463	passive
12500	0.15509912276751758	$\mathcal{S}_R$$\mathcal{T}_R$	12500	0.16126876647001934	$\mathcal{S}_R$$\mathcal{T}_L$	12500	0.15784399912110414	$\mathcal{S}_R$$\mathcal{T}_S$	12500	0.15890128177148224	$\mathcal{S}_R$$\mathcal{T}_D$	22532.0	0.1347837850215465	$\mathcal{S}_R$$\mathcal{O}$	12500	0.1686566316068087	$\mathcal{S}_U$$\mathcal{T}_R$	12500	0.17568628673609335	$\mathcal{S}_U$$\mathcal{T}_L$	12500	0.1701636195450278	$\mathcal{S}_U$$\mathcal{T}_S$	12500	0.17593931038394406	$\mathcal{S}_U$$\mathcal{T}_D$	21823.0	0.13773429555717134	$\mathcal{S}_U$$\mathcal{O}$	24996.0	0.1352690100792463	passive
13750	0.15345603667073338	$\mathcal{S}_R$$\mathcal{T}_R$	13750	0.15887373167641336	$\mathcal{S}_R$$\mathcal{T}_L$	13750	0.15585357184200502	$\mathcal{S}_R$$\mathcal{T}_S$	13750	0.15665771920177163	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0	0.13421164140975742	$\mathcal{S}_R$$\mathcal{O}$	13750	0.16517791891080755	$\mathcal{S}_U$$\mathcal{T}_R$	13750	0.17184382934214118	$\mathcal{S}_U$$\mathcal{T}_L$	13750	0.1662227550507433	$\mathcal{S}_U$$\mathcal{T}_S$	13750	0.16908835232889366	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0	0.1358969026401131	$\mathcal{S}_U$$\mathcal{O}$			
15000	0.15116295180838976	$\mathcal{S}_R$$\mathcal{T}_R$	15000	0.1562402145476284	$\mathcal{S}_R$$\mathcal{T}_L$	15000	0.15475936812857616	$\mathcal{S}_R$$\mathcal{T}_S$	15000	0.1542817248392632	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0		$\mathcal{S}_R$$\mathcal{O}$	15000	0.16012951811681334	$\mathcal{S}_U$$\mathcal{T}_R$	15000	0.16669755984722798	$\mathcal{S}_U$$\mathcal{T}_L$	15000	0.1612031554348351	$\mathcal{S}_U$$\mathcal{T}_S$	15000	0.16395831040623587	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0		$\mathcal{S}_U$$\mathcal{O}$			
16250	0.1493597186201139	$\mathcal{S}_R$$\mathcal{T}_R$	16250	0.15359275198761224	$\mathcal{S}_R$$\mathcal{T}_L$	16250	0.15137254194009833	$\mathcal{S}_R$$\mathcal{T}_S$	16250	0.15127974731244695	$\mathcal{S}_R$$\mathcal{T}_D$				16250	0.15599483728717642	$\mathcal{S}_U$$\mathcal{T}_R$	16250	0.1615997331077077	$\mathcal{S}_U$$\mathcal{T}_L$	16250	0.15817624523407084	$\mathcal{S}_U$$\mathcal{T}_S$	16250	0.15997403502934782	$\mathcal{S}_U$$\mathcal{T}_D$						
17500	0.1472863943629633	$\mathcal{S}_R$$\mathcal{T}_R$	17500	0.1509671797613709	$\mathcal{S}_R$$\mathcal{T}_L$	17500	0.14832554862623126	$\mathcal{S}_R$$\mathcal{T}_S$	17500	0.14892705381065507	$\mathcal{S}_R$$\mathcal{T}_D$				17500	0.151350345327398	$\mathcal{S}_U$$\mathcal{T}_R$	17500	0.15574673777135795	$\mathcal{S}_U$$\mathcal{T}_L$	17500	0.15295274599750516	$\mathcal{S}_U$$\mathcal{T}_S$	17500	0.15386780707258452	$\mathcal{S}_U$$\mathcal{T}_D$						
18750	0.1453542055897331	$\mathcal{S}_R$$\mathcal{T}_R$	18750	0.14823642733199263	$\mathcal{S}_R$$\mathcal{T}_L$	18750	0.14643631300287965	$\mathcal{S}_R$$\mathcal{T}_S$	18750	0.14646718850428772	$\mathcal{S}_R$$\mathcal{T}_D$				18750	0.14760155600887218	$\mathcal{S}_U$$\mathcal{T}_R$	18750	0.1491730069035191	$\mathcal{S}_U$$\mathcal{T}_L$	18750	0.14762502060981122	$\mathcal{S}_U$$\mathcal{T}_S$	18750	0.1475343324738604	$\mathcal{S}_U$$\mathcal{T}_D$						
20000	0.1434084891994906	$\mathcal{S}_R$$\mathcal{T}_R$	20000	0.146381381850067	$\mathcal{S}_R$$\mathcal{T}_L$	20000	0.1445332567119565	$\mathcal{S}_R$$\mathcal{T}_S$	20000	0.1440649088135351	$\mathcal{S}_R$$\mathcal{T}_D$				20000	0.14516634185991492	$\mathcal{S}_U$$\mathcal{T}_R$	20000	0.14560031141433064	$\mathcal{S}_U$$\mathcal{T}_L$	20000	0.14460219023477536	$\mathcal{S}_U$$\mathcal{T}_S$	20000	0.14401699717088548	$\mathcal{S}_U$$\mathcal{T}_D$						
21250	0.14163720817927183	$\mathcal{S}_R$$\mathcal{T}_R$	21250	0.14301240161726236	$\mathcal{S}_R$$\mathcal{T}_L$	21250	0.14234612484312462	$\mathcal{S}_R$$\mathcal{T}_S$	21250	0.14144956458407185	$\mathcal{S}_R$$\mathcal{T}_D$				21250	0.1438123030172691	$\mathcal{S}_U$$\mathcal{T}_R$	21250	0.14365245562803233	$\mathcal{S}_U$$\mathcal{T}_L$	21250	0.14348578728211972	$\mathcal{S}_U$$\mathcal{T}_S$	21250	0.14362645401329951	$\mathcal{S}_U$$\mathcal{T}_D$						
22500	0.139962175470702	$\mathcal{S}_R$$\mathcal{T}_R$	22500	0.14087074684532216	$\mathcal{S}_R$$\mathcal{T}_L$	22500	0.14064777663289355	$\mathcal{S}_R$$\mathcal{T}_S$	22500	0.1396349491846943	$\mathcal{S}_R$$\mathcal{T}_D$				22500	0.14103046415705814	$\mathcal{S}_U$$\mathcal{T}_R$	22484	0.1401706015279188	$\mathcal{S}_U$$\mathcal{T}_L$	22450	0.14041153229570624	$\mathcal{S}_U$$\mathcal{T}_S$	22500	0.14046292884188905	$\mathcal{S}_U$$\mathcal{T}_D$						
23750	0.13820926852447069	$\mathcal{S}_R$$\mathcal{T}_R$	23750	0.13871346850181765	$\mathcal{S}_R$$\mathcal{T}_L$	23750	0.13901201293287	$\mathcal{S}_R$$\mathcal{T}_S$	23750	0.137855316724665	$\mathcal{S}_R$$\mathcal{T}_D$				23512	0.138529842772361	$\mathcal{S}_U$$\mathcal{T}_R$	23620	0.13788332408186288	$\mathcal{S}_U$$\mathcal{T}_L$	23568	0.13832309516532157	$\mathcal{S}_U$$\mathcal{T}_S$	23576	0.1383304894484615	$\mathcal{S}_U$$\mathcal{T}_D$						
24585	0.13734998793658104	$\mathcal{S}_R$$\mathcal{T}_R$	24592	0.13707306071633704	$\mathcal{S}_R$$\mathcal{T}_L$	24592	0.13767388862850635	$\mathcal{S}_R$$\mathcal{T}_S$	24592	0.13642456682116624	$\mathcal{S}_R$$\mathcal{T}_D$				24299	0.13770185179857197	$\mathcal{S}_U$$\mathcal{T}_R$	24387	0.13682166122680342	$\mathcal{S}_U$$\mathcal{T}_L$	24369	0.13748571506228824	$\mathcal{S}_U$$\mathcal{T}_S$	24310	0.13714719548534401	$\mathcal{S}_U$$\mathcal{T}_D$						
24889	0.13678982659292568	$\mathcal{S}_R$$\mathcal{T}_R$	24903	0.1364941904344205	$\mathcal{S}_R$$\mathcal{T}_L$	24903	0.13725983285121826	$\mathcal{S}_R$$\mathcal{T}_S$	24903	0.13600985379690947	$\mathcal{S}_R$$\mathcal{T}_D$				24643	0.13693325673387083	$\mathcal{S}_U$$\mathcal{T}_R$	24730	0.13651769240331213	$\mathcal{S}_U$$\mathcal{T}_L$	24713	0.13684119207075113	$\mathcal{S}_U$$\mathcal{T}_S$	24654	0.1368077578987494	$\mathcal{S}_U$$\mathcal{T}_D$						
24889		$\mathcal{S}_R$$\mathcal{T}_R$	24903		$\mathcal{S}_R$$\mathcal{T}_L$	24903		$\mathcal{S}_R$$\mathcal{T}_S$	24903		$\mathcal{S}_R$$\mathcal{T}_D$				24643		$\mathcal{S}_U$$\mathcal{T}_R$	24730		$\mathcal{S}_U$$\mathcal{T}_L$	24713		$\mathcal{S}_U$$\mathcal{T}_S$	24654		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_care_eval_worst_f1_macro_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1250	0.354494572141631	$\mathcal{S}_R$$\mathcal{T}_R$	1250	0.354494572141631	$\mathcal{S}_R$$\mathcal{T}_L$	1250	0.354494572141631	$\mathcal{S}_R$$\mathcal{T}_S$	1250	0.354494572141631	$\mathcal{S}_R$$\mathcal{T}_D$	674.0	0.2770626740348461	$\mathcal{S}_R$$\mathcal{O}$	1250	0.354494572141631	$\mathcal{S}_U$$\mathcal{T}_R$	1250	0.354494572141631	$\mathcal{S}_U$$\mathcal{T}_L$	1250	0.354494572141631	$\mathcal{S}_U$$\mathcal{T}_S$	1250	0.354494572141631	$\mathcal{S}_U$$\mathcal{T}_D$	674.0	0.2770626740348461	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.37409771679132897	passive
2500	0.3736040209159348	$\mathcal{S}_R$$\mathcal{T}_R$	2500	0.39400972949566304	$\mathcal{S}_R$$\mathcal{T}_L$	2500	0.3600647204587422	$\mathcal{S}_R$$\mathcal{T}_S$	2500	0.36390599930090944	$\mathcal{S}_R$$\mathcal{T}_D$	3120.0	0.38201862460483155	$\mathcal{S}_R$$\mathcal{O}$	2500	0.3720321037932652	$\mathcal{S}_U$$\mathcal{T}_R$	2500	0.36989200445525267	$\mathcal{S}_U$$\mathcal{T}_L$	2500	0.3893337837141961	$\mathcal{S}_U$$\mathcal{T}_S$	2500	0.36551840317543643	$\mathcal{S}_U$$\mathcal{T}_D$	2935.0	0.3784170976082741	$\mathcal{S}_U$$\mathcal{O}$	2777.3333333333335	0.37409771679132897	passive
3750	0.38800653474128227	$\mathcal{S}_R$$\mathcal{T}_R$	3750	0.4153012579096171	$\mathcal{S}_R$$\mathcal{T}_L$	3750	0.41682617226476876	$\mathcal{S}_R$$\mathcal{T}_S$	3750	0.41483152131226114	$\mathcal{S}_R$$\mathcal{T}_D$	5528.0	0.37940828213005634	$\mathcal{S}_R$$\mathcal{O}$	3750	0.38769727100480456	$\mathcal{S}_U$$\mathcal{T}_R$	3750	0.39340639824067286	$\mathcal{S}_U$$\mathcal{T}_L$	3750	0.423090428090428	$\mathcal{S}_U$$\mathcal{T}_S$	3750	0.39422595221039236	$\mathcal{S}_U$$\mathcal{T}_D$	5005.0	0.38135722984014264	$\mathcal{S}_U$$\mathcal{O}$	5554.666666666667	0.37409771679132897	passive
5000	0.41017102446124803	$\mathcal{S}_R$$\mathcal{T}_R$	5000	0.4464333644532618	$\mathcal{S}_R$$\mathcal{T}_L$	5000	0.4171892906323513	$\mathcal{S}_R$$\mathcal{T}_S$	5000	0.42249687771617594	$\mathcal{S}_R$$\mathcal{T}_D$	7947.0	0.3625140665719024	$\mathcal{S}_R$$\mathcal{O}$	5000	0.3928371875688126	$\mathcal{S}_U$$\mathcal{T}_R$	5000	0.420964249670821	$\mathcal{S}_U$$\mathcal{T}_L$	5000	0.4179956220991155	$\mathcal{S}_U$$\mathcal{T}_S$	5000	0.3956928643808984	$\mathcal{S}_U$$\mathcal{T}_D$	7129.0	0.374110270985271	$\mathcal{S}_U$$\mathcal{O}$	8332.0	0.37409771679132897	passive
6250	0.4120289872331846	$\mathcal{S}_R$$\mathcal{T}_R$	6250	0.4341262246525404	$\mathcal{S}_R$$\mathcal{T}_L$	6250	0.44161063256031546	$\mathcal{S}_R$$\mathcal{T}_S$	6250	0.4175786080506858	$\mathcal{S}_R$$\mathcal{T}_D$	10364.0	0.3906788569632627	$\mathcal{S}_R$$\mathcal{O}$	6250	0.40926103676389713	$\mathcal{S}_U$$\mathcal{T}_R$	6250	0.43346394780126446	$\mathcal{S}_U$$\mathcal{T}_L$	6250	0.428957229430516	$\mathcal{S}_U$$\mathcal{T}_S$	6250	0.37179245003298217	$\mathcal{S}_U$$\mathcal{T}_D$	9253.0	0.3749466969861707	$\mathcal{S}_U$$\mathcal{O}$	11109.333333333334	0.37409771679132897	passive
7500	0.4056433298638557	$\mathcal{S}_R$$\mathcal{T}_R$	7500	0.4390541267750701	$\mathcal{S}_R$$\mathcal{T}_L$	7500	0.43762605829600404	$\mathcal{S}_R$$\mathcal{T}_S$	7500	0.4084107011190161	$\mathcal{S}_R$$\mathcal{T}_D$	12813.0	0.39122240134381664	$\mathcal{S}_R$$\mathcal{O}$	7500	0.40364987701915567	$\mathcal{S}_U$$\mathcal{T}_R$	7500	0.3845503336766778	$\mathcal{S}_U$$\mathcal{T}_L$	7500	0.39242355632557996	$\mathcal{S}_U$$\mathcal{T}_S$	7500	0.3937237141851249	$\mathcal{S}_U$$\mathcal{T}_D$	11628.0	0.3591672603677549	$\mathcal{S}_U$$\mathcal{O}$	13886.666666666668	0.37409771679132897	passive
8750	0.40160263458897344	$\mathcal{S}_R$$\mathcal{T}_R$	8750	0.4326855851976917	$\mathcal{S}_R$$\mathcal{T}_L$	8750	0.42682920141018443	$\mathcal{S}_R$$\mathcal{T}_S$	8750	0.4322529923811844	$\mathcal{S}_R$$\mathcal{T}_D$	15226.0	0.37189046686319965	$\mathcal{S}_R$$\mathcal{O}$	8750	0.395513694856126	$\mathcal{S}_U$$\mathcal{T}_R$	8750	0.39070194174850875	$\mathcal{S}_U$$\mathcal{T}_L$	8750	0.3902298577686025	$\mathcal{S}_U$$\mathcal{T}_S$	8750	0.38387688600682995	$\mathcal{S}_U$$\mathcal{T}_D$	14224.0	0.34662511790894895	$\mathcal{S}_U$$\mathcal{O}$	16664.0	0.37409771679132897	passive
10000	0.40286823054851517	$\mathcal{S}_R$$\mathcal{T}_R$	10000	0.4040103415103415	$\mathcal{S}_R$$\mathcal{T}_L$	10000	0.4029473309853992	$\mathcal{S}_R$$\mathcal{T}_S$	10000	0.43059591762389493	$\mathcal{S}_R$$\mathcal{T}_D$	17644.0	0.38301713975457846	$\mathcal{S}_R$$\mathcal{O}$	10000	0.4012885572173481	$\mathcal{S}_U$$\mathcal{T}_R$	10000	0.37435229368433137	$\mathcal{S}_U$$\mathcal{T}_L$	10000	0.3813775613936492	$\mathcal{S}_U$$\mathcal{T}_S$	10000	0.38265911907833033	$\mathcal{S}_U$$\mathcal{T}_D$	16884.0	0.37832886989702824	$\mathcal{S}_U$$\mathcal{O}$	19441.333333333336	0.37409771679132897	passive
11250	0.3892567353774196	$\mathcal{S}_R$$\mathcal{T}_R$	11250	0.4131215858046522	$\mathcal{S}_R$$\mathcal{T}_L$	11250	0.4248639091751036	$\mathcal{S}_R$$\mathcal{T}_S$	11250	0.4183411768734367	$\mathcal{S}_R$$\mathcal{T}_D$	20089.0	0.3696381859650854	$\mathcal{S}_R$$\mathcal{O}$	11250	0.3952597713877264	$\mathcal{S}_U$$\mathcal{T}_R$	11250	0.3687685430915956	$\mathcal{S}_U$$\mathcal{T}_L$	11250	0.38562972442448146	$\mathcal{S}_U$$\mathcal{T}_S$	11250	0.3913750657483177	$\mathcal{S}_U$$\mathcal{T}_D$	19338.0	0.371921633240587	$\mathcal{S}_U$$\mathcal{O}$	22218.666666666668	0.37409771679132897	passive
12500	0.39558773408879605	$\mathcal{S}_R$$\mathcal{T}_R$	12500	0.4010785596224808	$\mathcal{S}_R$$\mathcal{T}_L$	12500	0.4169170161556884	$\mathcal{S}_R$$\mathcal{T}_S$	12500	0.42018347661152283	$\mathcal{S}_R$$\mathcal{T}_D$	22532.0	0.3785804351099067	$\mathcal{S}_R$$\mathcal{O}$	12500	0.39435090416773483	$\mathcal{S}_U$$\mathcal{T}_R$	12500	0.36747288090966584	$\mathcal{S}_U$$\mathcal{T}_L$	12500	0.38446225477197654	$\mathcal{S}_U$$\mathcal{T}_S$	12500	0.3869428436308731	$\mathcal{S}_U$$\mathcal{T}_D$	21823.0	0.37990653451817114	$\mathcal{S}_U$$\mathcal{O}$	24996.0	0.37409771679132897	passive
13750	0.39367195658476256	$\mathcal{S}_R$$\mathcal{T}_R$	13750	0.4013493119199009	$\mathcal{S}_R$$\mathcal{T}_L$	13750	0.3985717689940686	$\mathcal{S}_R$$\mathcal{T}_S$	13750	0.4110643647110557	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0	0.3846447449775994	$\mathcal{S}_R$$\mathcal{O}$	13750	0.4008297902768243	$\mathcal{S}_U$$\mathcal{T}_R$	13750	0.38194610787694083	$\mathcal{S}_U$$\mathcal{T}_L$	13750	0.38265789058183675	$\mathcal{S}_U$$\mathcal{T}_S$	13750	0.3851084321958984	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0	0.3747639267036007	$\mathcal{S}_U$$\mathcal{O}$			
15000	0.3942021677178292	$\mathcal{S}_R$$\mathcal{T}_R$	15000	0.3841168904533985	$\mathcal{S}_R$$\mathcal{T}_L$	15000	0.4047632732090829	$\mathcal{S}_R$$\mathcal{T}_S$	15000	0.4080230175495719	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0		$\mathcal{S}_R$$\mathcal{O}$	15000	0.3942448520347071	$\mathcal{S}_U$$\mathcal{T}_R$	15000	0.39858180983846986	$\mathcal{S}_U$$\mathcal{T}_L$	15000	0.3840325705246959	$\mathcal{S}_U$$\mathcal{T}_S$	15000	0.40375283999264955	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0		$\mathcal{S}_U$$\mathcal{O}$			
16250	0.39126084948891915	$\mathcal{S}_R$$\mathcal{T}_R$	16250	0.3864851246716546	$\mathcal{S}_R$$\mathcal{T}_L$	16250	0.3943624227526689	$\mathcal{S}_R$$\mathcal{T}_S$	16250	0.39972434483213637	$\mathcal{S}_R$$\mathcal{T}_D$				16250	0.40795450474334355	$\mathcal{S}_U$$\mathcal{T}_R$	16250	0.37988964868939695	$\mathcal{S}_U$$\mathcal{T}_L$	16250	0.37715068864281404	$\mathcal{S}_U$$\mathcal{T}_S$	16250	0.4016543939680585	$\mathcal{S}_U$$\mathcal{T}_D$						
17500	0.38558479901695497	$\mathcal{S}_R$$\mathcal{T}_R$	17500	0.3864851246716546	$\mathcal{S}_R$$\mathcal{T}_L$	17500	0.38837033682841793	$\mathcal{S}_R$$\mathcal{T}_S$	17500	0.39537452798231953	$\mathcal{S}_R$$\mathcal{T}_D$				17500	0.4041350602988991	$\mathcal{S}_U$$\mathcal{T}_R$	17500	0.3756989939055156	$\mathcal{S}_U$$\mathcal{T}_L$	17500	0.38746120906685366	$\mathcal{S}_U$$\mathcal{T}_S$	17500	0.40420979100808485	$\mathcal{S}_U$$\mathcal{T}_D$						
18750	0.39125824249208163	$\mathcal{S}_R$$\mathcal{T}_R$	18750	0.38850161920814097	$\mathcal{S}_R$$\mathcal{T}_L$	18750	0.39228996023333546	$\mathcal{S}_R$$\mathcal{T}_S$	18750	0.39709197272958524	$\mathcal{S}_R$$\mathcal{T}_D$				18750	0.41468879398749653	$\mathcal{S}_U$$\mathcal{T}_R$	18750	0.37721590836360647	$\mathcal{S}_U$$\mathcal{T}_L$	18750	0.37768781060946893	$\mathcal{S}_U$$\mathcal{T}_S$	18750	0.4136236764948324	$\mathcal{S}_U$$\mathcal{T}_D$						
20000	0.38198035715033957	$\mathcal{S}_R$$\mathcal{T}_R$	20000	0.3771930014178828	$\mathcal{S}_R$$\mathcal{T}_L$	20000	0.3969822553491908	$\mathcal{S}_R$$\mathcal{T}_S$	20000	0.4000777328570795	$\mathcal{S}_R$$\mathcal{T}_D$				20000	0.4173440227456664	$\mathcal{S}_U$$\mathcal{T}_R$	20000	0.3940870002346984	$\mathcal{S}_U$$\mathcal{T}_L$	20000	0.37631926943103683	$\mathcal{S}_U$$\mathcal{T}_S$	20000	0.4057550386261945	$\mathcal{S}_U$$\mathcal{T}_D$						
21250	0.37799819011740626	$\mathcal{S}_R$$\mathcal{T}_R$	21250	0.38251669920247905	$\mathcal{S}_R$$\mathcal{T}_L$	21250	0.3968711114133183	$\mathcal{S}_R$$\mathcal{T}_S$	21250	0.41142886027088155	$\mathcal{S}_R$$\mathcal{T}_D$				21250	0.41544243604452147	$\mathcal{S}_U$$\mathcal{T}_R$	21250	0.3934475334922905	$\mathcal{S}_U$$\mathcal{T}_L$	21250	0.38404799621748853	$\mathcal{S}_U$$\mathcal{T}_S$	21250	0.4057550386261945	$\mathcal{S}_U$$\mathcal{T}_D$						
22500	0.3832364913518321	$\mathcal{S}_R$$\mathcal{T}_R$	22500	0.37595063794891775	$\mathcal{S}_R$$\mathcal{T}_L$	22500	0.39212820000374027	$\mathcal{S}_R$$\mathcal{T}_S$	22500	0.40138174266983073	$\mathcal{S}_R$$\mathcal{T}_D$				22500	0.41137417112267594	$\mathcal{S}_U$$\mathcal{T}_R$	22484	0.3934475334922905	$\mathcal{S}_U$$\mathcal{T}_L$	22450	0.3770979171931472	$\mathcal{S}_U$$\mathcal{T}_S$	22500	0.4057550386261945	$\mathcal{S}_U$$\mathcal{T}_D$						
23750	0.3825518304876103	$\mathcal{S}_R$$\mathcal{T}_R$	23750	0.37903266734673663	$\mathcal{S}_R$$\mathcal{T}_L$	23750	0.3959507725763129	$\mathcal{S}_R$$\mathcal{T}_S$	23750	0.3935560189402169	$\mathcal{S}_R$$\mathcal{T}_D$				23512	0.40946200991932696	$\mathcal{S}_U$$\mathcal{T}_R$	23620	0.39495213765693915	$\mathcal{S}_U$$\mathcal{T}_L$	23568	0.3767495295898577	$\mathcal{S}_U$$\mathcal{T}_S$	23576	0.40351946170311753	$\mathcal{S}_U$$\mathcal{T}_D$						
24585	0.3825518304876103	$\mathcal{S}_R$$\mathcal{T}_R$	24592	0.37903266734673663	$\mathcal{S}_R$$\mathcal{T}_L$	24592	0.3985372402445573	$\mathcal{S}_R$$\mathcal{T}_S$	24592	0.38846976905800434	$\mathcal{S}_R$$\mathcal{T}_D$				24299	0.4075530674938472	$\mathcal{S}_U$$\mathcal{T}_R$	24387	0.3886315871192334	$\mathcal{S}_U$$\mathcal{T}_L$	24369	0.3780691216011291	$\mathcal{S}_U$$\mathcal{T}_S$	24310	0.39855121904502644	$\mathcal{S}_U$$\mathcal{T}_D$						
24889	0.3825518304876103	$\mathcal{S}_R$$\mathcal{T}_R$	24903	0.3746039134101244	$\mathcal{S}_R$$\mathcal{T}_L$	24903	0.40281918104367925	$\mathcal{S}_R$$\mathcal{T}_S$	24903	0.38846976905800434	$\mathcal{S}_R$$\mathcal{T}_D$				24643	0.40946200991932696	$\mathcal{S}_U$$\mathcal{T}_R$	24730	0.3886315871192334	$\mathcal{S}_U$$\mathcal{T}_L$	24713	0.36962331487977534	$\mathcal{S}_U$$\mathcal{T}_S$	24654	0.40351946170311753	$\mathcal{S}_U$$\mathcal{T}_D$						
24889		$\mathcal{S}_R$$\mathcal{T}_R$	24903		$\mathcal{S}_R$$\mathcal{T}_L$	24903		$\mathcal{S}_R$$\mathcal{T}_S$	24903		$\mathcal{S}_R$$\mathcal{T}_D$				24643		$\mathcal{S}_U$$\mathcal{T}_R$	24730		$\mathcal{S}_U$$\mathcal{T}_L$	24713		$\mathcal{S}_U$$\mathcal{T}_S$	24654		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_care_eval_worst_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1250	0.21792912105609755	$\mathcal{S}_R$$\mathcal{T}_R$	1250	0.21792912105609755	$\mathcal{S}_R$$\mathcal{T}_L$	1250	0.21792912105609755	$\mathcal{S}_R$$\mathcal{T}_S$	1250	0.21792912105609755	$\mathcal{S}_R$$\mathcal{T}_D$	674.0	0.22417071836678928	$\mathcal{S}_R$$\mathcal{O}$	1250	0.21792912105609755	$\mathcal{S}_U$$\mathcal{T}_R$	1250	0.21792912105609755	$\mathcal{S}_U$$\mathcal{T}_L$	1250	0.21792912105609755	$\mathcal{S}_U$$\mathcal{T}_S$	1250	0.21792912105609755	$\mathcal{S}_U$$\mathcal{T}_D$	674.0	0.22417071836678928	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.24569872602498263	passive
2500	0.21969032020998402	$\mathcal{S}_R$$\mathcal{T}_R$	2500	0.2200933403944425	$\mathcal{S}_R$$\mathcal{T}_L$	2500	0.21959312654731314	$\mathcal{S}_R$$\mathcal{T}_S$	2500	0.21566816935201025	$\mathcal{S}_R$$\mathcal{T}_D$	3120.0	0.22195147755565492	$\mathcal{S}_R$$\mathcal{O}$	2500	0.21761870257876303	$\mathcal{S}_U$$\mathcal{T}_R$	2500	0.22541615675458745	$\mathcal{S}_U$$\mathcal{T}_L$	2500	0.21711275219347845	$\mathcal{S}_U$$\mathcal{T}_S$	2500	0.21842180767525535	$\mathcal{S}_U$$\mathcal{T}_D$	2935.0	0.21628507709025138	$\mathcal{S}_U$$\mathcal{O}$	2777.3333333333335	0.24569872602498263	passive
3750	0.22137409627846152	$\mathcal{S}_R$$\mathcal{T}_R$	3750	0.22555647675355797	$\mathcal{S}_R$$\mathcal{T}_L$	3750	0.22294670952126774	$\mathcal{S}_R$$\mathcal{T}_S$	3750	0.21967040395649964	$\mathcal{S}_R$$\mathcal{T}_D$	5528.0	0.23253614407778986	$\mathcal{S}_R$$\mathcal{O}$	3750	0.22355568840982853	$\mathcal{S}_U$$\mathcal{T}_R$	3750	0.23578204874304245	$\mathcal{S}_U$$\mathcal{T}_L$	3750	0.2212104298890384	$\mathcal{S}_U$$\mathcal{T}_S$	3750	0.22346867802949535	$\mathcal{S}_U$$\mathcal{T}_D$	5005.0	0.21930225179121252	$\mathcal{S}_U$$\mathcal{O}$	5554.666666666667	0.24569872602498263	passive
5000	0.2251524651720828	$\mathcal{S}_R$$\mathcal{T}_R$	5000	0.22817284733341384	$\mathcal{S}_R$$\mathcal{T}_L$	5000	0.22797430213918615	$\mathcal{S}_R$$\mathcal{T}_S$	5000	0.22262897518767277	$\mathcal{S}_R$$\mathcal{T}_D$	7947.0	0.2406315332610939	$\mathcal{S}_R$$\mathcal{O}$	5000	0.22746929134707813	$\mathcal{S}_U$$\mathcal{T}_R$	5000	0.2250821580599003	$\mathcal{S}_U$$\mathcal{T}_L$	5000	0.22490719514581534	$\mathcal{S}_U$$\mathcal{T}_S$	5000	0.22966358326550704	$\mathcal{S}_U$$\mathcal{T}_D$	7129.0	0.22114790964108408	$\mathcal{S}_U$$\mathcal{O}$	8332.0	0.24569872602498263	passive
6250	0.2272300928966633	$\mathcal{S}_R$$\mathcal{T}_R$	6250	0.2304582644440839	$\mathcal{S}_R$$\mathcal{T}_L$	6250	0.2331018187751209	$\mathcal{S}_R$$\mathcal{T}_S$	6250	0.22522933081549415	$\mathcal{S}_R$$\mathcal{T}_D$	10364.0	0.2459707901635555	$\mathcal{S}_R$$\mathcal{O}$	6250	0.22801211953616876	$\mathcal{S}_U$$\mathcal{T}_R$	6250	0.22789026490097752	$\mathcal{S}_U$$\mathcal{T}_L$	6250	0.2258447845252065	$\mathcal{S}_U$$\mathcal{T}_S$	6250	0.23558244435445627	$\mathcal{S}_U$$\mathcal{T}_D$	9253.0	0.2227009811134157	$\mathcal{S}_U$$\mathcal{O}$	11109.333333333334	0.24569872602498263	passive
7500	0.2281304789323937	$\mathcal{S}_R$$\mathcal{T}_R$	7500	0.23302752025210602	$\mathcal{S}_R$$\mathcal{T}_L$	7500	0.23485904104916297	$\mathcal{S}_R$$\mathcal{T}_S$	7500	0.22580575707580453	$\mathcal{S}_R$$\mathcal{T}_D$	12813.0	0.2514740883372271	$\mathcal{S}_R$$\mathcal{O}$	7500	0.22898202669196688	$\mathcal{S}_U$$\mathcal{T}_R$	7500	0.2304219109475937	$\mathcal{S}_U$$\mathcal{T}_L$	7500	0.23031610061690425	$\mathcal{S}_U$$\mathcal{T}_S$	7500	0.23658846793253585	$\mathcal{S}_U$$\mathcal{T}_D$	11628.0	0.22738156969407508	$\mathcal{S}_U$$\mathcal{O}$	13886.666666666668	0.24569872602498263	passive
8750	0.23058688308260633	$\mathcal{S}_R$$\mathcal{T}_R$	8750	0.23466772509934383	$\mathcal{S}_R$$\mathcal{T}_L$	8750	0.2348085765948376	$\mathcal{S}_R$$\mathcal{T}_S$	8750	0.22836794943426053	$\mathcal{S}_R$$\mathcal{T}_D$	15226.0	0.2531804788329213	$\mathcal{S}_R$$\mathcal{O}$	8750	0.22878835947333123	$\mathcal{S}_U$$\mathcal{T}_R$	8750	0.23049792138284117	$\mathcal{S}_U$$\mathcal{T}_L$	8750	0.22994166105800637	$\mathcal{S}_U$$\mathcal{T}_S$	8750	0.23083039773567593	$\mathcal{S}_U$$\mathcal{T}_D$	14224.0	0.23287111624771648	$\mathcal{S}_U$$\mathcal{O}$	16664.0	0.24569872602498263	passive
10000	0.23295951740824639	$\mathcal{S}_R$$\mathcal{T}_R$	10000	0.23625355346662533	$\mathcal{S}_R$$\mathcal{T}_L$	10000	0.2350130162561058	$\mathcal{S}_R$$\mathcal{T}_S$	10000	0.2298592875874643	$\mathcal{S}_R$$\mathcal{T}_D$	17644.0	0.2562347548790807	$\mathcal{S}_R$$\mathcal{O}$	10000	0.2293228422160678	$\mathcal{S}_U$$\mathcal{T}_R$	10000	0.22847675755859465	$\mathcal{S}_U$$\mathcal{T}_L$	10000	0.23093686185790077	$\mathcal{S}_U$$\mathcal{T}_S$	10000	0.2335005554660459	$\mathcal{S}_U$$\mathcal{T}_D$	16884.0	0.24131182801757456	$\mathcal{S}_U$$\mathcal{O}$	19441.333333333336	0.24569872602498263	passive
11250	0.23545904453637148	$\mathcal{S}_R$$\mathcal{T}_R$	11250	0.2382132158211435	$\mathcal{S}_R$$\mathcal{T}_L$	11250	0.23739366839085882	$\mathcal{S}_R$$\mathcal{T}_S$	11250	0.2292891470763079	$\mathcal{S}_R$$\mathcal{T}_D$	20089.0	0.2570763633964116	$\mathcal{S}_R$$\mathcal{O}$	11250	0.22831255210281873	$\mathcal{S}_U$$\mathcal{T}_R$	11250	0.22653020507368105	$\mathcal{S}_U$$\mathcal{T}_L$	11250	0.23162483344272297	$\mathcal{S}_U$$\mathcal{T}_S$	11250	0.2299112926441106	$\mathcal{S}_U$$\mathcal{T}_D$	19338.0	0.24674525364758718	$\mathcal{S}_U$$\mathcal{O}$	22218.666666666668	0.24569872602498263	passive
12500	0.23582798507534322	$\mathcal{S}_R$$\mathcal{T}_R$	12500	0.23921606258499892	$\mathcal{S}_R$$\mathcal{T}_L$	12500	0.23860522646650592	$\mathcal{S}_R$$\mathcal{T}_S$	12500	0.2308757159010989	$\mathcal{S}_R$$\mathcal{T}_D$	22532.0	0.2578844828247097	$\mathcal{S}_R$$\mathcal{O}$	12500	0.22838521354245403	$\mathcal{S}_U$$\mathcal{T}_R$	12500	0.22702161108673902	$\mathcal{S}_U$$\mathcal{T}_L$	12500	0.23325055752749765	$\mathcal{S}_U$$\mathcal{T}_S$	12500	0.22861403668081626	$\mathcal{S}_U$$\mathcal{T}_D$	21823.0	0.2541989310168795	$\mathcal{S}_U$$\mathcal{O}$	24996.0	0.24569872602498263	passive
13750	0.23771366581796408	$\mathcal{S}_R$$\mathcal{T}_R$	13750	0.2410851783646604	$\mathcal{S}_R$$\mathcal{T}_L$	13750	0.23883665006069874	$\mathcal{S}_R$$\mathcal{T}_S$	13750	0.23268116768811664	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0	0.25641077949068364	$\mathcal{S}_R$$\mathcal{O}$	13750	0.2288190283675641	$\mathcal{S}_U$$\mathcal{T}_R$	13750	0.22816353057197844	$\mathcal{S}_U$$\mathcal{T}_L$	13750	0.23440211406811837	$\mathcal{S}_U$$\mathcal{T}_S$	13750	0.23028753789056322	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0	0.25981038427213016	$\mathcal{S}_U$$\mathcal{O}$			
15000	0.2390579440734043	$\mathcal{S}_R$$\mathcal{T}_R$	15000	0.24278018114857983	$\mathcal{S}_R$$\mathcal{T}_L$	15000	0.24195850793054086	$\mathcal{S}_R$$\mathcal{T}_S$	15000	0.23440403006413646	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0		$\mathcal{S}_R$$\mathcal{O}$	15000	0.2314742250558048	$\mathcal{S}_U$$\mathcal{T}_R$	15000	0.22769487844295808	$\mathcal{S}_U$$\mathcal{T}_L$	15000	0.23767631477171067	$\mathcal{S}_U$$\mathcal{T}_S$	15000	0.23041978572378863	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0		$\mathcal{S}_U$$\mathcal{O}$			
16250	0.24086309727762398	$\mathcal{S}_R$$\mathcal{T}_R$	16250	0.2447417240538039	$\mathcal{S}_R$$\mathcal{T}_L$	16250	0.2427584081419425	$\mathcal{S}_R$$\mathcal{T}_S$	16250	0.23711624231553693	$\mathcal{S}_R$$\mathcal{T}_D$				16250	0.23425726895544882	$\mathcal{S}_U$$\mathcal{T}_R$	16250	0.22954235018292288	$\mathcal{S}_U$$\mathcal{T}_L$	16250	0.24066538032237805	$\mathcal{S}_U$$\mathcal{T}_S$	16250	0.2316912933666395	$\mathcal{S}_U$$\mathcal{T}_D$						
17500	0.2433751074447176	$\mathcal{S}_R$$\mathcal{T}_R$	17500	0.24620621104173393	$\mathcal{S}_R$$\mathcal{T}_L$	17500	0.24343310566563411	$\mathcal{S}_R$$\mathcal{T}_S$	17500	0.23881928567471222	$\mathcal{S}_R$$\mathcal{T}_D$				17500	0.23547294037562885	$\mathcal{S}_U$$\mathcal{T}_R$	17500	0.23268796089897495	$\mathcal{S}_U$$\mathcal{T}_L$	17500	0.24285369116766473	$\mathcal{S}_U$$\mathcal{T}_S$	17500	0.2348094521405585	$\mathcal{S}_U$$\mathcal{T}_D$						
18750	0.2451295279196898	$\mathcal{S}_R$$\mathcal{T}_R$	18750	0.24697332702156952	$\mathcal{S}_R$$\mathcal{T}_L$	18750	0.24503376106912075	$\mathcal{S}_R$$\mathcal{T}_S$	18750	0.24119965663356258	$\mathcal{S}_R$$\mathcal{T}_D$				18750	0.23888948875099325	$\mathcal{S}_U$$\mathcal{T}_R$	18750	0.2361551528770527	$\mathcal{S}_U$$\mathcal{T}_L$	18750	0.2458556727825083	$\mathcal{S}_U$$\mathcal{T}_S$	18750	0.23847938166078964	$\mathcal{S}_U$$\mathcal{T}_D$						
20000	0.24709694206958596	$\mathcal{S}_R$$\mathcal{T}_R$	20000	0.24878489267996484	$\mathcal{S}_R$$\mathcal{T}_L$	20000	0.24660696939907098	$\mathcal{S}_R$$\mathcal{T}_S$	20000	0.24275659793224347	$\mathcal{S}_R$$\mathcal{T}_D$				20000	0.24029316426088432	$\mathcal{S}_U$$\mathcal{T}_R$	20000	0.23963715401076913	$\mathcal{S}_U$$\mathcal{T}_L$	20000	0.2474932370366092	$\mathcal{S}_U$$\mathcal{T}_S$	20000	0.2416522184503096	$\mathcal{S}_U$$\mathcal{T}_D$						
21250	0.24901385584259664	$\mathcal{S}_R$$\mathcal{T}_R$	21250	0.2511170490268444	$\mathcal{S}_R$$\mathcal{T}_L$	21250	0.24851545384170912	$\mathcal{S}_R$$\mathcal{T}_S$	21250	0.244862722358283	$\mathcal{S}_R$$\mathcal{T}_D$				21250	0.24140031148040544	$\mathcal{S}_U$$\mathcal{T}_R$	21250	0.24125689612974197	$\mathcal{S}_U$$\mathcal{T}_L$	21250	0.2460218968663177	$\mathcal{S}_U$$\mathcal{T}_S$	21250	0.24174200358055756	$\mathcal{S}_U$$\mathcal{T}_D$						
22500	0.25120432037831314	$\mathcal{S}_R$$\mathcal{T}_R$	22500	0.2535130094182352	$\mathcal{S}_R$$\mathcal{T}_L$	22500	0.2505479428959912	$\mathcal{S}_R$$\mathcal{T}_S$	22500	0.2472653526629558	$\mathcal{S}_R$$\mathcal{T}_D$				22500	0.24447356763173525	$\mathcal{S}_U$$\mathcal{T}_R$	22484	0.24599638320972314	$\mathcal{S}_U$$\mathcal{T}_L$	22450	0.25049604048698687	$\mathcal{S}_U$$\mathcal{T}_S$	22500	0.24640555506994563	$\mathcal{S}_U$$\mathcal{T}_D$						
23750	0.25397441196981874	$\mathcal{S}_R$$\mathcal{T}_R$	23750	0.25638867286122985	$\mathcal{S}_R$$\mathcal{T}_L$	23750	0.25319276805424545	$\mathcal{S}_R$$\mathcal{T}_S$	23750	0.2505389893910797	$\mathcal{S}_R$$\mathcal{T}_D$				23512	0.24839333723643167	$\mathcal{S}_U$$\mathcal{T}_R$	23620	0.2506565017654732	$\mathcal{S}_U$$\mathcal{T}_L$	23568	0.2548921390565906	$\mathcal{S}_U$$\mathcal{T}_S$	23576	0.25080052308902406	$\mathcal{S}_U$$\mathcal{T}_D$						
24585	0.25561708863203536	$\mathcal{S}_R$$\mathcal{T}_R$	24592	0.258619417987729	$\mathcal{S}_R$$\mathcal{T}_L$	24592	0.25574094361996486	$\mathcal{S}_R$$\mathcal{T}_S$	24592	0.25256946312869516	$\mathcal{S}_R$$\mathcal{T}_D$				24299	0.2514209801015291	$\mathcal{S}_U$$\mathcal{T}_R$	24387	0.25274259946925787	$\mathcal{S}_U$$\mathcal{T}_L$	24369	0.2570665093181868	$\mathcal{S}_U$$\mathcal{T}_S$	24310	0.2529142106980052	$\mathcal{S}_U$$\mathcal{T}_D$						
24889	0.2567638447095298	$\mathcal{S}_R$$\mathcal{T}_R$	24903	0.25991243645355894	$\mathcal{S}_R$$\mathcal{T}_L$	24903	0.25747565055098326	$\mathcal{S}_R$$\mathcal{T}_S$	24903	0.2539632094398499	$\mathcal{S}_R$$\mathcal{T}_D$				24643	0.25202194311255943	$\mathcal{S}_U$$\mathcal{T}_R$	24730	0.2533112179070754	$\mathcal{S}_U$$\mathcal{T}_L$	24713	0.257918250057057	$\mathcal{S}_U$$\mathcal{T}_S$	24654	0.25409410555127643	$\mathcal{S}_U$$\mathcal{T}_D$						
24889		$\mathcal{S}_R$$\mathcal{T}_R$	24903		$\mathcal{S}_R$$\mathcal{T}_L$	24903		$\mathcal{S}_R$$\mathcal{T}_S$	24903		$\mathcal{S}_R$$\mathcal{T}_D$				24643		$\mathcal{S}_U$$\mathcal{T}_R$	24730		$\mathcal{S}_U$$\mathcal{T}_L$	24713		$\mathcal{S}_U$$\mathcal{T}_S$	24654		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_care_eval_worst_jsdiv_per_item.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
1250	0.23299215655576852	$\mathcal{S}_R$$\mathcal{T}_R$	1250	0.23299215655576852	$\mathcal{S}_R$$\mathcal{T}_L$	1250	0.23299215655576852	$\mathcal{S}_R$$\mathcal{T}_S$	1250	0.23299215655576852	$\mathcal{S}_R$$\mathcal{T}_D$	674.0	0.23810779502320267	$\mathcal{S}_R$$\mathcal{O}$	1250	0.23299215655576852	$\mathcal{S}_U$$\mathcal{T}_R$	1250	0.23299215655576852	$\mathcal{S}_U$$\mathcal{T}_L$	1250	0.23299215655576852	$\mathcal{S}_U$$\mathcal{T}_S$	1250	0.23299215655576852	$\mathcal{S}_U$$\mathcal{T}_D$	674.0	0.23810779502320267	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.27436970747247214	passive
2500	0.23766771244899002	$\mathcal{S}_R$$\mathcal{T}_R$	2500	0.2358055900460243	$\mathcal{S}_R$$\mathcal{T}_L$	2500	0.237639610655332	$\mathcal{S}_R$$\mathcal{T}_S$	2500	0.23337876123571258	$\mathcal{S}_R$$\mathcal{T}_D$	3120.0	0.2447897120907443	$\mathcal{S}_R$$\mathcal{O}$	2500	0.23098399937185474	$\mathcal{S}_U$$\mathcal{T}_R$	2500	0.23491371280009585	$\mathcal{S}_U$$\mathcal{T}_L$	2500	0.2315078268237718	$\mathcal{S}_U$$\mathcal{T}_S$	2500	0.2345499157665716	$\mathcal{S}_U$$\mathcal{T}_D$	2935.0	0.23052906438856421	$\mathcal{S}_U$$\mathcal{O}$	2777.3333333333335	0.27436970747247214	passive
3750	0.2418006111710296	$\mathcal{S}_R$$\mathcal{T}_R$	3750	0.24221396296750575	$\mathcal{S}_R$$\mathcal{T}_L$	3750	0.24157238381636525	$\mathcal{S}_R$$\mathcal{T}_S$	3750	0.24058014025959484	$\mathcal{S}_R$$\mathcal{T}_D$	5528.0	0.2648583752636781	$\mathcal{S}_R$$\mathcal{O}$	3750	0.23510434132449107	$\mathcal{S}_U$$\mathcal{T}_R$	3750	0.2444387703165735	$\mathcal{S}_U$$\mathcal{T}_L$	3750	0.23560980133281528	$\mathcal{S}_U$$\mathcal{T}_S$	3750	0.2391686606089631	$\mathcal{S}_U$$\mathcal{T}_D$	5005.0	0.23869989528612048	$\mathcal{S}_U$$\mathcal{O}$	5554.666666666667	0.27436970747247214	passive
5000	0.24755124824558486	$\mathcal{S}_R$$\mathcal{T}_R$	5000	0.2481107466539699	$\mathcal{S}_R$$\mathcal{T}_L$	5000	0.24764811786259733	$\mathcal{S}_R$$\mathcal{T}_S$	5000	0.24599317964533385	$\mathcal{S}_R$$\mathcal{T}_D$	7947.0	0.2771011999325292	$\mathcal{S}_R$$\mathcal{O}$	5000	0.24185532481633407	$\mathcal{S}_U$$\mathcal{T}_R$	5000	0.24366892025103346	$\mathcal{S}_U$$\mathcal{T}_L$	5000	0.24388774793275814	$\mathcal{S}_U$$\mathcal{T}_S$	5000	0.24957264568929405	$\mathcal{S}_U$$\mathcal{T}_D$	7129.0	0.24344019912979023	$\mathcal{S}_U$$\mathcal{O}$	8332.0	0.27436970747247214	passive
6250	0.2531751285419697	$\mathcal{S}_R$$\mathcal{T}_R$	6250	0.2527249765850557	$\mathcal{S}_R$$\mathcal{T}_L$	6250	0.2516129216345338	$\mathcal{S}_R$$\mathcal{T}_S$	6250	0.2510316430469927	$\mathcal{S}_R$$\mathcal{T}_D$	10364.0	0.28306610047477104	$\mathcal{S}_R$$\mathcal{O}$	6250	0.24709346291160453	$\mathcal{S}_U$$\mathcal{T}_R$	6250	0.24988398708198012	$\mathcal{S}_U$$\mathcal{T}_L$	6250	0.24795033872792616	$\mathcal{S}_U$$\mathcal{T}_S$	6250	0.2567250037992444	$\mathcal{S}_U$$\mathcal{T}_D$	9253.0	0.24579525240042077	$\mathcal{S}_U$$\mathcal{O}$	11109.333333333334	0.27436970747247214	passive
7500	0.2570513619874006	$\mathcal{S}_R$$\mathcal{T}_R$	7500	0.25618896312563	$\mathcal{S}_R$$\mathcal{T}_L$	7500	0.25497772890178405	$\mathcal{S}_R$$\mathcal{T}_S$	7500	0.25440628298898915	$\mathcal{S}_R$$\mathcal{T}_D$	12813.0	0.28744333812494277	$\mathcal{S}_R$$\mathcal{O}$	7500	0.250361535454062	$\mathcal{S}_U$$\mathcal{T}_R$	7500	0.2526054174019656	$\mathcal{S}_U$$\mathcal{T}_L$	7500	0.2508766119647689	$\mathcal{S}_U$$\mathcal{T}_S$	7500	0.2588211266762182	$\mathcal{S}_U$$\mathcal{T}_D$	11628.0	0.2552686047873293	$\mathcal{S}_U$$\mathcal{O}$	13886.666666666668	0.27436970747247214	passive
8750	0.26056082175543877	$\mathcal{S}_R$$\mathcal{T}_R$	8750	0.2569196683502174	$\mathcal{S}_R$$\mathcal{T}_L$	8750	0.2589934989459472	$\mathcal{S}_R$$\mathcal{T}_S$	8750	0.25690280002086563	$\mathcal{S}_R$$\mathcal{T}_D$	15226.0	0.29191708756383367	$\mathcal{S}_R$$\mathcal{O}$	8750	0.2513323974263389	$\mathcal{S}_U$$\mathcal{T}_R$	8750	0.2514749291515242	$\mathcal{S}_U$$\mathcal{T}_L$	8750	0.25275335698876616	$\mathcal{S}_U$$\mathcal{T}_S$	8750	0.25608007562079577	$\mathcal{S}_U$$\mathcal{T}_D$	14224.0	0.2654972678616226	$\mathcal{S}_U$$\mathcal{O}$	16664.0	0.27436970747247214	passive
10000	0.2631045110259339	$\mathcal{S}_R$$\mathcal{T}_R$	10000	0.25816973963664896	$\mathcal{S}_R$$\mathcal{T}_L$	10000	0.26124137092441807	$\mathcal{S}_R$$\mathcal{T}_S$	10000	0.258667207380273	$\mathcal{S}_R$$\mathcal{T}_D$	17644.0	0.2966870237361153	$\mathcal{S}_R$$\mathcal{O}$	10000	0.2514880971753953	$\mathcal{S}_U$$\mathcal{T}_R$	10000	0.2506220929098837	$\mathcal{S}_U$$\mathcal{T}_L$	10000	0.2538773547024829	$\mathcal{S}_U$$\mathcal{T}_S$	10000	0.2557145323229199	$\mathcal{S}_U$$\mathcal{T}_D$	16884.0	0.2798897976173862	$\mathcal{S}_U$$\mathcal{O}$	19441.333333333336	0.27436970747247214	passive
11250	0.26631207973192517	$\mathcal{S}_R$$\mathcal{T}_R$	11250	0.2601218236054701	$\mathcal{S}_R$$\mathcal{T}_L$	11250	0.26364222215051325	$\mathcal{S}_R$$\mathcal{T}_S$	11250	0.25987051658262345	$\mathcal{S}_R$$\mathcal{T}_D$	20089.0	0.2994070876212369	$\mathcal{S}_R$$\mathcal{O}$	11250	0.2523252772102853	$\mathcal{S}_U$$\mathcal{T}_R$	11250	0.2508552838140589	$\mathcal{S}_U$$\mathcal{T}_L$	11250	0.25523176679700016	$\mathcal{S}_U$$\mathcal{T}_S$	11250	0.25536962374829436	$\mathcal{S}_U$$\mathcal{T}_D$	19338.0	0.28938544847032116	$\mathcal{S}_U$$\mathcal{O}$	22218.666666666668	0.27436970747247214	passive
12500	0.26799957717495193	$\mathcal{S}_R$$\mathcal{T}_R$	12500	0.26047069897945097	$\mathcal{S}_R$$\mathcal{T}_L$	12500	0.2659703413157812	$\mathcal{S}_R$$\mathcal{T}_S$	12500	0.2611766446049823	$\mathcal{S}_R$$\mathcal{T}_D$	22532.0	0.3022686232606661	$\mathcal{S}_R$$\mathcal{O}$	12500	0.2538411328034137	$\mathcal{S}_U$$\mathcal{T}_R$	12500	0.2526434804155142	$\mathcal{S}_U$$\mathcal{T}_L$	12500	0.257652840203549	$\mathcal{S}_U$$\mathcal{T}_S$	12500	0.25587943076838937	$\mathcal{S}_U$$\mathcal{T}_D$	21823.0	0.29813286635966413	$\mathcal{S}_U$$\mathcal{O}$	24996.0	0.27436970747247214	passive
13750	0.2701301921711224	$\mathcal{S}_R$$\mathcal{T}_R$	13750	0.26268419792276343	$\mathcal{S}_R$$\mathcal{T}_L$	13750	0.26787523489938714	$\mathcal{S}_R$$\mathcal{T}_S$	13750	0.26273783116647803	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0	0.3029411903404808	$\mathcal{S}_R$$\mathcal{O}$	13750	0.25671630436388	$\mathcal{S}_U$$\mathcal{T}_R$	13750	0.2558421114936509	$\mathcal{S}_U$$\mathcal{T}_L$	13750	0.2610390633364454	$\mathcal{S}_U$$\mathcal{T}_S$	13750	0.26055057498897954	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0	0.30426591895311833	$\mathcal{S}_U$$\mathcal{O}$			
15000	0.2727647880922696	$\mathcal{S}_R$$\mathcal{T}_R$	15000	0.2643160965442056	$\mathcal{S}_R$$\mathcal{T}_L$	15000	0.26975433274439437	$\mathcal{S}_R$$\mathcal{T}_S$	15000	0.2641618391938453	$\mathcal{S}_R$$\mathcal{T}_D$	24968.0		$\mathcal{S}_R$$\mathcal{O}$	15000	0.2626189523815441	$\mathcal{S}_U$$\mathcal{T}_R$	15000	0.2590350648780255	$\mathcal{S}_U$$\mathcal{T}_L$	15000	0.2663802384108926	$\mathcal{S}_U$$\mathcal{T}_S$	15000	0.2637050487897616	$\mathcal{S}_U$$\mathcal{T}_D$	24960.0		$\mathcal{S}_U$$\mathcal{O}$			
16250	0.2752237718202295	$\mathcal{S}_R$$\mathcal{T}_R$	16250	0.2666275297337973	$\mathcal{S}_R$$\mathcal{T}_L$	16250	0.2724441873231882	$\mathcal{S}_R$$\mathcal{T}_S$	16250	0.2675625667925907	$\mathcal{S}_R$$\mathcal{T}_D$				16250	0.2675497346960233	$\mathcal{S}_U$$\mathcal{T}_R$	16250	0.26413783190695245	$\mathcal{S}_U$$\mathcal{T}_L$	16250	0.2709167763409969	$\mathcal{S}_U$$\mathcal{T}_S$	16250	0.26776073079237533	$\mathcal{S}_U$$\mathcal{T}_D$						
17500	0.2783926582587088	$\mathcal{S}_R$$\mathcal{T}_R$	17500	0.26912054630279797	$\mathcal{S}_R$$\mathcal{T}_L$	17500	0.27559934608158504	$\mathcal{S}_R$$\mathcal{T}_S$	17500	0.2704757550517201	$\mathcal{S}_R$$\mathcal{T}_D$				17500	0.27150924350972994	$\mathcal{S}_U$$\mathcal{T}_R$	17500	0.26958316620818973	$\mathcal{S}_U$$\mathcal{T}_L$	17500	0.27472542310990616	$\mathcal{S}_U$$\mathcal{T}_S$	17500	0.27344166650062024	$\mathcal{S}_U$$\mathcal{T}_D$						
18750	0.28066212702003823	$\mathcal{S}_R$$\mathcal{T}_R$	18750	0.2723483090645841	$\mathcal{S}_R$$\mathcal{T}_L$	18750	0.27910673250993956	$\mathcal{S}_R$$\mathcal{T}_S$	18750	0.27341676019685296	$\mathcal{S}_R$$\mathcal{T}_D$				18750	0.27677713106054064	$\mathcal{S}_U$$\mathcal{T}_R$	18750	0.2773248706942253	$\mathcal{S}_U$$\mathcal{T}_L$	18750	0.28070408937960095	$\mathcal{S}_U$$\mathcal{T}_S$	18750	0.28059639195748853	$\mathcal{S}_U$$\mathcal{T}_D$						
20000	0.2843085762236561	$\mathcal{S}_R$$\mathcal{T}_R$	20000	0.2750987479751216	$\mathcal{S}_R$$\mathcal{T}_L$	20000	0.2820558724627675	$\mathcal{S}_R$$\mathcal{T}_S$	20000	0.27656868270410423	$\mathcal{S}_R$$\mathcal{T}_D$				20000	0.28274261785288163	$\mathcal{S}_U$$\mathcal{T}_R$	20000	0.282958898392764	$\mathcal{S}_U$$\mathcal{T}_L$	20000	0.28488105909913214	$\mathcal{S}_U$$\mathcal{T}_S$	20000	0.2856905733151945	$\mathcal{S}_U$$\mathcal{T}_D$						
21250	0.2871777089997723	$\mathcal{S}_R$$\mathcal{T}_R$	21250	0.28030378025369723	$\mathcal{S}_R$$\mathcal{T}_L$	21250	0.2860778378720499	$\mathcal{S}_R$$\mathcal{T}_S$	21250	0.28112760256443114	$\mathcal{S}_R$$\mathcal{T}_D$				21250	0.28742133976505313	$\mathcal{S}_U$$\mathcal{T}_R$	21250	0.2873792639239297	$\mathcal{S}_U$$\mathcal{T}_L$	21250	0.2880041440571035	$\mathcal{S}_U$$\mathcal{T}_S$	21250	0.2879494425285007	$\mathcal{S}_U$$\mathcal{T}_D$						
22500	0.2908666112571108	$\mathcal{S}_R$$\mathcal{T}_R$	22500	0.2853620523480565	$\mathcal{S}_R$$\mathcal{T}_L$	22500	0.2903966978716715	$\mathcal{S}_R$$\mathcal{T}_S$	22500	0.2858368982613197	$\mathcal{S}_R$$\mathcal{T}_D$				22500	0.2923641886740746	$\mathcal{S}_U$$\mathcal{T}_R$	22484	0.29494844585688856	$\mathcal{S}_U$$\mathcal{T}_L$	22450	0.29448858905418485	$\mathcal{S}_U$$\mathcal{T}_S$	22500	0.2943697617453282	$\mathcal{S}_U$$\mathcal{T}_D$						
23750	0.29557070794976936	$\mathcal{S}_R$$\mathcal{T}_R$	23750	0.2912809568024191	$\mathcal{S}_R$$\mathcal{T}_L$	23750	0.2953554307807527	$\mathcal{S}_R$$\mathcal{T}_S$	23750	0.29164688997660904	$\mathcal{S}_R$$\mathcal{T}_D$				23512	0.2986411327806396	$\mathcal{S}_U$$\mathcal{T}_R$	23620	0.30164046101978603	$\mathcal{S}_U$$\mathcal{T}_L$	23568	0.3008195832387413	$\mathcal{S}_U$$\mathcal{T}_S$	23576	0.29964245141274526	$\mathcal{S}_U$$\mathcal{T}_D$						
24585	0.29822711228436133	$\mathcal{S}_R$$\mathcal{T}_R$	24592	0.2957484245717214	$\mathcal{S}_R$$\mathcal{T}_L$	24592	0.2993336670052948	$\mathcal{S}_R$$\mathcal{T}_S$	24592	0.29600087208819986	$\mathcal{S}_R$$\mathcal{T}_D$				24299	0.3015962748558135	$\mathcal{S}_U$$\mathcal{T}_R$	24387	0.304083552416554	$\mathcal{S}_U$$\mathcal{T}_L$	24369	0.3032709998056448	$\mathcal{S}_U$$\mathcal{T}_S$	24310	0.30272963462599906	$\mathcal{S}_U$$\mathcal{T}_D$						
24889	0.30031580569151867	$\mathcal{S}_R$$\mathcal{T}_R$	24903	0.2983001147118726	$\mathcal{S}_R$$\mathcal{T}_L$	24903	0.30175684371927675	$\mathcal{S}_R$$\mathcal{T}_S$	24903	0.29819684363869625	$\mathcal{S}_R$$\mathcal{T}_D$				24643	0.3026911620051748	$\mathcal{S}_U$$\mathcal{T}_R$	24730	0.3045165608323732	$\mathcal{S}_U$$\mathcal{T}_L$	24713	0.30452172549670736	$\mathcal{S}_U$$\mathcal{T}_S$	24654	0.3035320568937325	$\mathcal{S}_U$$\mathcal{T}_D$						
24889		$\mathcal{S}_R$$\mathcal{T}_R$	24903		$\mathcal{S}_R$$\mathcal{T}_L$	24903		$\mathcal{S}_R$$\mathcal{T}_S$	24903		$\mathcal{S}_R$$\mathcal{T}_D$				24643		$\mathcal{S}_U$$\mathcal{T}_R$	24730		$\mathcal{S}_U$$\mathcal{T}_L$	24713		$\mathcal{S}_U$$\mathcal{T}_S$	24654		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_loyalty_eval_accuracy.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
512	0.8638211382113821	$\mathcal{S}_R$$\mathcal{T}_R$	512	0.8638211382113821	$\mathcal{S}_R$$\mathcal{T}_L$	512	0.8638211382113821	$\mathcal{S}_R$$\mathcal{T}_S$	512	0.8638211382113821	$\mathcal{S}_R$$\mathcal{T}_D$	263.0	0.8628048780487805	$\mathcal{S}_R$$\mathcal{O}$	512	0.8638211382113821	$\mathcal{S}_U$$\mathcal{T}_R$	512	0.8638211382113821	$\mathcal{S}_U$$\mathcal{T}_L$	512	0.8638211382113821	$\mathcal{S}_U$$\mathcal{T}_S$	512	0.8638211382113821	$\mathcal{S}_U$$\mathcal{T}_D$	263.0	0.8628048780487805	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.8658536585365854	passive
1024	0.8272357723577236	$\mathcal{S}_R$$\mathcal{T}_R$	1024	0.6382113821138211	$\mathcal{S}_R$$\mathcal{T}_L$	1024	0.8221544715447154	$\mathcal{S}_R$$\mathcal{T}_S$	1024	0.7764227642276422	$\mathcal{S}_R$$\mathcal{T}_D$	1248.0	0.8638211382113821	$\mathcal{S}_R$$\mathcal{O}$	1024	0.8130081300813008	$\mathcal{S}_U$$\mathcal{T}_R$	1024	0.4258130081300813	$\mathcal{S}_U$$\mathcal{T}_L$	1024	0.7611788617886179	$\mathcal{S}_U$$\mathcal{T}_S$	1024	0.6615853658536586	$\mathcal{S}_U$$\mathcal{T}_D$	1259.0	0.8424796747967479	$\mathcal{S}_U$$\mathcal{O}$	1707.1666666666667	0.8658536585365854	passive
1536	0.7591463414634146	$\mathcal{S}_R$$\mathcal{T}_R$	1536	0.5487804878048781	$\mathcal{S}_R$$\mathcal{T}_L$	1536	0.7428861788617885	$\mathcal{S}_R$$\mathcal{T}_S$	1536	0.7367886178861789	$\mathcal{S}_R$$\mathcal{T}_D$	2248.0	0.8638211382113821	$\mathcal{S}_R$$\mathcal{O}$	1536	0.6971544715447155	$\mathcal{S}_U$$\mathcal{T}_R$	1536	0.5518292682926829	$\mathcal{S}_U$$\mathcal{T}_L$	1536	0.6697154471544714	$\mathcal{S}_U$$\mathcal{T}_S$	1536	0.625	$\mathcal{S}_U$$\mathcal{T}_D$	2216.0	0.855691056910569	$\mathcal{S}_U$$\mathcal{O}$	3414.3333333333335	0.8658536585365854	passive
2048	0.7164634146341463	$\mathcal{S}_R$$\mathcal{T}_R$	2048	0.5376016260162602	$\mathcal{S}_R$$\mathcal{T}_L$	2048	0.7134146341463414	$\mathcal{S}_R$$\mathcal{T}_S$	2048	0.6910569105691057	$\mathcal{S}_R$$\mathcal{T}_D$	3246.0	0.866869918699187	$\mathcal{S}_R$$\mathcal{O}$	2048	0.641260162601626	$\mathcal{S}_U$$\mathcal{T}_R$	2048	0.5365853658536586	$\mathcal{S}_U$$\mathcal{T}_L$	2048	0.6260162601626016	$\mathcal{S}_U$$\mathcal{T}_S$	2048	0.6189024390243901	$\mathcal{S}_U$$\mathcal{T}_D$	3073.0	0.8211382113821138	$\mathcal{S}_U$$\mathcal{O}$	5121.5	0.8658536585365854	passive
2560	0.709349593495935	$\mathcal{S}_R$$\mathcal{T}_R$	2560	0.5335365853658537	$\mathcal{S}_R$$\mathcal{T}_L$	2560	0.6951219512195123	$\mathcal{S}_R$$\mathcal{T}_S$	2560	0.6971544715447154	$\mathcal{S}_R$$\mathcal{T}_D$	4239.0	0.8617886178861788	$\mathcal{S}_R$$\mathcal{O}$	2560	0.6199186991869919	$\mathcal{S}_U$$\mathcal{T}_R$	2560	0.5172764227642276	$\mathcal{S}_U$$\mathcal{T}_L$	2560	0.5884146341463414	$\mathcal{S}_U$$\mathcal{T}_S$	2560	0.625	$\mathcal{S}_U$$\mathcal{T}_D$	3930.0	0.8119918699186992	$\mathcal{S}_U$$\mathcal{O}$	6828.666666666667	0.8658536585365854	passive
3072	0.725609756097561	$\mathcal{S}_R$$\mathcal{T}_R$	3072	0.5640243902439024	$\mathcal{S}_R$$\mathcal{T}_L$	3072	0.7113821138211381	$\mathcal{S}_R$$\mathcal{T}_S$	3072	0.7022357723577235	$\mathcal{S}_R$$\mathcal{T}_D$	5235.0	0.8455284552845529	$\mathcal{S}_R$$\mathcal{O}$	3072	0.5873983739837398	$\mathcal{S}_U$$\mathcal{T}_R$	3072	0.4878048780487805	$\mathcal{S}_U$$\mathcal{T}_L$	3072	0.5853658536585367	$\mathcal{S}_U$$\mathcal{T}_S$	3072	0.6209349593495935	$\mathcal{S}_U$$\mathcal{T}_D$	4829.0	0.8201219512195123	$\mathcal{S}_U$$\mathcal{O}$	8535.833333333334	0.8658536585365854	passive
3584	0.7276422764227641	$\mathcal{S}_R$$\mathcal{T}_R$	3584	0.5579268292682927	$\mathcal{S}_R$$\mathcal{T}_L$	3584	0.7144308943089431	$\mathcal{S}_R$$\mathcal{T}_S$	3584	0.6981707317073171	$\mathcal{S}_R$$\mathcal{T}_D$	6235.0	0.8373983739837398	$\mathcal{S}_R$$\mathcal{O}$	3584	0.5985772357723578	$\mathcal{S}_U$$\mathcal{T}_R$	3584	0.5579268292682927	$\mathcal{S}_U$$\mathcal{T}_L$	3584	0.6229674796747967	$\mathcal{S}_U$$\mathcal{T}_S$	3584	0.6229674796747967	$\mathcal{S}_U$$\mathcal{T}_D$	5865.0	0.8282520325203251	$\mathcal{S}_U$$\mathcal{O}$	10243.0	0.8658536585365854	passive
4096	0.7439024390243901	$\mathcal{S}_R$$\mathcal{T}_R$	4096	0.5792682926829268	$\mathcal{S}_R$$\mathcal{T}_L$	4096	0.7205284552845529	$\mathcal{S}_R$$\mathcal{T}_S$	4096	0.698170731707317	$\mathcal{S}_R$$\mathcal{T}_D$	7241.0	0.8333333333333334	$\mathcal{S}_R$$\mathcal{O}$	4096	0.6422764227642276	$\mathcal{S}_U$$\mathcal{T}_R$	4096	0.5772357723577236	$\mathcal{S}_U$$\mathcal{T}_L$	4096	0.6676829268292682	$\mathcal{S}_U$$\mathcal{T}_S$	4096	0.6371951219512195	$\mathcal{S}_U$$\mathcal{T}_D$	6897.0	0.8424796747967479	$\mathcal{S}_U$$\mathcal{O}$			
4608	0.7510162601626016	$\mathcal{S}_R$$\mathcal{T}_R$	4608	0.6046747967479675	$\mathcal{S}_R$$\mathcal{T}_L$	4608	0.7347560975609756	$\mathcal{S}_R$$\mathcal{T}_S$	4608	0.6991869918699187	$\mathcal{S}_R$$\mathcal{T}_D$	8239.0	0.8252032520325203	$\mathcal{S}_R$$\mathcal{O}$	4608	0.690040650406504	$\mathcal{S}_U$$\mathcal{T}_R$	4608	0.6077235772357724	$\mathcal{S}_U$$\mathcal{T}_L$	4608	0.6859756097560976	$\mathcal{S}_U$$\mathcal{T}_S$	4608	0.649390243902439	$\mathcal{S}_U$$\mathcal{T}_D$	7962.0	0.8495934959349594	$\mathcal{S}_U$$\mathcal{O}$			
5120	0.7682926829268292	$\mathcal{S}_R$$\mathcal{T}_R$	5120	0.6158536585365854	$\mathcal{S}_R$$\mathcal{T}_L$	5120	0.7489837398373984	$\mathcal{S}_R$$\mathcal{T}_S$	5120	0.7052845528455284	$\mathcal{S}_R$$\mathcal{T}_D$	9228.0	0.8241869918699187	$\mathcal{S}_R$$\mathcal{O}$	5120	0.7225609756097562	$\mathcal{S}_U$$\mathcal{T}_R$	5120	0.6046747967479674	$\mathcal{S}_U$$\mathcal{T}_L$	5120	0.7063008130081302	$\mathcal{S}_U$$\mathcal{T}_S$	5120	0.66869918699187	$\mathcal{S}_U$$\mathcal{T}_D$	9083.0	0.8424796747967479	$\mathcal{S}_U$$\mathcal{O}$			
5632	0.766260162601626	$\mathcal{S}_R$$\mathcal{T}_R$	5632	0.6351626016260162	$\mathcal{S}_R$$\mathcal{T}_L$	5632	0.7530487804878049	$\mathcal{S}_R$$\mathcal{T}_S$	5632	0.7225609756097562	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0	0.8252032520325203	$\mathcal{S}_R$$\mathcal{O}$	5632	0.7510162601626017	$\mathcal{S}_U$$\mathcal{T}_R$	5632	0.6402439024390244	$\mathcal{S}_U$$\mathcal{T}_L$	5632	0.7276422764227642	$\mathcal{S}_U$$\mathcal{T}_S$	5632	0.6788617886178862	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0	0.8262195121951219	$\mathcal{S}_U$$\mathcal{O}$			
6144	0.7784552845528455	$\mathcal{S}_R$$\mathcal{T}_R$	6144	0.6605691056910569	$\mathcal{S}_R$$\mathcal{T}_L$	6144	0.7682926829268292	$\mathcal{S}_R$$\mathcal{T}_S$	6144	0.7296747967479674	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0		$\mathcal{S}_R$$\mathcal{O}$	6144	0.7652439024390244	$\mathcal{S}_U$$\mathcal{T}_R$	6144	0.6676829268292682	$\mathcal{S}_U$$\mathcal{T}_L$	6144	0.7571138211382112	$\mathcal{S}_U$$\mathcal{T}_S$	6144	0.698170731707317	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0		$\mathcal{S}_U$$\mathcal{O}$			
6656	0.7957317073170732	$\mathcal{S}_R$$\mathcal{T}_R$	6656	0.6900406504065041	$\mathcal{S}_R$$\mathcal{T}_L$	6656	0.7916666666666666	$\mathcal{S}_R$$\mathcal{T}_S$	6656	0.7591463414634146	$\mathcal{S}_R$$\mathcal{T}_D$				6656	0.7804878048780487	$\mathcal{S}_U$$\mathcal{T}_R$	6656	0.6880081300813008	$\mathcal{S}_U$$\mathcal{T}_L$	6656	0.766260162601626	$\mathcal{S}_U$$\mathcal{T}_S$	6656	0.7357723577235773	$\mathcal{S}_U$$\mathcal{T}_D$						
7168	0.8079268292682927	$\mathcal{S}_R$$\mathcal{T}_R$	7168	0.7103658536585367	$\mathcal{S}_R$$\mathcal{T}_L$	7168	0.8058943089430896	$\mathcal{S}_R$$\mathcal{T}_S$	7168	0.7733739837398375	$\mathcal{S}_R$$\mathcal{T}_D$				7168	0.7947154471544714	$\mathcal{S}_U$$\mathcal{T}_R$	7168	0.7184959349593495	$\mathcal{S}_U$$\mathcal{T}_L$	7168	0.7855691056910569	$\mathcal{S}_U$$\mathcal{T}_S$	7168	0.7642276422764228	$\mathcal{S}_U$$\mathcal{T}_D$						
7680	0.8119918699186991	$\mathcal{S}_R$$\mathcal{T}_R$	7680	0.7428861788617885	$\mathcal{S}_R$$\mathcal{T}_L$	7680	0.815040650406504	$\mathcal{S}_R$$\mathcal{T}_S$	7680	0.7916666666666666	$\mathcal{S}_R$$\mathcal{T}_D$				7680	0.8069105691056911	$\mathcal{S}_U$$\mathcal{T}_R$	7680	0.7540650406504065	$\mathcal{S}_U$$\mathcal{T}_L$	7680	0.7997967479674797	$\mathcal{S}_U$$\mathcal{T}_S$	7680	0.7896341463414634	$\mathcal{S}_U$$\mathcal{T}_D$						
8192	0.8211382113821138	$\mathcal{S}_R$$\mathcal{T}_R$	8192	0.769308943089431	$\mathcal{S}_R$$\mathcal{T}_L$	8192	0.8211382113821138	$\mathcal{S}_R$$\mathcal{T}_S$	8192	0.8079268292682927	$\mathcal{S}_R$$\mathcal{T}_D$				8192	0.8262195121951219	$\mathcal{S}_U$$\mathcal{T}_R$	8192	0.7957317073170732	$\mathcal{S}_U$$\mathcal{T}_L$	8192	0.8252032520325203	$\mathcal{S}_U$$\mathcal{T}_S$	8192	0.8130081300813008	$\mathcal{S}_U$$\mathcal{T}_D$						
8704	0.815040650406504	$\mathcal{S}_R$$\mathcal{T}_R$	8704	0.790650406504065	$\mathcal{S}_R$$\mathcal{T}_L$	8704	0.8221544715447154	$\mathcal{S}_R$$\mathcal{T}_S$	8704	0.8140243902439025	$\mathcal{S}_R$$\mathcal{T}_D$				8704	0.8353658536585366	$\mathcal{S}_U$$\mathcal{T}_R$	8704	0.8140243902439024	$\mathcal{S}_U$$\mathcal{T}_L$	8704	0.8404471544715447	$\mathcal{S}_U$$\mathcal{T}_S$	8704	0.8434959349593495	$\mathcal{S}_U$$\mathcal{T}_D$						
9216	0.8221544715447154	$\mathcal{S}_R$$\mathcal{T}_R$	9216	0.8130081300813008	$\mathcal{S}_R$$\mathcal{T}_L$	9216	0.8302845528455284	$\mathcal{S}_R$$\mathcal{T}_S$	9216	0.8241869918699187	$\mathcal{S}_R$$\mathcal{T}_D$				9216	0.8434959349593495	$\mathcal{S}_U$$\mathcal{T}_R$	9216	0.8414634146341463	$\mathcal{S}_U$$\mathcal{T}_L$	9216	0.8455284552845529	$\mathcal{S}_U$$\mathcal{T}_S$	9216	0.8597560975609756	$\mathcal{S}_U$$\mathcal{T}_D$						
9728	0.8231707317073171	$\mathcal{S}_R$$\mathcal{T}_R$	9728	0.8272357723577235	$\mathcal{S}_R$$\mathcal{T}_L$	9728	0.834349593495935	$\mathcal{S}_R$$\mathcal{T}_S$	9728	0.839430894308943	$\mathcal{S}_R$$\mathcal{T}_D$				9616	0.8424796747967479	$\mathcal{S}_U$$\mathcal{T}_R$	9657	0.855691056910569	$\mathcal{S}_U$$\mathcal{T}_L$	9621	0.8516260162601625	$\mathcal{S}_U$$\mathcal{T}_S$	9625	0.8658536585365854	$\mathcal{S}_U$$\mathcal{T}_D$						
10078	0.8252032520325203	$\mathcal{S}_R$$\mathcal{T}_R$	10075	0.8302845528455284	$\mathcal{S}_R$$\mathcal{T}_L$	10075	0.834349593495935	$\mathcal{S}_R$$\mathcal{T}_S$	10075	0.8414634146341463	$\mathcal{S}_R$$\mathcal{T}_D$				9889	0.8424796747967479	$\mathcal{S}_U$$\mathcal{T}_R$	9957	0.8546747967479674	$\mathcal{S}_U$$\mathcal{T}_L$	9902	0.8455284552845527	$\mathcal{S}_U$$\mathcal{T}_S$	9900	0.8628048780487805	$\mathcal{S}_U$$\mathcal{T}_D$						
10209	0.8252032520325203	$\mathcal{S}_R$$\mathcal{T}_R$	10193	0.8353658536585366	$\mathcal{S}_R$$\mathcal{T}_L$	10193	0.8394308943089431	$\mathcal{S}_R$$\mathcal{T}_S$	10193	0.8424796747967479	$\mathcal{S}_R$$\mathcal{T}_D$				10144	0.8373983739837398	$\mathcal{S}_U$$\mathcal{T}_R$	10180	0.8485772357723578	$\mathcal{S}_U$$\mathcal{T}_L$	10170	0.8424796747967479	$\mathcal{S}_U$$\mathcal{T}_S$	10134	0.8597560975609756	$\mathcal{S}_U$$\mathcal{T}_D$						
10209		$\mathcal{S}_R$$\mathcal{T}_R$	10193		$\mathcal{S}_R$$\mathcal{T}_L$	10193		$\mathcal{S}_R$$\mathcal{T}_S$	10193		$\mathcal{S}_R$$\mathcal{T}_D$				10144		$\mathcal{S}_U$$\mathcal{T}_R$	10180		$\mathcal{S}_U$$\mathcal{T}_L$	10170		$\mathcal{S}_U$$\mathcal{T}_S$	10134		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_loyalty_eval_jsdiv.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
512	0.055454548448324203	$\mathcal{S}_R$$\mathcal{T}_R$	512	0.055454548448324203	$\mathcal{S}_R$$\mathcal{T}_L$	512	0.055454548448324203	$\mathcal{S}_R$$\mathcal{T}_S$	512	0.055454548448324203	$\mathcal{S}_R$$\mathcal{T}_D$	263.0	0.05844489485025406	$\mathcal{S}_R$$\mathcal{O}$	512	0.055454548448324203	$\mathcal{S}_U$$\mathcal{T}_R$	512	0.055454548448324203	$\mathcal{S}_U$$\mathcal{T}_L$	512	0.055454548448324203	$\mathcal{S}_U$$\mathcal{T}_S$	512	0.055454548448324203	$\mathcal{S}_U$$\mathcal{T}_D$	263.0	0.05844489485025406	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.03223047281304995	passive
1024	0.05661391466856003	$\mathcal{S}_R$$\mathcal{T}_R$	1024	0.0651948352654775	$\mathcal{S}_R$$\mathcal{T}_L$	1024	0.057053537418444954	$\mathcal{S}_R$$\mathcal{T}_S$	1024	0.058501165360212326	$\mathcal{S}_R$$\mathcal{T}_D$	1248.0	0.04670810202757517	$\mathcal{S}_R$$\mathcal{O}$	1024	0.059316977858543396	$\mathcal{S}_U$$\mathcal{T}_R$	1024	0.07691722114880879	$\mathcal{S}_U$$\mathcal{T}_L$	1024	0.06152536223332087	$\mathcal{S}_U$$\mathcal{T}_S$	1024	0.06419715782006581	$\mathcal{S}_U$$\mathcal{T}_D$	1259.0	0.062466684728860855	$\mathcal{S}_U$$\mathcal{O}$	1707.1666666666667	0.03223047281304995	passive
1536	0.05551140010356903	$\mathcal{S}_R$$\mathcal{T}_R$	1536	0.06925579905509949	$\mathcal{S}_R$$\mathcal{T}_L$	1536	0.05674506599704424	$\mathcal{S}_R$$\mathcal{T}_S$	1536	0.05575911079843839	$\mathcal{S}_R$$\mathcal{T}_D$	2248.0	0.04323472330967585	$\mathcal{S}_R$$\mathcal{O}$	1536	0.0625103364388148	$\mathcal{S}_U$$\mathcal{T}_R$	1536	0.06985403845707576	$\mathcal{S}_U$$\mathcal{T}_L$	1536	0.06333965063095093	$\mathcal{S}_U$$\mathcal{T}_S$	1536	0.06482003753383954	$\mathcal{S}_U$$\mathcal{T}_D$	2216.0	0.05761119847496351	$\mathcal{S}_U$$\mathcal{O}$	3414.3333333333335	0.03223047281304995	passive
2048	0.05545844013492266	$\mathcal{S}_R$$\mathcal{T}_R$	2048	0.07159815231959026	$\mathcal{S}_R$$\mathcal{T}_L$	2048	0.05564727013309797	$\mathcal{S}_R$$\mathcal{T}_S$	2048	0.05617119371891022	$\mathcal{S}_R$$\mathcal{T}_D$	3246.0	0.03994794189929962	$\mathcal{S}_R$$\mathcal{O}$	2048	0.06420253713925679	$\mathcal{S}_U$$\mathcal{T}_R$	2048	0.07154789070288341	$\mathcal{S}_U$$\mathcal{T}_L$	2048	0.06411903227368991	$\mathcal{S}_U$$\mathcal{T}_S$	2048	0.06652979180216789	$\mathcal{S}_U$$\mathcal{T}_D$	3073.0	0.054889045655727386	$\mathcal{S}_U$$\mathcal{O}$	5121.5	0.03223047281304995	passive
2560	0.05532641957203547	$\mathcal{S}_R$$\mathcal{T}_R$	2560	0.07264711211125056	$\mathcal{S}_R$$\mathcal{T}_L$	2560	0.05489761382341385	$\mathcal{S}_R$$\mathcal{T}_S$	2560	0.054901208728551865	$\mathcal{S}_R$$\mathcal{T}_D$	4239.0	0.03731048355499903	$\mathcal{S}_R$$\mathcal{O}$	2560	0.06545975059270859	$\mathcal{S}_U$$\mathcal{T}_R$	2560	0.07512933264176051	$\mathcal{S}_U$$\mathcal{T}_L$	2560	0.06863423933585484	$\mathcal{S}_U$$\mathcal{T}_S$	2560	0.0671422357360522	$\mathcal{S}_U$$\mathcal{T}_D$	3930.0	0.050929528971513115	$\mathcal{S}_U$$\mathcal{O}$	6828.666666666667	0.03223047281304995	passive
3072	0.05421436826388041	$\mathcal{S}_R$$\mathcal{T}_R$	3072	0.06935258706410725	$\mathcal{S}_R$$\mathcal{T}_L$	3072	0.05360998337467512	$\mathcal{S}_R$$\mathcal{T}_S$	3072	0.053973712027072906	$\mathcal{S}_R$$\mathcal{T}_D$	5235.0	0.035800546407699585	$\mathcal{S}_R$$\mathcal{O}$	3072	0.06841752553979556	$\mathcal{S}_U$$\mathcal{T}_R$	3072	0.08022537579139073	$\mathcal{S}_U$$\mathcal{T}_L$	3072	0.06797497719526291	$\mathcal{S}_U$$\mathcal{T}_S$	3072	0.06766426066557567	$\mathcal{S}_U$$\mathcal{T}_D$	4829.0	0.045882960160573326	$\mathcal{S}_U$$\mathcal{O}$	8535.833333333334	0.03223047281304995	passive
3584	0.053756547470887504	$\mathcal{S}_R$$\mathcal{T}_R$	3584	0.06906030575434367	$\mathcal{S}_R$$\mathcal{T}_L$	3584	0.05230215812722842	$\mathcal{S}_R$$\mathcal{T}_S$	3584	0.05389910812179247	$\mathcal{S}_R$$\mathcal{T}_D$	6235.0	0.035463271041711174	$\mathcal{S}_R$$\mathcal{O}$	3584	0.06719434261322021	$\mathcal{S}_U$$\mathcal{T}_R$	3584	0.07270149141550064	$\mathcal{S}_U$$\mathcal{T}_L$	3584	0.06591939677794774	$\mathcal{S}_U$$\mathcal{T}_S$	3584	0.06604669988155365	$\mathcal{S}_U$$\mathcal{T}_D$	5865.0	0.04198650767405828	$\mathcal{S}_U$$\mathcal{O}$	10243.0	0.03223047281304995	passive
4096	0.05193578700224558	$\mathcal{S}_R$$\mathcal{T}_R$	4096	0.06723283231258392	$\mathcal{S}_R$$\mathcal{T}_L$	4096	0.05209485317269961	$\mathcal{S}_R$$\mathcal{T}_S$	4096	0.053787569204966225	$\mathcal{S}_R$$\mathcal{T}_D$	7241.0	0.0355302132666111	$\mathcal{S}_R$$\mathcal{O}$	4096	0.063447006046772	$\mathcal{S}_U$$\mathcal{T}_R$	4096	0.07023423661788304	$\mathcal{S}_U$$\mathcal{T}_L$	4096	0.06240307539701462	$\mathcal{S}_U$$\mathcal{T}_S$	4096	0.06410690769553185	$\mathcal{S}_U$$\mathcal{T}_D$	6897.0	0.039322610944509506	$\mathcal{S}_U$$\mathcal{O}$			
4608	0.05138316626350085	$\mathcal{S}_R$$\mathcal{T}_R$	4608	0.06360636278986931	$\mathcal{S}_R$$\mathcal{T}_L$	4608	0.04950896774729093	$\mathcal{S}_R$$\mathcal{T}_S$	4608	0.051955241709947586	$\mathcal{S}_R$$\mathcal{T}_D$	8239.0	0.0360016276439031	$\mathcal{S}_R$$\mathcal{O}$	4608	0.05843478937943777	$\mathcal{S}_U$$\mathcal{T}_R$	4608	0.06764437754948933	$\mathcal{S}_U$$\mathcal{T}_L$	4608	0.05925510575373968	$\mathcal{S}_U$$\mathcal{T}_S$	4608	0.06097611412405968	$\mathcal{S}_U$$\mathcal{T}_D$	7962.0	0.03777241831024488	$\mathcal{S}_U$$\mathcal{O}$			
5120	0.049014960726102196	$\mathcal{S}_R$$\mathcal{T}_R$	5120	0.062148239463567734	$\mathcal{S}_R$$\mathcal{T}_L$	5120	0.04809108500679334	$\mathcal{S}_R$$\mathcal{T}_S$	5120	0.050983948012193046	$\mathcal{S}_R$$\mathcal{T}_D$	9228.0	0.03655759866038958	$\mathcal{S}_R$$\mathcal{O}$	5120	0.054730349530776344	$\mathcal{S}_U$$\mathcal{T}_R$	5120	0.0661138966679573	$\mathcal{S}_U$$\mathcal{T}_L$	5120	0.05640241503715515	$\mathcal{S}_U$$\mathcal{T}_S$	5120	0.057918344934781395	$\mathcal{S}_U$$\mathcal{T}_D$	9083.0	0.03647242486476898	$\mathcal{S}_U$$\mathcal{O}$			
5632	0.04844221224387487	$\mathcal{S}_R$$\mathcal{T}_R$	5632	0.058998568604389824	$\mathcal{S}_R$$\mathcal{T}_L$	5632	0.046759327252705894	$\mathcal{S}_R$$\mathcal{T}_S$	5632	0.04903589189052582	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0	0.03613896667957306	$\mathcal{S}_R$$\mathcal{O}$	5632	0.05183029671510061	$\mathcal{S}_U$$\mathcal{T}_R$	5632	0.06127234299977621	$\mathcal{S}_U$$\mathcal{T}_L$	5632	0.054049961268901825	$\mathcal{S}_U$$\mathcal{T}_S$	5632	0.05678096661965052	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0	0.03641156107187271	$\mathcal{S}_U$$\mathcal{O}$			
6144	0.045825148622194924	$\mathcal{S}_R$$\mathcal{T}_R$	6144	0.05599330241481463	$\mathcal{S}_R$$\mathcal{T}_L$	6144	0.045276774714390434	$\mathcal{S}_R$$\mathcal{T}_S$	6144	0.04765526826183001	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0		$\mathcal{S}_R$$\mathcal{O}$	6144	0.049824090053637825	$\mathcal{S}_U$$\mathcal{T}_R$	6144	0.05829710761706034	$\mathcal{S}_U$$\mathcal{T}_L$	6144	0.050763788322607674	$\mathcal{S}_U$$\mathcal{T}_S$	6144	0.05465208118160566	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0		$\mathcal{S}_U$$\mathcal{O}$			
6656	0.044024839997291565	$\mathcal{S}_R$$\mathcal{T}_R$	6656	0.0524832954009374	$\mathcal{S}_R$$\mathcal{T}_L$	6656	0.0433108222981294	$\mathcal{S}_R$$\mathcal{T}_S$	6656	0.04482969890038172	$\mathcal{S}_R$$\mathcal{T}_D$				6656	0.04737429320812225	$\mathcal{S}_U$$\mathcal{T}_R$	6656	0.057007244477669396	$\mathcal{S}_U$$\mathcal{T}_L$	6656	0.048349685966968536	$\mathcal{S}_U$$\mathcal{T}_S$	6656	0.05073649312059084	$\mathcal{S}_U$$\mathcal{T}_D$						
7168	0.04225513090689977	$\mathcal{S}_R$$\mathcal{T}_R$	7168	0.04969611267248789	$\mathcal{S}_R$$\mathcal{T}_L$	7168	0.04197071741024653	$\mathcal{S}_R$$\mathcal{T}_S$	7168	0.0425653966764609	$\mathcal{S}_R$$\mathcal{T}_D$				7168	0.04554419467846552	$\mathcal{S}_U$$\mathcal{T}_R$	7168	0.0537719652056694	$\mathcal{S}_U$$\mathcal{T}_L$	7168	0.04624773437778155	$\mathcal{S}_U$$\mathcal{T}_S$	7168	0.04754259313146273	$\mathcal{S}_U$$\mathcal{T}_D$						
7680	0.04045295715332031	$\mathcal{S}_R$$\mathcal{T}_R$	7680	0.04665719841917356	$\mathcal{S}_R$$\mathcal{T}_L$	7680	0.04026899114251137	$\mathcal{S}_R$$\mathcal{T}_S$	7680	0.0406645933787028	$\mathcal{S}_R$$\mathcal{T}_D$				7680	0.042636615534623466	$\mathcal{S}_U$$\mathcal{T}_R$	7680	0.0482595240076383	$\mathcal{S}_U$$\mathcal{T}_L$	7680	0.04451846331357956	$\mathcal{S}_U$$\mathcal{T}_S$	7680	0.04352378845214844	$\mathcal{S}_U$$\mathcal{T}_D$						
8192	0.03891512006521225	$\mathcal{S}_R$$\mathcal{T}_R$	8192	0.04373636717597643	$\mathcal{S}_R$$\mathcal{T}_L$	8192	0.039069595436255135	$\mathcal{S}_R$$\mathcal{T}_S$	8192	0.03876202553510666	$\mathcal{S}_R$$\mathcal{T}_D$				8192	0.03978073224425316	$\mathcal{S}_U$$\mathcal{T}_R$	8192	0.04434182743231455	$\mathcal{S}_U$$\mathcal{T}_L$	8192	0.04104086632529894	$\mathcal{S}_U$$\mathcal{T}_S$	8192	0.03994759917259216	$\mathcal{S}_U$$\mathcal{T}_D$						
8704	0.03775876760482788	$\mathcal{S}_R$$\mathcal{T}_R$	8704	0.04143569494287173	$\mathcal{S}_R$$\mathcal{T}_L$	8704	0.03809406856695811	$\mathcal{S}_R$$\mathcal{T}_S$	8704	0.03706189493338267	$\mathcal{S}_R$$\mathcal{T}_D$				8704	0.03828081736962	$\mathcal{S}_U$$\mathcal{T}_R$	8704	0.04143656169374784	$\mathcal{S}_U$$\mathcal{T}_L$	8704	0.03878069917360941	$\mathcal{S}_U$$\mathcal{T}_S$	8704	0.03722503408789635	$\mathcal{S}_U$$\mathcal{T}_D$						
9216	0.036765639980634056	$\mathcal{S}_R$$\mathcal{T}_R$	9216	0.039283630748589836	$\mathcal{S}_R$$\mathcal{T}_L$	9216	0.03684075797597567	$\mathcal{S}_R$$\mathcal{T}_S$	9216	0.035479649901390076	$\mathcal{S}_R$$\mathcal{T}_D$				9216	0.036610295375188194	$\mathcal{S}_U$$\mathcal{T}_R$	9216	0.0378675510485967	$\mathcal{S}_U$$\mathcal{T}_L$	9216	0.03714800005157789	$\mathcal{S}_U$$\mathcal{T}_S$	9216	0.03538185233871142	$\mathcal{S}_U$$\mathcal{T}_D$						
9728	0.036056103805700936	$\mathcal{S}_R$$\mathcal{T}_R$	9728	0.037542893240849175	$\mathcal{S}_R$$\mathcal{T}_L$	9728	0.03586633875966072	$\mathcal{S}_R$$\mathcal{T}_S$	9728	0.034102930376927056	$\mathcal{S}_R$$\mathcal{T}_D$				9616	0.03574853390455246	$\mathcal{S}_U$$\mathcal{T}_R$	9657	0.03547364970048269	$\mathcal{S}_U$$\mathcal{T}_L$	9621	0.035846018542846046	$\mathcal{S}_U$$\mathcal{T}_S$	9625	0.03413055961330732	$\mathcal{S}_U$$\mathcal{T}_D$						
10078	0.03547286863128344	$\mathcal{S}_R$$\mathcal{T}_R$	10075	0.036757265528043113	$\mathcal{S}_R$$\mathcal{T}_L$	10075	0.035586309929688774	$\mathcal{S}_R$$\mathcal{T}_S$	10075	0.03348759810129801	$\mathcal{S}_R$$\mathcal{T}_D$				9889	0.0354451077679793	$\mathcal{S}_U$$\mathcal{T}_R$	9957	0.03492593765258789	$\mathcal{S}_U$$\mathcal{T}_L$	9902	0.03547136982282003	$\mathcal{S}_U$$\mathcal{T}_S$	9900	0.03366181751092275	$\mathcal{S}_U$$\mathcal{T}_D$						
10209	0.03534697492917379	$\mathcal{S}_R$$\mathcal{T}_R$	10193	0.03661430378754934	$\mathcal{S}_R$$\mathcal{T}_L$	10193	0.035574289659659065	$\mathcal{S}_R$$\mathcal{T}_S$	10193	0.033493089179197945	$\mathcal{S}_R$$\mathcal{T}_D$				10144	0.03556115428606669	$\mathcal{S}_U$$\mathcal{T}_R$	10180	0.03483999272187551	$\mathcal{S}_U$$\mathcal{T}_L$	10170	0.035346812258164086	$\mathcal{S}_U$$\mathcal{T}_S$	10134	0.033519464234511055	$\mathcal{S}_U$$\mathcal{T}_D$						
10209		$\mathcal{S}_R$$\mathcal{T}_R$	10193		$\mathcal{S}_R$$\mathcal{T}_L$	10193		$\mathcal{S}_R$$\mathcal{T}_S$	10193		$\mathcal{S}_R$$\mathcal{T}_D$				10144		$\mathcal{S}_U$$\mathcal{T}_R$	10180		$\mathcal{S}_U$$\mathcal{T}_L$	10170		$\mathcal{S}_U$$\mathcal{T}_S$	10134		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_loyalty_eval_loss.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
512	0.6271777351697286	$\mathcal{S}_R$$\mathcal{T}_R$	512	0.6271777351697286	$\mathcal{S}_R$$\mathcal{T}_L$	512	0.6271777351697286	$\mathcal{S}_R$$\mathcal{T}_S$	512	0.6271777351697286	$\mathcal{S}_R$$\mathcal{T}_D$	263.0	0.6378771464029948	$\mathcal{S}_R$$\mathcal{O}$	512	0.6271777351697286	$\mathcal{S}_U$$\mathcal{T}_R$	512	0.6271777351697286	$\mathcal{S}_U$$\mathcal{T}_L$	512	0.6271777351697286	$\mathcal{S}_U$$\mathcal{T}_S$	512	0.6271777351697286	$\mathcal{S}_U$$\mathcal{T}_D$	263.0	0.6378771464029948	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.5561295747756958	passive
1024	0.6314723690350851	$\mathcal{S}_R$$\mathcal{T}_R$	1024	0.6629979213078817	$\mathcal{S}_R$$\mathcal{T}_L$	1024	0.6330472429593405	$\mathcal{S}_R$$\mathcal{T}_S$	1024	0.6384756167729696	$\mathcal{S}_R$$\mathcal{T}_D$	1248.0	0.5986173947652181	$\mathcal{S}_R$$\mathcal{O}$	1024	0.6410688161849976	$\mathcal{S}_U$$\mathcal{T}_R$	1024	0.7079340219497681	$\mathcal{S}_U$$\mathcal{T}_L$	1024	0.6493129134178162	$\mathcal{S}_U$$\mathcal{T}_S$	1024	0.6595647931098938	$\mathcal{S}_U$$\mathcal{T}_D$	1259.0	0.6521209875742594	$\mathcal{S}_U$$\mathcal{O}$	1707.1666666666667	0.5561295747756958	passive
1536	0.6284060875574747	$\mathcal{S}_R$$\mathcal{T}_R$	1536	0.6816078225771586	$\mathcal{S}_R$$\mathcal{T}_L$	1536	0.6328874429066976	$\mathcal{S}_R$$\mathcal{T}_S$	1536	0.6299429535865784	$\mathcal{S}_R$$\mathcal{T}_D$	2248.0	0.5881404280662537	$\mathcal{S}_R$$\mathcal{O}$	1536	0.6531847516695658	$\mathcal{S}_U$$\mathcal{T}_R$	1536	0.6830275456110636	$\mathcal{S}_U$$\mathcal{T}_L$	1536	0.6571046511332194	$\mathcal{S}_U$$\mathcal{T}_S$	1536	0.662937859694163	$\mathcal{S}_U$$\mathcal{T}_D$	2216.0	0.6347750027974447	$\mathcal{S}_U$$\mathcal{O}$	3414.3333333333335	0.5561295747756958	passive
2048	0.6296692689259847	$\mathcal{S}_R$$\mathcal{T}_R$	2048	0.6933437983194987	$\mathcal{S}_R$$\mathcal{T}_L$	2048	0.6301286617914835	$\mathcal{S}_R$$\mathcal{T}_S$	2048	0.6336306929588318	$\mathcal{S}_R$$\mathcal{T}_D$	3246.0	0.5771785577138265	$\mathcal{S}_R$$\mathcal{O}$	2048	0.660746693611145	$\mathcal{S}_U$$\mathcal{T}_R$	2048	0.6913383603096008	$\mathcal{S}_U$$\mathcal{T}_L$	2048	0.6612710158030192	$\mathcal{S}_U$$\mathcal{T}_S$	2048	0.6712322235107422	$\mathcal{S}_U$$\mathcal{T}_D$	3073.0	0.6252944270769755	$\mathcal{S}_U$$\mathcal{O}$	5121.5	0.5561295747756958	passive
2560	0.6304514606793722	$\mathcal{S}_R$$\mathcal{T}_R$	2560	0.6991755366325378	$\mathcal{S}_R$$\mathcal{T}_L$	2560	0.6289879679679871	$\mathcal{S}_R$$\mathcal{T}_S$	2560	0.6303232908248901	$\mathcal{S}_R$$\mathcal{T}_D$	4239.0	0.5690814654032389	$\mathcal{S}_R$$\mathcal{O}$	2560	0.6669612129529318	$\mathcal{S}_U$$\mathcal{T}_R$	2560	0.7072235941886902	$\mathcal{S}_U$$\mathcal{T}_L$	2560	0.6800786852836609	$\mathcal{S}_U$$\mathcal{T}_S$	2560	0.6759960651397705	$\mathcal{S}_U$$\mathcal{T}_D$	3930.0	0.6117327014605204	$\mathcal{S}_U$$\mathcal{O}$	6828.666666666667	0.5561295747756958	passive
3072	0.6272617777188619	$\mathcal{S}_R$$\mathcal{T}_R$	3072	0.6865684390068054	$\mathcal{S}_R$$\mathcal{T}_L$	3072	0.6248241265614828	$\mathcal{S}_R$$\mathcal{T}_S$	3072	0.6275913715362549	$\mathcal{S}_R$$\mathcal{T}_D$	5235.0	0.5658450524012247	$\mathcal{S}_R$$\mathcal{O}$	3072	0.6792990565299988	$\mathcal{S}_U$$\mathcal{T}_R$	3072	0.7280986905097961	$\mathcal{S}_U$$\mathcal{T}_L$	3072	0.6783790389696757	$\mathcal{S}_U$$\mathcal{T}_S$	3072	0.6792017022768656	$\mathcal{S}_U$$\mathcal{T}_D$	4829.0	0.5947745442390442	$\mathcal{S}_U$$\mathcal{O}$	8535.833333333334	0.5561295747756958	passive
3584	0.626188596089681	$\mathcal{S}_R$$\mathcal{T}_R$	3584	0.6857707897822062	$\mathcal{S}_R$$\mathcal{T}_L$	3584	0.6209085981051127	$\mathcal{S}_R$$\mathcal{T}_S$	3584	0.6279207666714987	$\mathcal{S}_R$$\mathcal{T}_D$	6235.0	0.5664637088775635	$\mathcal{S}_R$$\mathcal{O}$	3584	0.6751484274864197	$\mathcal{S}_U$$\mathcal{T}_R$	3584	0.6986716787020365	$\mathcal{S}_U$$\mathcal{T}_L$	3584	0.6708372036616007	$\mathcal{S}_U$$\mathcal{T}_S$	3584	0.6735998789469401	$\mathcal{S}_U$$\mathcal{T}_D$	5865.0	0.5826884110768636	$\mathcal{S}_U$$\mathcal{O}$	10243.0	0.5561295747756958	passive
4096	0.6201895276705424	$\mathcal{S}_R$$\mathcal{T}_R$	4096	0.6791682839393616	$\mathcal{S}_R$$\mathcal{T}_L$	4096	0.6206731994946798	$\mathcal{S}_R$$\mathcal{T}_S$	4096	0.6279831528663635	$\mathcal{S}_R$$\mathcal{T}_D$	7241.0	0.5679389238357544	$\mathcal{S}_R$$\mathcal{O}$	4096	0.6614402731259664	$\mathcal{S}_U$$\mathcal{T}_R$	4096	0.6897210280100504	$\mathcal{S}_U$$\mathcal{T}_L$	4096	0.657936175664266	$\mathcal{S}_U$$\mathcal{T}_S$	4096	0.6663221716880798	$\mathcal{S}_U$$\mathcal{T}_D$	6897.0	0.5755529801050822	$\mathcal{S}_U$$\mathcal{O}$			
4608	0.6189586122830709	$\mathcal{S}_R$$\mathcal{T}_R$	4608	0.6653654177983602	$\mathcal{S}_R$$\mathcal{T}_L$	4608	0.6117846369743347	$\mathcal{S}_R$$\mathcal{T}_S$	4608	0.6215543548266093	$\mathcal{S}_R$$\mathcal{T}_D$	8239.0	0.5712883869806925	$\mathcal{S}_R$$\mathcal{O}$	4608	0.6422961354255676	$\mathcal{S}_U$$\mathcal{T}_R$	4608	0.6796507438023885	$\mathcal{S}_U$$\mathcal{T}_L$	4608	0.6458986600240072	$\mathcal{S}_U$$\mathcal{T}_S$	4608	0.6544065276781718	$\mathcal{S}_U$$\mathcal{T}_D$	7962.0	0.5723571379979452	$\mathcal{S}_U$$\mathcal{O}$			
5120	0.6110187967618307	$\mathcal{S}_R$$\mathcal{T}_R$	5120	0.6600082914034525	$\mathcal{S}_R$$\mathcal{T}_L$	5120	0.6070794463157654	$\mathcal{S}_R$$\mathcal{T}_S$	5120	0.6180166204770406	$\mathcal{S}_R$$\mathcal{T}_D$	9228.0	0.5743439594904581	$\mathcal{S}_R$$\mathcal{O}$	5120	0.6287250320116679	$\mathcal{S}_U$$\mathcal{T}_R$	5120	0.6735729575157166	$\mathcal{S}_U$$\mathcal{T}_L$	5120	0.6356845100720724	$\mathcal{S}_U$$\mathcal{T}_S$	5120	0.6426748037338257	$\mathcal{S}_U$$\mathcal{T}_D$	9083.0	0.5708706577618917	$\mathcal{S}_U$$\mathcal{O}$			
5632	0.6090300480524699	$\mathcal{S}_R$$\mathcal{T}_R$	5632	0.6479209462801615	$\mathcal{S}_R$$\mathcal{T}_L$	5632	0.6026841600735983	$\mathcal{S}_R$$\mathcal{T}_S$	5632	0.610975424448649	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0	0.5737923383712769	$\mathcal{S}_R$$\mathcal{O}$	5632	0.6182471116383871	$\mathcal{S}_U$$\mathcal{T}_R$	5632	0.6546741326649984	$\mathcal{S}_U$$\mathcal{T}_L$	5632	0.6271434227625529	$\mathcal{S}_U$$\mathcal{T}_S$	5632	0.638129472732544	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0	0.5740579764048258	$\mathcal{S}_U$$\mathcal{O}$			
6144	0.5999737580617269	$\mathcal{S}_R$$\mathcal{T}_R$	6144	0.636716345945994	$\mathcal{S}_R$$\mathcal{T}_L$	6144	0.5977757970492045	$\mathcal{S}_R$$\mathcal{T}_S$	6144	0.6061496138572693	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0		$\mathcal{S}_R$$\mathcal{O}$	6144	0.6110982298851013	$\mathcal{S}_U$$\mathcal{T}_R$	6144	0.643159031867981	$\mathcal{S}_U$$\mathcal{T}_L$	6144	0.6155687570571899	$\mathcal{S}_U$$\mathcal{T}_S$	6144	0.6295350988705953	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0		$\mathcal{S}_U$$\mathcal{O}$			
6656	0.593865970770518	$\mathcal{S}_R$$\mathcal{T}_R$	6656	0.6238009134928385	$\mathcal{S}_R$$\mathcal{T}_L$	6656	0.590791126092275	$\mathcal{S}_R$$\mathcal{T}_S$	6656	0.5958318511644999	$\mathcal{S}_R$$\mathcal{T}_D$				6656	0.6024707555770874	$\mathcal{S}_U$$\mathcal{T}_R$	6656	0.6381087501843771	$\mathcal{S}_U$$\mathcal{T}_L$	6656	0.6067058642705282	$\mathcal{S}_U$$\mathcal{T}_S$	6656	0.6148305932680765	$\mathcal{S}_U$$\mathcal{T}_D$						
7168	0.5881106456120809	$\mathcal{S}_R$$\mathcal{T}_R$	7168	0.6139007012049357	$\mathcal{S}_R$$\mathcal{T}_L$	7168	0.586318850517273	$\mathcal{S}_R$$\mathcal{T}_S$	7168	0.5879399180412292	$\mathcal{S}_R$$\mathcal{T}_D$				7168	0.5962381760279337	$\mathcal{S}_U$$\mathcal{T}_R$	7168	0.6258422334988912	$\mathcal{S}_U$$\mathcal{T}_L$	7168	0.599090576171875	$\mathcal{S}_U$$\mathcal{T}_S$	7168	0.6031952102979025	$\mathcal{S}_U$$\mathcal{T}_D$						
7680	0.5821663737297058	$\mathcal{S}_R$$\mathcal{T}_R$	7680	0.6032346487045288	$\mathcal{S}_R$$\mathcal{T}_L$	7680	0.5806935032208761	$\mathcal{S}_R$$\mathcal{T}_S$	7680	0.5814866820971171	$\mathcal{S}_R$$\mathcal{T}_D$				7680	0.5863957206408182	$\mathcal{S}_U$$\mathcal{T}_R$	7680	0.6059199372927347	$\mathcal{S}_U$$\mathcal{T}_L$	7680	0.5933968822161356	$\mathcal{S}_U$$\mathcal{T}_S$	7680	0.589172879854838	$\mathcal{S}_U$$\mathcal{T}_D$						
8192	0.5776714285214742	$\mathcal{S}_R$$\mathcal{T}_R$	8192	0.5935412049293518	$\mathcal{S}_R$$\mathcal{T}_L$	8192	0.5770082871119181	$\mathcal{S}_R$$\mathcal{T}_S$	8192	0.5753291646639506	$\mathcal{S}_R$$\mathcal{T}_D$				8192	0.5772600173950195	$\mathcal{S}_U$$\mathcal{T}_R$	8192	0.5926087896029154	$\mathcal{S}_U$$\mathcal{T}_L$	8192	0.5820275743802389	$\mathcal{S}_U$$\mathcal{T}_S$	8192	0.5771750807762146	$\mathcal{S}_U$$\mathcal{T}_D$						
8704	0.574118971824646	$\mathcal{S}_R$$\mathcal{T}_R$	8704	0.5862052838007609	$\mathcal{S}_R$$\mathcal{T}_L$	8704	0.5743292172749838	$\mathcal{S}_R$$\mathcal{T}_S$	8704	0.5700648029645284	$\mathcal{S}_R$$\mathcal{T}_D$				8704	0.5728969573974609	$\mathcal{S}_U$$\mathcal{T}_R$	8704	0.5830729206403097	$\mathcal{S}_U$$\mathcal{T}_L$	8704	0.5751295288403829	$\mathcal{S}_U$$\mathcal{T}_S$	8704	0.56853719552358	$\mathcal{S}_U$$\mathcal{T}_D$						
9216	0.5716851552327474	$\mathcal{S}_R$$\mathcal{T}_R$	9216	0.579870879650116	$\mathcal{S}_R$$\mathcal{T}_L$	9216	0.5710039734840393	$\mathcal{S}_R$$\mathcal{T}_S$	9216	0.5654248197873434	$\mathcal{S}_R$$\mathcal{T}_D$				9216	0.5684300462404887	$\mathcal{S}_U$$\mathcal{T}_R$	9216	0.5714795192082723	$\mathcal{S}_U$$\mathcal{T}_L$	9216	0.570392886797587	$\mathcal{S}_U$$\mathcal{T}_S$	9216	0.5631947914759318	$\mathcal{S}_U$$\mathcal{T}_D$						
9728	0.5700918634732565	$\mathcal{S}_R$$\mathcal{T}_R$	9728	0.5755077997843424	$\mathcal{S}_R$$\mathcal{T}_L$	9728	0.5686542391777039	$\mathcal{S}_R$$\mathcal{T}_S$	9728	0.5618346134821574	$\mathcal{S}_R$$\mathcal{T}_D$				9616	0.5670944054921468	$\mathcal{S}_U$$\mathcal{T}_R$	9657	0.5650370915730795	$\mathcal{S}_U$$\mathcal{T}_L$	9621	0.5675596197446188	$\mathcal{S}_U$$\mathcal{T}_S$	9625	0.5602998534838358	$\mathcal{S}_U$$\mathcal{T}_D$						
10078	0.5690027276674906	$\mathcal{S}_R$$\mathcal{T}_R$	10075	0.5741343299547831	$\mathcal{S}_R$$\mathcal{T}_L$	10075	0.5683788458506266	$\mathcal{S}_R$$\mathcal{T}_S$	10075	0.5607273578643799	$\mathcal{S}_R$$\mathcal{T}_D$				9889	0.5677163600921631	$\mathcal{S}_U$$\mathcal{T}_R$	9957	0.56490691502889	$\mathcal{S}_U$$\mathcal{T}_L$	9902	0.5676666100819906	$\mathcal{S}_U$$\mathcal{T}_S$	9900	0.56010901927948	$\mathcal{S}_U$$\mathcal{T}_D$						
10209	0.568869411945343	$\mathcal{S}_R$$\mathcal{T}_R$	10193	0.5748483737309774	$\mathcal{S}_R$$\mathcal{T}_L$	10193	0.5693326195081075	$\mathcal{S}_R$$\mathcal{T}_S$	10193	0.5615377227465311	$\mathcal{S}_R$$\mathcal{T}_D$				10144	0.5691443284352621	$\mathcal{S}_U$$\mathcal{T}_R$	10180	0.5657796661059061	$\mathcal{S}_U$$\mathcal{T}_L$	10170	0.5684318145116171	$\mathcal{S}_U$$\mathcal{T}_S$	10134	0.5608033339182535	$\mathcal{S}_U$$\mathcal{T}_D$						
10209		$\mathcal{S}_R$$\mathcal{T}_R$	10193		$\mathcal{S}_R$$\mathcal{T}_L$	10193		$\mathcal{S}_R$$\mathcal{T}_S$	10193		$\mathcal{S}_R$$\mathcal{T}_D$				10144		$\mathcal{S}_U$$\mathcal{T}_R$	10180		$\mathcal{S}_U$$\mathcal{T}_L$	10170		$\mathcal{S}_U$$\mathcal{T}_S$	10134		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_loyalty_eval_macro_avg.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
512	0.4634388197498431	$\mathcal{S}_R$$\mathcal{T}_R$	512	0.4634388197498431	$\mathcal{S}_R$$\mathcal{T}_L$	512	0.4634388197498431	$\mathcal{S}_R$$\mathcal{T}_S$	512	0.4634388197498431	$\mathcal{S}_R$$\mathcal{T}_D$	263.0	0.47639584704013344	$\mathcal{S}_R$$\mathcal{O}$	512	0.4634388197498431	$\mathcal{S}_U$$\mathcal{T}_R$	512	0.4634388197498431	$\mathcal{S}_U$$\mathcal{T}_L$	512	0.4634388197498431	$\mathcal{S}_U$$\mathcal{T}_S$	512	0.4634388197498431	$\mathcal{S}_U$$\mathcal{T}_D$	263.0	0.47639584704013344	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.7000633640259702	passive
1024	0.5030525778141723	$\mathcal{S}_R$$\mathcal{T}_R$	1024	0.515918090754197	$\mathcal{S}_R$$\mathcal{T}_L$	1024	0.5121217148960188	$\mathcal{S}_R$$\mathcal{T}_S$	1024	0.5221899130149273	$\mathcal{S}_R$$\mathcal{T}_D$	1248.0	0.4634388197498431	$\mathcal{S}_R$$\mathcal{O}$	1024	0.524016929176042	$\mathcal{S}_U$$\mathcal{T}_R$	1024	0.39603574242183265	$\mathcal{S}_U$$\mathcal{T}_L$	1024	0.5237523813308441	$\mathcal{S}_U$$\mathcal{T}_S$	1024	0.4956742858150525	$\mathcal{S}_U$$\mathcal{T}_D$	1259.0	0.46840929209149235	$\mathcal{S}_U$$\mathcal{O}$	1707.1666666666667	0.7000633640259702	passive
1536	0.5894099982678181	$\mathcal{S}_R$$\mathcal{T}_R$	1536	0.47809383744493594	$\mathcal{S}_R$$\mathcal{T}_L$	1536	0.562451223211151	$\mathcal{S}_R$$\mathcal{T}_S$	1536	0.5515485165990145	$\mathcal{S}_R$$\mathcal{T}_D$	2248.0	0.4634388197498431	$\mathcal{S}_R$$\mathcal{O}$	1536	0.5418951683380944	$\mathcal{S}_U$$\mathcal{T}_R$	1536	0.47606371764120725	$\mathcal{S}_U$$\mathcal{T}_L$	1536	0.5227631958499264	$\mathcal{S}_U$$\mathcal{T}_S$	1536	0.49801185779252816	$\mathcal{S}_U$$\mathcal{T}_D$	2216.0	0.47369123651476763	$\mathcal{S}_U$$\mathcal{O}$	3414.3333333333335	0.7000633640259702	passive
2048	0.5813488655556557	$\mathcal{S}_R$$\mathcal{T}_R$	2048	0.4759971271672295	$\mathcal{S}_R$$\mathcal{T}_L$	2048	0.5615862671756519	$\mathcal{S}_R$$\mathcal{T}_S$	2048	0.5603981946273032	$\mathcal{S}_R$$\mathcal{T}_D$	3246.0	0.5067270822623929	$\mathcal{S}_R$$\mathcal{O}$	2048	0.5123631632665897	$\mathcal{S}_U$$\mathcal{T}_R$	2048	0.4704137314727126	$\mathcal{S}_U$$\mathcal{T}_L$	2048	0.5064158559005223	$\mathcal{S}_U$$\mathcal{T}_S$	2048	0.5200491030941766	$\mathcal{S}_U$$\mathcal{T}_D$	3073.0	0.5150099317298805	$\mathcal{S}_U$$\mathcal{O}$	5121.5	0.7000633640259702	passive
2560	0.5769820760314891	$\mathcal{S}_R$$\mathcal{T}_R$	2560	0.4797616604163721	$\mathcal{S}_R$$\mathcal{T}_L$	2560	0.5549145753300778	$\mathcal{S}_R$$\mathcal{T}_S$	2560	0.5733872872088669	$\mathcal{S}_R$$\mathcal{T}_D$	4239.0	0.6336828636092312	$\mathcal{S}_R$$\mathcal{O}$	2560	0.5074508765649969	$\mathcal{S}_U$$\mathcal{T}_R$	2560	0.46025986351903625	$\mathcal{S}_U$$\mathcal{T}_L$	2560	0.4752093962841409	$\mathcal{S}_U$$\mathcal{T}_S$	2560	0.5353304534736145	$\mathcal{S}_U$$\mathcal{T}_D$	3930.0	0.5925293341820274	$\mathcal{S}_U$$\mathcal{O}$	6828.666666666667	0.7000633640259702	passive
3072	0.5936157876996809	$\mathcal{S}_R$$\mathcal{T}_R$	3072	0.4979842634316313	$\mathcal{S}_R$$\mathcal{T}_L$	3072	0.5778284745426069	$\mathcal{S}_R$$\mathcal{T}_S$	3072	0.5769645643796458	$\mathcal{S}_R$$\mathcal{T}_D$	5235.0	0.6512125478848788	$\mathcal{S}_R$$\mathcal{O}$	3072	0.4929749123798312	$\mathcal{S}_U$$\mathcal{T}_R$	3072	0.43992026243769583	$\mathcal{S}_U$$\mathcal{T}_L$	3072	0.46762797660053995	$\mathcal{S}_U$$\mathcal{T}_S$	3072	0.5278073757874111	$\mathcal{S}_U$$\mathcal{T}_D$	4829.0	0.6241549404299112	$\mathcal{S}_U$$\mathcal{O}$	8535.833333333334	0.7000633640259702	passive
3584	0.596187262097885	$\mathcal{S}_R$$\mathcal{T}_R$	3584	0.4925651018294519	$\mathcal{S}_R$$\mathcal{T}_L$	3584	0.5676214371100716	$\mathcal{S}_R$$\mathcal{T}_S$	3584	0.5785456574769793	$\mathcal{S}_R$$\mathcal{T}_D$	6235.0	0.6718705906472313	$\mathcal{S}_R$$\mathcal{O}$	3584	0.49944237888201687	$\mathcal{S}_U$$\mathcal{T}_R$	3584	0.48076231867458824	$\mathcal{S}_U$$\mathcal{T}_L$	3584	0.4919120628669538	$\mathcal{S}_U$$\mathcal{T}_S$	3584	0.5278959906264058	$\mathcal{S}_U$$\mathcal{T}_D$	5865.0	0.6291711968609298	$\mathcal{S}_U$$\mathcal{O}$	10243.0	0.7000633640259702	passive
4096	0.6020028941457775	$\mathcal{S}_R$$\mathcal{T}_R$	4096	0.5063094765314243	$\mathcal{S}_R$$\mathcal{T}_L$	4096	0.5734873393191084	$\mathcal{S}_R$$\mathcal{T}_S$	4096	0.582803389645853	$\mathcal{S}_R$$\mathcal{T}_D$	7241.0	0.676054974037198	$\mathcal{S}_R$$\mathcal{O}$	4096	0.5245472172897544	$\mathcal{S}_U$$\mathcal{T}_R$	4096	0.49317274376102765	$\mathcal{S}_U$$\mathcal{T}_L$	4096	0.5249427879694665	$\mathcal{S}_U$$\mathcal{T}_S$	4096	0.535773769095414	$\mathcal{S}_U$$\mathcal{T}_D$	6897.0	0.6505154035998074	$\mathcal{S}_U$$\mathcal{O}$			
4608	0.6075644313000604	$\mathcal{S}_R$$\mathcal{T}_R$	4608	0.5193250935372586	$\mathcal{S}_R$$\mathcal{T}_L$	4608	0.5806504564464336	$\mathcal{S}_R$$\mathcal{T}_S$	4608	0.5745870539705905	$\mathcal{S}_R$$\mathcal{T}_D$	8239.0	0.6683911670228885	$\mathcal{S}_R$$\mathcal{O}$	4608	0.5515909368179529	$\mathcal{S}_U$$\mathcal{T}_R$	4608	0.5159174905981242	$\mathcal{S}_U$$\mathcal{T}_L$	4608	0.5301175394725739	$\mathcal{S}_U$$\mathcal{T}_S$	4608	0.5410658977096824	$\mathcal{S}_U$$\mathcal{T}_D$	7962.0	0.6644024385639767	$\mathcal{S}_U$$\mathcal{O}$			
5120	0.6187646783475916	$\mathcal{S}_R$$\mathcal{T}_R$	5120	0.5217145654814286	$\mathcal{S}_R$$\mathcal{T}_L$	5120	0.5949712921248888	$\mathcal{S}_R$$\mathcal{T}_S$	5120	0.5792836967958911	$\mathcal{S}_R$$\mathcal{T}_D$	9228.0	0.66456795970299	$\mathcal{S}_R$$\mathcal{O}$	5120	0.5741848867418801	$\mathcal{S}_U$$\mathcal{T}_R$	5120	0.5121740701930665	$\mathcal{S}_U$$\mathcal{T}_L$	5120	0.5404966158270358	$\mathcal{S}_U$$\mathcal{T}_S$	5120	0.5514353826893076	$\mathcal{S}_U$$\mathcal{T}_D$	9083.0	0.6730161165985002	$\mathcal{S}_U$$\mathcal{O}$			
5632	0.6132799327387161	$\mathcal{S}_R$$\mathcal{T}_R$	5632	0.5332633021306017	$\mathcal{S}_R$$\mathcal{T}_L$	5632	0.5972311525093766	$\mathcal{S}_R$$\mathcal{T}_S$	5632	0.5993933138855567	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0	0.6608621318995808	$\mathcal{S}_R$$\mathcal{O}$	5632	0.5985581721384619	$\mathcal{S}_U$$\mathcal{T}_R$	5632	0.5314624900035857	$\mathcal{S}_U$$\mathcal{T}_L$	5632	0.5632098487174448	$\mathcal{S}_U$$\mathcal{T}_S$	5632	0.56018358752614	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0	0.6683121329756752	$\mathcal{S}_U$$\mathcal{O}$			
6144	0.6181835106121609	$\mathcal{S}_R$$\mathcal{T}_R$	6144	0.5464078346610328	$\mathcal{S}_R$$\mathcal{T}_L$	6144	0.6123067883633945	$\mathcal{S}_R$$\mathcal{T}_S$	6144	0.6020846716424927	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0		$\mathcal{S}_R$$\mathcal{O}$	6144	0.605347215095836	$\mathcal{S}_U$$\mathcal{T}_R$	6144	0.5452960549774492	$\mathcal{S}_U$$\mathcal{T}_L$	6144	0.5821389277191206	$\mathcal{S}_U$$\mathcal{T}_S$	6144	0.5751588102682502	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0		$\mathcal{S}_U$$\mathcal{O}$			
6656	0.630656606265279	$\mathcal{S}_R$$\mathcal{T}_R$	6656	0.5694628078229135	$\mathcal{S}_R$$\mathcal{T}_L$	6656	0.6315613606284738	$\mathcal{S}_R$$\mathcal{T}_S$	6656	0.6264886790051251	$\mathcal{S}_R$$\mathcal{T}_D$				6656	0.616112933615555	$\mathcal{S}_U$$\mathcal{T}_R$	6656	0.5577235181109628	$\mathcal{S}_U$$\mathcal{T}_L$	6656	0.5892273154850682	$\mathcal{S}_U$$\mathcal{T}_S$	6656	0.5956978321789248	$\mathcal{S}_U$$\mathcal{T}_D$						
7168	0.6397878458166025	$\mathcal{S}_R$$\mathcal{T}_R$	7168	0.5838936046285105	$\mathcal{S}_R$$\mathcal{T}_L$	7168	0.6474649400302265	$\mathcal{S}_R$$\mathcal{T}_S$	7168	0.6377355906769058	$\mathcal{S}_R$$\mathcal{T}_D$				7168	0.6273632561257594	$\mathcal{S}_U$$\mathcal{T}_R$	7168	0.5770668014103745	$\mathcal{S}_U$$\mathcal{T}_L$	7168	0.6060554226186865	$\mathcal{S}_U$$\mathcal{T}_S$	7168	0.6072129993294175	$\mathcal{S}_U$$\mathcal{T}_D$						
7680	0.63770139996155	$\mathcal{S}_R$$\mathcal{T}_R$	7680	0.6049923254486972	$\mathcal{S}_R$$\mathcal{T}_L$	7680	0.6536447467104401	$\mathcal{S}_R$$\mathcal{T}_S$	7680	0.6532129261815318	$\mathcal{S}_R$$\mathcal{T}_D$				7680	0.6250663864174036	$\mathcal{S}_U$$\mathcal{T}_R$	7680	0.5929232658545899	$\mathcal{S}_U$$\mathcal{T}_L$	7680	0.6187979416366557	$\mathcal{S}_U$$\mathcal{T}_S$	7680	0.6235191937752093	$\mathcal{S}_U$$\mathcal{T}_D$						
8192	0.6449597494924381	$\mathcal{S}_R$$\mathcal{T}_R$	8192	0.6220175001822011	$\mathcal{S}_R$$\mathcal{T}_L$	8192	0.6601752245921236	$\mathcal{S}_R$$\mathcal{T}_S$	8192	0.662643318762104	$\mathcal{S}_R$$\mathcal{T}_D$				8192	0.6410667354690847	$\mathcal{S}_U$$\mathcal{T}_R$	8192	0.6217386990355809	$\mathcal{S}_U$$\mathcal{T}_L$	8192	0.6420744599606011	$\mathcal{S}_U$$\mathcal{T}_S$	8192	0.6342220052388332	$\mathcal{S}_U$$\mathcal{T}_D$						
8704	0.636675632131111	$\mathcal{S}_R$$\mathcal{T}_R$	8704	0.6394614443092986	$\mathcal{S}_R$$\mathcal{T}_L$	8704	0.6599069629904095	$\mathcal{S}_R$$\mathcal{T}_S$	8704	0.6659506413473483	$\mathcal{S}_R$$\mathcal{T}_D$				8704	0.6551887194942035	$\mathcal{S}_U$$\mathcal{T}_R$	8704	0.6343868806337573	$\mathcal{S}_U$$\mathcal{T}_L$	8704	0.6560184770034831	$\mathcal{S}_U$$\mathcal{T}_S$	8704	0.6739486453951674	$\mathcal{S}_U$$\mathcal{T}_D$						
9216	0.6432934733971475	$\mathcal{S}_R$$\mathcal{T}_R$	9216	0.6570734755543742	$\mathcal{S}_R$$\mathcal{T}_L$	9216	0.6713838822039543	$\mathcal{S}_R$$\mathcal{T}_S$	9216	0.671090397193999	$\mathcal{S}_R$$\mathcal{T}_D$				9216	0.6624409378741768	$\mathcal{S}_U$$\mathcal{T}_R$	9216	0.6628757806732116	$\mathcal{S}_U$$\mathcal{T}_L$	9216	0.6665783556600555	$\mathcal{S}_U$$\mathcal{T}_S$	9216	0.693605662231816	$\mathcal{S}_U$$\mathcal{T}_D$						
9728	0.6461377850497788	$\mathcal{S}_R$$\mathcal{T}_R$	9728	0.6676112634948314	$\mathcal{S}_R$$\mathcal{T}_L$	9728	0.6757237989554805	$\mathcal{S}_R$$\mathcal{T}_S$	9728	0.6872919743318547	$\mathcal{S}_R$$\mathcal{T}_D$				9616	0.6650639854893493	$\mathcal{S}_U$$\mathcal{T}_R$	9657	0.6776523005947909	$\mathcal{S}_U$$\mathcal{T}_L$	9621	0.6805310076019043	$\mathcal{S}_U$$\mathcal{T}_S$	9625	0.6999589582372238	$\mathcal{S}_U$$\mathcal{T}_D$						
10078	0.64813642895233	$\mathcal{S}_R$$\mathcal{T}_R$	10075	0.6693604645272281	$\mathcal{S}_R$$\mathcal{T}_L$	10075	0.6733559854115473	$\mathcal{S}_R$$\mathcal{T}_S$	10075	0.6886078574403874	$\mathcal{S}_R$$\mathcal{T}_D$				9889	0.669700712997595	$\mathcal{S}_U$$\mathcal{T}_R$	9957	0.6815639821440755	$\mathcal{S}_U$$\mathcal{T}_L$	9902	0.6744129876128673	$\mathcal{S}_U$$\mathcal{T}_S$	9900	0.6985814404969979	$\mathcal{S}_U$$\mathcal{T}_D$						
10209	0.6482205859237026	$\mathcal{S}_R$$\mathcal{T}_R$	10193	0.6754805621571576	$\mathcal{S}_R$$\mathcal{T}_L$	10193	0.6805044884149497	$\mathcal{S}_R$$\mathcal{T}_S$	10193	0.6863353279370195	$\mathcal{S}_R$$\mathcal{T}_D$				10144	0.6672195137538016	$\mathcal{S}_U$$\mathcal{T}_R$	10180	0.6745576763392166	$\mathcal{S}_U$$\mathcal{T}_L$	10170	0.669843630140921	$\mathcal{S}_U$$\mathcal{T}_S$	10134	0.6962478467928822	$\mathcal{S}_U$$\mathcal{T}_D$						
10209		$\mathcal{S}_R$$\mathcal{T}_R$	10193		$\mathcal{S}_R$$\mathcal{T}_L$	10193		$\mathcal{S}_R$$\mathcal{T}_S$	10193		$\mathcal{S}_R$$\mathcal{T}_D$				10144		$\mathcal{S}_U$$\mathcal{T}_R$	10180		$\mathcal{S}_U$$\mathcal{T}_L$	10170		$\mathcal{S}_U$$\mathcal{T}_S$	10134		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_loyalty_eval_mean_f1_macro_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
512	0.48437531689727026	$\mathcal{S}_R$$\mathcal{T}_R$	512	0.48437531689727026	$\mathcal{S}_R$$\mathcal{T}_L$	512	0.48437531689727026	$\mathcal{S}_R$$\mathcal{T}_S$	512	0.48437531689727026	$\mathcal{S}_R$$\mathcal{T}_D$	263.0	0.48908076030174213	$\mathcal{S}_R$$\mathcal{O}$	512	0.48437531689727026	$\mathcal{S}_U$$\mathcal{T}_R$	512	0.48437531689727026	$\mathcal{S}_U$$\mathcal{T}_L$	512	0.48437531689727026	$\mathcal{S}_U$$\mathcal{T}_S$	512	0.48437531689727026	$\mathcal{S}_U$$\mathcal{T}_D$	263.0	0.48908076030174213	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.5635885338202825	passive
1024	0.5094884007028967	$\mathcal{S}_R$$\mathcal{T}_R$	1024	0.5444096163181266	$\mathcal{S}_R$$\mathcal{T}_L$	1024	0.5212054376414178	$\mathcal{S}_R$$\mathcal{T}_S$	1024	0.5152806050505035	$\mathcal{S}_R$$\mathcal{T}_D$	1248.0	0.48437531689727026	$\mathcal{S}_R$$\mathcal{O}$	1024	0.5238325607415358	$\mathcal{S}_U$$\mathcal{T}_R$	1024	0.454144130330935	$\mathcal{S}_U$$\mathcal{T}_L$	1024	0.5338493584922411	$\mathcal{S}_U$$\mathcal{T}_S$	1024	0.49358959429553906	$\mathcal{S}_U$$\mathcal{T}_D$	1259.0	0.4970769004454927	$\mathcal{S}_U$$\mathcal{O}$	1707.1666666666667	0.5635885338202825	passive
1536	0.5505580943919535	$\mathcal{S}_R$$\mathcal{T}_R$	1536	0.5421391943337625	$\mathcal{S}_R$$\mathcal{T}_L$	1536	0.5333989273332307	$\mathcal{S}_R$$\mathcal{T}_S$	1536	0.5446322651377615	$\mathcal{S}_R$$\mathcal{T}_D$	2248.0	0.48437531689727026	$\mathcal{S}_R$$\mathcal{O}$	1536	0.5529635868992385	$\mathcal{S}_U$$\mathcal{T}_R$	1536	0.5158958132562441	$\mathcal{S}_U$$\mathcal{T}_L$	1536	0.5526082744471479	$\mathcal{S}_U$$\mathcal{T}_S$	1536	0.5287888571657599	$\mathcal{S}_U$$\mathcal{T}_D$	2216.0	0.4915278824081775	$\mathcal{S}_U$$\mathcal{O}$	3414.3333333333335	0.5635885338202825	passive
2048	0.5662628136234461	$\mathcal{S}_R$$\mathcal{T}_R$	2048	0.5290133179403985	$\mathcal{S}_R$$\mathcal{T}_L$	2048	0.5580123789336606	$\mathcal{S}_R$$\mathcal{T}_S$	2048	0.5200761574454482	$\mathcal{S}_R$$\mathcal{T}_D$	3246.0	0.4968283680010563	$\mathcal{S}_R$$\mathcal{O}$	2048	0.5503038735579621	$\mathcal{S}_U$$\mathcal{T}_R$	2048	0.5042880060107754	$\mathcal{S}_U$$\mathcal{T}_L$	2048	0.5391848092423747	$\mathcal{S}_U$$\mathcal{T}_S$	2048	0.5126051600723748	$\mathcal{S}_U$$\mathcal{T}_D$	3073.0	0.5082646058647363	$\mathcal{S}_U$$\mathcal{O}$	5121.5	0.5635885338202825	passive
2560	0.5610742570467399	$\mathcal{S}_R$$\mathcal{T}_R$	2560	0.5279895399829276	$\mathcal{S}_R$$\mathcal{T}_L$	2560	0.5234721285401731	$\mathcal{S}_R$$\mathcal{T}_S$	2560	0.5209922309177571	$\mathcal{S}_R$$\mathcal{T}_D$	4239.0	0.5310798720020548	$\mathcal{S}_R$$\mathcal{O}$	2560	0.5487789756992053	$\mathcal{S}_U$$\mathcal{T}_R$	2560	0.5028845777922437	$\mathcal{S}_U$$\mathcal{T}_L$	2560	0.5228805216851297	$\mathcal{S}_U$$\mathcal{T}_S$	2560	0.49055143091554587	$\mathcal{S}_U$$\mathcal{T}_D$	3930.0	0.5310173097671612	$\mathcal{S}_U$$\mathcal{O}$	6828.666666666667	0.5635885338202825	passive
3072	0.5630527401521089	$\mathcal{S}_R$$\mathcal{T}_R$	3072	0.5347384368748102	$\mathcal{S}_R$$\mathcal{T}_L$	3072	0.5194546040174105	$\mathcal{S}_R$$\mathcal{T}_S$	3072	0.5194086103208916	$\mathcal{S}_R$$\mathcal{T}_D$	5235.0	0.5355703809849652	$\mathcal{S}_R$$\mathcal{O}$	3072	0.5014124204424939	$\mathcal{S}_U$$\mathcal{T}_R$	3072	0.4638903180072207	$\mathcal{S}_U$$\mathcal{T}_L$	3072	0.48496780818115565	$\mathcal{S}_U$$\mathcal{T}_S$	3072	0.48912488114899016	$\mathcal{S}_U$$\mathcal{T}_D$	4829.0	0.5340973697107896	$\mathcal{S}_U$$\mathcal{O}$	8535.833333333334	0.5635885338202825	passive
3584	0.5562737922327016	$\mathcal{S}_R$$\mathcal{T}_R$	3584	0.5188299049186228	$\mathcal{S}_R$$\mathcal{T}_L$	3584	0.509540481821417	$\mathcal{S}_R$$\mathcal{T}_S$	3584	0.5231272547649842	$\mathcal{S}_R$$\mathcal{T}_D$	6235.0	0.5482108116773968	$\mathcal{S}_R$$\mathcal{O}$	3584	0.5074827535434964	$\mathcal{S}_U$$\mathcal{T}_R$	3584	0.4812272379240392	$\mathcal{S}_U$$\mathcal{T}_L$	3584	0.49239201299961044	$\mathcal{S}_U$$\mathcal{T}_S$	3584	0.48795316230043095	$\mathcal{S}_U$$\mathcal{T}_D$	5865.0	0.5337968861578865	$\mathcal{S}_U$$\mathcal{O}$	10243.0	0.5635885338202825	passive
4096	0.5543029272242138	$\mathcal{S}_R$$\mathcal{T}_R$	4096	0.5251781194180986	$\mathcal{S}_R$$\mathcal{T}_L$	4096	0.51304541645376	$\mathcal{S}_R$$\mathcal{T}_S$	4096	0.5266673110290557	$\mathcal{S}_R$$\mathcal{T}_D$	7241.0	0.5464577962797234	$\mathcal{S}_R$$\mathcal{O}$	4096	0.5084649634305226	$\mathcal{S}_U$$\mathcal{T}_R$	4096	0.48319197221145477	$\mathcal{S}_U$$\mathcal{T}_L$	4096	0.49739538873903927	$\mathcal{S}_U$$\mathcal{T}_S$	4096	0.4851133180145511	$\mathcal{S}_U$$\mathcal{T}_D$	6897.0	0.539181852685107	$\mathcal{S}_U$$\mathcal{O}$			
4608	0.5552470594865064	$\mathcal{S}_R$$\mathcal{T}_R$	4608	0.529893911462027	$\mathcal{S}_R$$\mathcal{T}_L$	4608	0.513441112632395	$\mathcal{S}_R$$\mathcal{T}_S$	4608	0.5212447887234367	$\mathcal{S}_R$$\mathcal{T}_D$	8239.0	0.5472053696912001	$\mathcal{S}_R$$\mathcal{O}$	4608	0.5425344125895334	$\mathcal{S}_U$$\mathcal{T}_R$	4608	0.5299465979141444	$\mathcal{S}_U$$\mathcal{T}_L$	4608	0.5019436310625813	$\mathcal{S}_U$$\mathcal{T}_S$	4608	0.5083840005180527	$\mathcal{S}_U$$\mathcal{T}_D$	7962.0	0.528379440243565	$\mathcal{S}_U$$\mathcal{O}$			
5120	0.5526946605168191	$\mathcal{S}_R$$\mathcal{T}_R$	5120	0.5478195190659051	$\mathcal{S}_R$$\mathcal{T}_L$	5120	0.5143156958769292	$\mathcal{S}_R$$\mathcal{T}_S$	5120	0.5218112379478468	$\mathcal{S}_R$$\mathcal{T}_D$	9228.0	0.5493608664816324	$\mathcal{S}_R$$\mathcal{O}$	5120	0.5495820236672425	$\mathcal{S}_U$$\mathcal{T}_R$	5120	0.5033701248939463	$\mathcal{S}_U$$\mathcal{T}_L$	5120	0.49477208836190706	$\mathcal{S}_U$$\mathcal{T}_S$	5120	0.5099789094979602	$\mathcal{S}_U$$\mathcal{T}_D$	9083.0	0.5413381130133413	$\mathcal{S}_U$$\mathcal{O}$			
5632	0.5537497333959194	$\mathcal{S}_R$$\mathcal{T}_R$	5632	0.5483493442955732	$\mathcal{S}_R$$\mathcal{T}_L$	5632	0.5132774797396675	$\mathcal{S}_R$$\mathcal{T}_S$	5632	0.5232608028590667	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0	0.5494529906863783	$\mathcal{S}_R$$\mathcal{O}$	5632	0.5481445549505948	$\mathcal{S}_U$$\mathcal{T}_R$	5632	0.5311722382469272	$\mathcal{S}_U$$\mathcal{T}_L$	5632	0.5103457580806392	$\mathcal{S}_U$$\mathcal{T}_S$	5632	0.505357235228157	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0	0.5517754455319542	$\mathcal{S}_U$$\mathcal{O}$			
6144	0.5569003812119353	$\mathcal{S}_R$$\mathcal{T}_R$	6144	0.5499626313184125	$\mathcal{S}_R$$\mathcal{T}_L$	6144	0.5329166183496027	$\mathcal{S}_R$$\mathcal{T}_S$	6144	0.5230383084744291	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0		$\mathcal{S}_R$$\mathcal{O}$	6144	0.5487051667702034	$\mathcal{S}_U$$\mathcal{T}_R$	6144	0.5093738621034832	$\mathcal{S}_U$$\mathcal{T}_L$	6144	0.5098915342916374	$\mathcal{S}_U$$\mathcal{T}_S$	6144	0.487520935834662	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0		$\mathcal{S}_U$$\mathcal{O}$			
6656	0.5518997074980702	$\mathcal{S}_R$$\mathcal{T}_R$	6656	0.5642859967400242	$\mathcal{S}_R$$\mathcal{T}_L$	6656	0.5569617245967434	$\mathcal{S}_R$$\mathcal{T}_S$	6656	0.5479586558289286	$\mathcal{S}_R$$\mathcal{T}_D$				6656	0.5478146612336635	$\mathcal{S}_U$$\mathcal{T}_R$	6656	0.5011123904604132	$\mathcal{S}_U$$\mathcal{T}_L$	6656	0.5066710094223082	$\mathcal{S}_U$$\mathcal{T}_S$	6656	0.5040822178767814	$\mathcal{S}_U$$\mathcal{T}_D$						
7168	0.5500886474771278	$\mathcal{S}_R$$\mathcal{T}_R$	7168	0.5664603392448431	$\mathcal{S}_R$$\mathcal{T}_L$	7168	0.5557380161129307	$\mathcal{S}_R$$\mathcal{T}_S$	7168	0.543235604556684	$\mathcal{S}_R$$\mathcal{T}_D$				7168	0.5401941107596213	$\mathcal{S}_U$$\mathcal{T}_R$	7168	0.5125832044017162	$\mathcal{S}_U$$\mathcal{T}_L$	7168	0.5093448714138153	$\mathcal{S}_U$$\mathcal{T}_S$	7168	0.5040257023623321	$\mathcal{S}_U$$\mathcal{T}_D$						
7680	0.5515446339317565	$\mathcal{S}_R$$\mathcal{T}_R$	7680	0.559711416412251	$\mathcal{S}_R$$\mathcal{T}_L$	7680	0.5539866396879594	$\mathcal{S}_R$$\mathcal{T}_S$	7680	0.5514794207001459	$\mathcal{S}_R$$\mathcal{T}_D$				7680	0.5342898452153029	$\mathcal{S}_U$$\mathcal{T}_R$	7680	0.5140129114704818	$\mathcal{S}_U$$\mathcal{T}_L$	7680	0.5329302262694453	$\mathcal{S}_U$$\mathcal{T}_S$	7680	0.5009424134629773	$\mathcal{S}_U$$\mathcal{T}_D$						
8192	0.5585450561174984	$\mathcal{S}_R$$\mathcal{T}_R$	8192	0.5577806993916122	$\mathcal{S}_R$$\mathcal{T}_L$	8192	0.5521945510911164	$\mathcal{S}_R$$\mathcal{T}_S$	8192	0.5491442663776565	$\mathcal{S}_R$$\mathcal{T}_D$				8192	0.5489478789415102	$\mathcal{S}_U$$\mathcal{T}_R$	8192	0.5350690821632712	$\mathcal{S}_U$$\mathcal{T}_L$	8192	0.5282560564100213	$\mathcal{S}_U$$\mathcal{T}_S$	8192	0.4984175684600682	$\mathcal{S}_U$$\mathcal{T}_D$						
8704	0.5500301093906508	$\mathcal{S}_R$$\mathcal{T}_R$	8704	0.5562064699261248	$\mathcal{S}_R$$\mathcal{T}_L$	8704	0.5492099658009925	$\mathcal{S}_R$$\mathcal{T}_S$	8704	0.5494628469836099	$\mathcal{S}_R$$\mathcal{T}_D$				8704	0.5497140339534817	$\mathcal{S}_U$$\mathcal{T}_R$	8704	0.5323314790988783	$\mathcal{S}_U$$\mathcal{T}_L$	8704	0.5291818539112585	$\mathcal{S}_U$$\mathcal{T}_S$	8704	0.5250082784775504	$\mathcal{S}_U$$\mathcal{T}_D$						
9216	0.547957967985343	$\mathcal{S}_R$$\mathcal{T}_R$	9216	0.5543607248376528	$\mathcal{S}_R$$\mathcal{T}_L$	9216	0.5510668884426436	$\mathcal{S}_R$$\mathcal{T}_S$	9216	0.5466672226339234	$\mathcal{S}_R$$\mathcal{T}_D$				9216	0.5434158112509196	$\mathcal{S}_U$$\mathcal{T}_R$	9216	0.5372298344470189	$\mathcal{S}_U$$\mathcal{T}_L$	9216	0.5296585153082244	$\mathcal{S}_U$$\mathcal{T}_S$	9216	0.528321253351126	$\mathcal{S}_U$$\mathcal{T}_D$						
9728	0.5491919692207207	$\mathcal{S}_R$$\mathcal{T}_R$	9728	0.5516108923283182	$\mathcal{S}_R$$\mathcal{T}_L$	9728	0.5528323716360403	$\mathcal{S}_R$$\mathcal{T}_S$	9728	0.5423096979654386	$\mathcal{S}_R$$\mathcal{T}_D$				9616	0.545409733449118	$\mathcal{S}_U$$\mathcal{T}_R$	9657	0.536418367667615	$\mathcal{S}_U$$\mathcal{T}_L$	9621	0.5314960700303075	$\mathcal{S}_U$$\mathcal{T}_S$	9625	0.5359814531093497	$\mathcal{S}_U$$\mathcal{T}_D$						
10078	0.5499849550746457	$\mathcal{S}_R$$\mathcal{T}_R$	10075	0.5510770277922634	$\mathcal{S}_R$$\mathcal{T}_L$	10075	0.5517054799141482	$\mathcal{S}_R$$\mathcal{T}_S$	10075	0.5453843228727262	$\mathcal{S}_R$$\mathcal{T}_D$				9889	0.5525907507179889	$\mathcal{S}_U$$\mathcal{T}_R$	9957	0.540224534656118	$\mathcal{S}_U$$\mathcal{T}_L$	9902	0.5332651837080497	$\mathcal{S}_U$$\mathcal{T}_S$	9900	0.5395646054206712	$\mathcal{S}_U$$\mathcal{T}_D$						
10209	0.5493171893825052	$\mathcal{S}_R$$\mathcal{T}_R$	10193	0.5534165205472199	$\mathcal{S}_R$$\mathcal{T}_L$	10193	0.5536268691994474	$\mathcal{S}_R$$\mathcal{T}_S$	10193	0.5441024589894409	$\mathcal{S}_R$$\mathcal{T}_D$				10144	0.5559661148065994	$\mathcal{S}_U$$\mathcal{T}_R$	10180	0.5425740056899917	$\mathcal{S}_U$$\mathcal{T}_L$	10170	0.5352931437027401	$\mathcal{S}_U$$\mathcal{T}_S$	10134	0.5415959593687332	$\mathcal{S}_U$$\mathcal{T}_D$						
10209		$\mathcal{S}_R$$\mathcal{T}_R$	10193		$\mathcal{S}_R$$\mathcal{T}_L$	10193		$\mathcal{S}_R$$\mathcal{T}_S$	10193		$\mathcal{S}_R$$\mathcal{T}_D$				10144		$\mathcal{S}_U$$\mathcal{T}_R$	10180		$\mathcal{S}_U$$\mathcal{T}_L$	10170		$\mathcal{S}_U$$\mathcal{T}_S$	10134		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_loyalty_eval_mean_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
512	0.19711193962663973	$\mathcal{S}_R$$\mathcal{T}_R$	512	0.19711193962663973	$\mathcal{S}_R$$\mathcal{T}_L$	512	0.19711193962663973	$\mathcal{S}_R$$\mathcal{T}_S$	512	0.19711193962663973	$\mathcal{S}_R$$\mathcal{T}_D$	263.0	0.20057068583609017	$\mathcal{S}_R$$\mathcal{O}$	512	0.19711193962663973	$\mathcal{S}_U$$\mathcal{T}_R$	512	0.19711193962663973	$\mathcal{S}_U$$\mathcal{T}_L$	512	0.19711193962663973	$\mathcal{S}_U$$\mathcal{T}_S$	512	0.19711193962663973	$\mathcal{S}_U$$\mathcal{T}_D$	263.0	0.20057068583609017	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.17416476934224226	passive
1024	0.19685868458968883	$\mathcal{S}_R$$\mathcal{T}_R$	1024	0.2032559980323926	$\mathcal{S}_R$$\mathcal{T}_L$	1024	0.19742595137321373	$\mathcal{S}_R$$\mathcal{T}_S$	1024	0.1991481270760862	$\mathcal{S}_R$$\mathcal{T}_D$	1248.0	0.18817881448020235	$\mathcal{S}_R$$\mathcal{O}$	1024	0.19995595783612807	$\mathcal{S}_U$$\mathcal{T}_R$	1024	0.21398452911883978	$\mathcal{S}_U$$\mathcal{T}_L$	1024	0.20179846414079514	$\mathcal{S}_U$$\mathcal{T}_S$	1024	0.20426880903820807	$\mathcal{S}_U$$\mathcal{T}_D$	1259.0	0.20436544168621315	$\mathcal{S}_U$$\mathcal{O}$	1707.1666666666667	0.17416476934224226	passive
1536	0.19429886867832324	$\mathcal{S}_R$$\mathcal{T}_R$	1536	0.2015326018936562	$\mathcal{S}_R$$\mathcal{T}_L$	1536	0.19507400464668667	$\mathcal{S}_R$$\mathcal{T}_S$	1536	0.1955394401089693	$\mathcal{S}_R$$\mathcal{T}_D$	2248.0	0.1836492785389574	$\mathcal{S}_R$$\mathcal{O}$	1536	0.20148253094083232	$\mathcal{S}_U$$\mathcal{T}_R$	1536	0.20754857573342225	$\mathcal{S}_U$$\mathcal{T}_L$	1536	0.20233064447431806	$\mathcal{S}_U$$\mathcal{T}_S$	1536	0.20517272506870662	$\mathcal{S}_U$$\mathcal{T}_D$	2216.0	0.1986942440959336	$\mathcal{S}_U$$\mathcal{O}$	3414.3333333333335	0.17416476934224226	passive
2048	0.19370320538815985	$\mathcal{S}_R$$\mathcal{T}_R$	2048	0.2013668523508365	$\mathcal{S}_R$$\mathcal{T}_L$	2048	0.19374916112261767	$\mathcal{S}_R$$\mathcal{T}_S$	2048	0.19507113047879557	$\mathcal{S}_R$$\mathcal{T}_D$	3246.0	0.1800136140894264	$\mathcal{S}_R$$\mathcal{O}$	2048	0.20153286167633674	$\mathcal{S}_U$$\mathcal{T}_R$	2048	0.20969505083298554	$\mathcal{S}_U$$\mathcal{T}_L$	2048	0.20209885211880915	$\mathcal{S}_U$$\mathcal{T}_S$	2048	0.20531997648447517	$\mathcal{S}_U$$\mathcal{T}_D$	3073.0	0.19566749597727853	$\mathcal{S}_U$$\mathcal{O}$	5121.5	0.17416476934224226	passive
2560	0.19307217940632568	$\mathcal{S}_R$$\mathcal{T}_R$	2560	0.20214120183822715	$\mathcal{S}_R$$\mathcal{T}_L$	2560	0.19354719248172936	$\mathcal{S}_R$$\mathcal{T}_S$	2560	0.19409228167056938	$\mathcal{S}_R$$\mathcal{T}_D$	4239.0	0.17794086548335444	$\mathcal{S}_R$$\mathcal{O}$	2560	0.20239486613591887	$\mathcal{S}_U$$\mathcal{T}_R$	2560	0.21232445568082992	$\mathcal{S}_U$$\mathcal{T}_L$	2560	0.20511964275904948	$\mathcal{S}_U$$\mathcal{T}_S$	2560	0.2066483360777299	$\mathcal{S}_U$$\mathcal{T}_D$	3930.0	0.19258589487729827	$\mathcal{S}_U$$\mathcal{O}$	6828.666666666667	0.17416476934224226	passive
3072	0.1922256577009822	$\mathcal{S}_R$$\mathcal{T}_R$	3072	0.2001878493528563	$\mathcal{S}_R$$\mathcal{T}_L$	3072	0.19289419368101504	$\mathcal{S}_R$$\mathcal{T}_S$	3072	0.193356086919976	$\mathcal{S}_R$$\mathcal{T}_D$	5235.0	0.17747504793443244	$\mathcal{S}_R$$\mathcal{O}$	3072	0.20532853474797952	$\mathcal{S}_U$$\mathcal{T}_R$	3072	0.21636159144665834	$\mathcal{S}_U$$\mathcal{T}_L$	3072	0.20580459027359596	$\mathcal{S}_U$$\mathcal{T}_S$	3072	0.20783382703471398	$\mathcal{S}_U$$\mathcal{T}_D$	4829.0	0.18863567646699295	$\mathcal{S}_U$$\mathcal{O}$	8535.833333333334	0.17416476934224226	passive
3584	0.19161604944369026	$\mathcal{S}_R$$\mathcal{T}_R$	3584	0.1999643163852621	$\mathcal{S}_R$$\mathcal{T}_L$	3584	0.19154728906190513	$\mathcal{S}_R$$\mathcal{T}_S$	3584	0.19321249838640464	$\mathcal{S}_R$$\mathcal{T}_D$	6235.0	0.17782394884961797	$\mathcal{S}_R$$\mathcal{O}$	3584	0.20572950889265754	$\mathcal{S}_U$$\mathcal{T}_R$	3584	0.2101899319820669	$\mathcal{S}_U$$\mathcal{T}_L$	3584	0.2048018840611728	$\mathcal{S}_U$$\mathcal{T}_S$	3584	0.20609996019409216	$\mathcal{S}_U$$\mathcal{T}_D$	5865.0	0.18583229075203542	$\mathcal{S}_U$$\mathcal{O}$	10243.0	0.17416476934224226	passive
4096	0.18999185336414492	$\mathcal{S}_R$$\mathcal{T}_R$	4096	0.19871743687373558	$\mathcal{S}_R$$\mathcal{T}_L$	4096	0.191562820371756	$\mathcal{S}_R$$\mathcal{T}_S$	4096	0.19324272558105818	$\mathcal{S}_R$$\mathcal{T}_D$	7241.0	0.17784808453469977	$\mathcal{S}_R$$\mathcal{O}$	4096	0.20214455912577056	$\mathcal{S}_U$$\mathcal{T}_R$	4096	0.20704106922931476	$\mathcal{S}_U$$\mathcal{T}_L$	4096	0.20264137693466608	$\mathcal{S}_U$$\mathcal{T}_S$	4096	0.20432759107068899	$\mathcal{S}_U$$\mathcal{T}_D$	6897.0	0.18322064125731877	$\mathcal{S}_U$$\mathcal{O}$			
4608	0.18910600568410194	$\mathcal{S}_R$$\mathcal{T}_R$	4608	0.19628666538048659	$\mathcal{S}_R$$\mathcal{T}_L$	4608	0.18966471294645257	$\mathcal{S}_R$$\mathcal{T}_S$	4608	0.19238848619422141	$\mathcal{S}_R$$\mathcal{T}_D$	8239.0	0.17783666365703957	$\mathcal{S}_R$$\mathcal{O}$	4608	0.19856289092841442	$\mathcal{S}_U$$\mathcal{T}_R$	4608	0.20493323157507046	$\mathcal{S}_U$$\mathcal{T}_L$	4608	0.20020039424672556	$\mathcal{S}_U$$\mathcal{T}_S$	4608	0.20234097273761723	$\mathcal{S}_U$$\mathcal{T}_D$	7962.0	0.18039638786340428	$\mathcal{S}_U$$\mathcal{O}$			
5120	0.1869511976298215	$\mathcal{S}_R$$\mathcal{T}_R$	5120	0.19505983652028214	$\mathcal{S}_R$$\mathcal{T}_L$	5120	0.1886798256542699	$\mathcal{S}_R$$\mathcal{T}_S$	5120	0.19135152175131775	$\mathcal{S}_R$$\mathcal{T}_D$	9228.0	0.17806961827716497	$\mathcal{S}_R$$\mathcal{O}$	5120	0.19637885659849316	$\mathcal{S}_U$$\mathcal{T}_R$	5120	0.2047241415467738	$\mathcal{S}_U$$\mathcal{T}_L$	5120	0.19909487981335475	$\mathcal{S}_U$$\mathcal{T}_S$	5120	0.2005533474012964	$\mathcal{S}_U$$\mathcal{T}_D$	9083.0	0.17923508425231652	$\mathcal{S}_U$$\mathcal{O}$			
5632	0.18576978783290907	$\mathcal{S}_R$$\mathcal{T}_R$	5632	0.19256528936024078	$\mathcal{S}_R$$\mathcal{T}_L$	5632	0.1870984870281052	$\mathcal{S}_R$$\mathcal{T}_S$	5632	0.189764364291085	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0	0.17695331638785725	$\mathcal{S}_R$$\mathcal{O}$	5632	0.1941894616430475	$\mathcal{S}_U$$\mathcal{T}_R$	5632	0.2008317037570234	$\mathcal{S}_U$$\mathcal{T}_L$	5632	0.197348137963988	$\mathcal{S}_U$$\mathcal{T}_S$	5632	0.19925534305319192	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0	0.17782452586797148	$\mathcal{S}_U$$\mathcal{O}$			
6144	0.1834495658244832	$\mathcal{S}_R$$\mathcal{T}_R$	6144	0.1906535687692444	$\mathcal{S}_R$$\mathcal{T}_L$	6144	0.18546986541430557	$\mathcal{S}_R$$\mathcal{T}_S$	6144	0.18856401325750924	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0		$\mathcal{S}_R$$\mathcal{O}$	6144	0.19246720282165974	$\mathcal{S}_U$$\mathcal{T}_R$	6144	0.19899197620320538	$\mathcal{S}_U$$\mathcal{T}_L$	6144	0.19523777213338298	$\mathcal{S}_U$$\mathcal{T}_S$	6144	0.1985188872984042	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0		$\mathcal{S}_U$$\mathcal{O}$			
6656	0.18198096950677203	$\mathcal{S}_R$$\mathcal{T}_R$	6656	0.18806320729828044	$\mathcal{S}_R$$\mathcal{T}_L$	6656	0.18369626128719793	$\mathcal{S}_R$$\mathcal{T}_S$	6656	0.18637657719632836	$\mathcal{S}_R$$\mathcal{T}_D$				6656	0.1897654011578903	$\mathcal{S}_U$$\mathcal{T}_R$	6656	0.19783043331952999	$\mathcal{S}_U$$\mathcal{T}_L$	6656	0.19223787293423364	$\mathcal{S}_U$$\mathcal{T}_S$	6656	0.19622568687125616	$\mathcal{S}_U$$\mathcal{T}_D$						
7168	0.18034780833835193	$\mathcal{S}_R$$\mathcal{T}_R$	7168	0.18597656249812763	$\mathcal{S}_R$$\mathcal{T}_L$	7168	0.18233671774909244	$\mathcal{S}_R$$\mathcal{T}_S$	7168	0.18424730355135896	$\mathcal{S}_R$$\mathcal{T}_D$				7168	0.18758719969861062	$\mathcal{S}_U$$\mathcal{T}_R$	7168	0.1954357571775317	$\mathcal{S}_U$$\mathcal{T}_L$	7168	0.19015453622791023	$\mathcal{S}_U$$\mathcal{T}_S$	7168	0.1930994821336549	$\mathcal{S}_U$$\mathcal{T}_D$						
7680	0.1789043110357752	$\mathcal{S}_R$$\mathcal{T}_R$	7680	0.18390347517727676	$\mathcal{S}_R$$\mathcal{T}_L$	7680	0.1806651235341289	$\mathcal{S}_R$$\mathcal{T}_S$	7680	0.18233853550310575	$\mathcal{S}_R$$\mathcal{T}_D$				7680	0.18446589976279068	$\mathcal{S}_U$$\mathcal{T}_R$	7680	0.18955923524949425	$\mathcal{S}_U$$\mathcal{T}_L$	7680	0.1882856257193233	$\mathcal{S}_U$$\mathcal{T}_S$	7680	0.18960857664245434	$\mathcal{S}_U$$\mathcal{T}_D$						
8192	0.17780715353564633	$\mathcal{S}_R$$\mathcal{T}_R$	8192	0.18168674169770957	$\mathcal{S}_R$$\mathcal{T}_L$	8192	0.17974309842742278	$\mathcal{S}_R$$\mathcal{T}_S$	8192	0.1803534449050661	$\mathcal{S}_R$$\mathcal{T}_D$				8192	0.18117340385874894	$\mathcal{S}_U$$\mathcal{T}_R$	8192	0.18499305933928245	$\mathcal{S}_U$$\mathcal{T}_L$	8192	0.18414038696680343	$\mathcal{S}_U$$\mathcal{T}_S$	8192	0.18601162013686023	$\mathcal{S}_U$$\mathcal{T}_D$						
8704	0.17702696887117633	$\mathcal{S}_R$$\mathcal{T}_R$	8704	0.18005620999053953	$\mathcal{S}_R$$\mathcal{T}_L$	8704	0.17872135982725726	$\mathcal{S}_R$$\mathcal{T}_S$	8704	0.17864000077177866	$\mathcal{S}_R$$\mathcal{T}_D$				8704	0.17935835617163068	$\mathcal{S}_U$$\mathcal{T}_R$	8704	0.18149140198909983	$\mathcal{S}_U$$\mathcal{T}_L$	8704	0.18143958402923177	$\mathcal{S}_U$$\mathcal{T}_S$	8704	0.18272205106812436	$\mathcal{S}_U$$\mathcal{T}_D$						
9216	0.17640116043964885	$\mathcal{S}_R$$\mathcal{T}_R$	9216	0.1784311122915325	$\mathcal{S}_R$$\mathcal{T}_L$	9216	0.17755344413882615	$\mathcal{S}_R$$\mathcal{T}_S$	9216	0.17705541333040406	$\mathcal{S}_R$$\mathcal{T}_D$				9216	0.17770747164532594	$\mathcal{S}_U$$\mathcal{T}_R$	9216	0.17850900077285883	$\mathcal{S}_U$$\mathcal{T}_L$	9216	0.17983608714839103	$\mathcal{S}_U$$\mathcal{T}_S$	9216	0.18020380742308847	$\mathcal{S}_U$$\mathcal{T}_D$						
9728	0.1755915984866084	$\mathcal{S}_R$$\mathcal{T}_R$	9728	0.17707440664714894	$\mathcal{S}_R$$\mathcal{T}_L$	9728	0.17643756049021184	$\mathcal{S}_R$$\mathcal{T}_S$	9728	0.17549906547345037	$\mathcal{S}_R$$\mathcal{T}_D$				9616	0.17655179154693354	$\mathcal{S}_U$$\mathcal{T}_R$	9657	0.17649580565686848	$\mathcal{S}_U$$\mathcal{T}_L$	9621	0.17836233018810657	$\mathcal{S}_U$$\mathcal{T}_S$	9625	0.17839751771504017	$\mathcal{S}_U$$\mathcal{T}_D$						
10078	0.17497613306853418	$\mathcal{S}_R$$\mathcal{T}_R$	10075	0.17641399618286838	$\mathcal{S}_R$$\mathcal{T}_L$	10075	0.17584830494256642	$\mathcal{S}_R$$\mathcal{T}_S$	10075	0.17464409919691423	$\mathcal{S}_R$$\mathcal{T}_D$				9889	0.17579418319790382	$\mathcal{S}_U$$\mathcal{T}_R$	9957	0.1759956019171318	$\mathcal{S}_U$$\mathcal{T}_L$	9902	0.17755373231880792	$\mathcal{S}_U$$\mathcal{T}_S$	9900	0.17748311863587327	$\mathcal{S}_U$$\mathcal{T}_D$						
10209	0.17472530962037258	$\mathcal{S}_R$$\mathcal{T}_R$	10193	0.17619562541766856	$\mathcal{S}_R$$\mathcal{T}_L$	10193	0.17567470948438127	$\mathcal{S}_R$$\mathcal{T}_S$	10193	0.17467349620095296	$\mathcal{S}_R$$\mathcal{T}_D$				10144	0.17560259164967532	$\mathcal{S}_U$$\mathcal{T}_R$	10180	0.175994964021401	$\mathcal{S}_U$$\mathcal{T}_L$	10170	0.17718142075445872	$\mathcal{S}_U$$\mathcal{T}_S$	10134	0.17716161602914907	$\mathcal{S}_U$$\mathcal{T}_D$						
10209		$\mathcal{S}_R$$\mathcal{T}_R$	10193		$\mathcal{S}_R$$\mathcal{T}_L$	10193		$\mathcal{S}_R$$\mathcal{T}_S$	10193		$\mathcal{S}_R$$\mathcal{T}_D$				10144		$\mathcal{S}_U$$\mathcal{T}_R$	10180		$\mathcal{S}_U$$\mathcal{T}_L$	10170		$\mathcal{S}_U$$\mathcal{T}_S$	10134		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_loyalty_eval_worst_f1_macro_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
512	0.28339333848701903	$\mathcal{S}_R$$\mathcal{T}_R$	512	0.28339333848701903	$\mathcal{S}_R$$\mathcal{T}_L$	512	0.28339333848701903	$\mathcal{S}_R$$\mathcal{T}_S$	512	0.28339333848701903	$\mathcal{S}_R$$\mathcal{T}_D$	263.0	0.29508301621850014	$\mathcal{S}_R$$\mathcal{O}$	512	0.28339333848701903	$\mathcal{S}_U$$\mathcal{T}_R$	512	0.28339333848701903	$\mathcal{S}_U$$\mathcal{T}_L$	512	0.28339333848701903	$\mathcal{S}_U$$\mathcal{T}_S$	512	0.28339333848701903	$\mathcal{S}_U$$\mathcal{T}_D$	263.0	0.29508301621850014	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.3390634143442323	passive
1024	0.298514721527468	$\mathcal{S}_R$$\mathcal{T}_R$	1024	0.3053451178451178	$\mathcal{S}_R$$\mathcal{T}_L$	1024	0.3235429392878035	$\mathcal{S}_R$$\mathcal{T}_S$	1024	0.2897571147802415	$\mathcal{S}_R$$\mathcal{T}_D$	1248.0	0.28339333848701903	$\mathcal{S}_R$$\mathcal{O}$	1024	0.32657004830917874	$\mathcal{S}_U$$\mathcal{T}_R$	1024	0.14858856275781349	$\mathcal{S}_U$$\mathcal{T}_L$	1024	0.32339246148497536	$\mathcal{S}_U$$\mathcal{T}_S$	1024	0.282425394038526	$\mathcal{S}_U$$\mathcal{T}_D$	1259.0	0.2965347566787206	$\mathcal{S}_U$$\mathcal{O}$	1707.1666666666667	0.3390634143442323	passive
1536	0.34163760365806395	$\mathcal{S}_R$$\mathcal{T}_R$	1536	0.2529195862529195	$\mathcal{S}_R$$\mathcal{T}_L$	1536	0.31685231460902136	$\mathcal{S}_R$$\mathcal{T}_S$	1536	0.3248334489465809	$\mathcal{S}_R$$\mathcal{T}_D$	2248.0	0.28339333848701903	$\mathcal{S}_R$$\mathcal{O}$	1536	0.3347653321337532	$\mathcal{S}_U$$\mathcal{T}_R$	1536	0.20461323763955344	$\mathcal{S}_U$$\mathcal{T}_L$	1536	0.30897943397943395	$\mathcal{S}_U$$\mathcal{T}_S$	1536	0.2900210084033613	$\mathcal{S}_U$$\mathcal{T}_D$	2216.0	0.288273512778958	$\mathcal{S}_U$$\mathcal{O}$	3414.3333333333335	0.3390634143442323	passive
2048	0.33888888888888885	$\mathcal{S}_R$$\mathcal{T}_R$	2048	0.26620798319327726	$\mathcal{S}_R$$\mathcal{T}_L$	2048	0.3346299878214771	$\mathcal{S}_R$$\mathcal{T}_S$	2048	0.28167918976726497	$\mathcal{S}_R$$\mathcal{T}_D$	3246.0	0.29271110553814034	$\mathcal{S}_R$$\mathcal{O}$	2048	0.32336182336182334	$\mathcal{S}_U$$\mathcal{T}_R$	2048	0.25570412377477597	$\mathcal{S}_U$$\mathcal{T}_L$	2048	0.31150793650793646	$\mathcal{S}_U$$\mathcal{T}_S$	2048	0.30687830687830686	$\mathcal{S}_U$$\mathcal{T}_D$	3073.0	0.3034155463815673	$\mathcal{S}_U$$\mathcal{O}$	5121.5	0.3390634143442323	passive
2560	0.28333333333333327	$\mathcal{S}_R$$\mathcal{T}_R$	2560	0.26805159311679555	$\mathcal{S}_R$$\mathcal{T}_L$	2560	0.3491740715424925	$\mathcal{S}_R$$\mathcal{T}_S$	2560	0.25015693659761457	$\mathcal{S}_R$$\mathcal{T}_D$	4239.0	0.32006535947712417	$\mathcal{S}_R$$\mathcal{O}$	2560	0.3073412698412698	$\mathcal{S}_U$$\mathcal{T}_R$	2560	0.22788489098420603	$\mathcal{S}_U$$\mathcal{T}_L$	2560	0.28809523809523807	$\mathcal{S}_U$$\mathcal{T}_S$	2560	0.2560185185185185	$\mathcal{S}_U$$\mathcal{T}_D$	3930.0	0.2879904888663143	$\mathcal{S}_U$$\mathcal{O}$	6828.666666666667	0.3390634143442323	passive
3072	0.28333333333333327	$\mathcal{S}_R$$\mathcal{T}_R$	3072	0.26250464511334076	$\mathcal{S}_R$$\mathcal{T}_L$	3072	0.3403891250486821	$\mathcal{S}_R$$\mathcal{T}_S$	3072	0.2782805378043473	$\mathcal{S}_R$$\mathcal{T}_D$	5235.0	0.331431334622824	$\mathcal{S}_R$$\mathcal{O}$	3072	0.2430555555555555	$\mathcal{S}_U$$\mathcal{T}_R$	3072	0.20973906764622738	$\mathcal{S}_U$$\mathcal{T}_L$	3072	0.2751322751322751	$\mathcal{S}_U$$\mathcal{T}_S$	3072	0.24442340067340065	$\mathcal{S}_U$$\mathcal{T}_D$	4829.0	0.30777777777777776	$\mathcal{S}_U$$\mathcal{O}$	8535.833333333334	0.3390634143442323	passive
3584	0.30245849297573435	$\mathcal{S}_R$$\mathcal{T}_R$	3584	0.24204928348150853	$\mathcal{S}_R$$\mathcal{T}_L$	3584	0.3277989374584945	$\mathcal{S}_R$$\mathcal{T}_S$	3584	0.2561220043572984	$\mathcal{S}_R$$\mathcal{T}_D$	6235.0	0.333068783068783	$\mathcal{S}_R$$\mathcal{O}$	3584	0.23634690591212326	$\mathcal{S}_U$$\mathcal{T}_R$	3584	0.22416225749559082	$\mathcal{S}_U$$\mathcal{T}_L$	3584	0.2861818098887064	$\mathcal{S}_U$$\mathcal{T}_S$	3584	0.26400966183574875	$\mathcal{S}_U$$\mathcal{T}_D$	5865.0	0.30275106837606836	$\mathcal{S}_U$$\mathcal{O}$	10243.0	0.3390634143442323	passive
4096	0.28888888888888886	$\mathcal{S}_R$$\mathcal{T}_R$	4096	0.2709700300341649	$\mathcal{S}_R$$\mathcal{T}_L$	4096	0.27168803418803417	$\mathcal{S}_R$$\mathcal{T}_S$	4096	0.27807017543859647	$\mathcal{S}_R$$\mathcal{T}_D$	7241.0	0.3222222222222222	$\mathcal{S}_R$$\mathcal{O}$	4096	0.23070133963750983	$\mathcal{S}_U$$\mathcal{T}_R$	4096	0.2349406009783368	$\mathcal{S}_U$$\mathcal{T}_L$	4096	0.29570561941251594	$\mathcal{S}_U$$\mathcal{T}_S$	4096	0.23148148148148148	$\mathcal{S}_U$$\mathcal{T}_D$	6897.0	0.32670940170940166	$\mathcal{S}_U$$\mathcal{O}$			
4608	0.2537037037037037	$\mathcal{S}_R$$\mathcal{T}_R$	4608	0.26339376001973114	$\mathcal{S}_R$$\mathcal{T}_L$	4608	0.3193920335429769	$\mathcal{S}_R$$\mathcal{T}_S$	4608	0.2407407407407407	$\mathcal{S}_R$$\mathcal{T}_D$	8239.0	0.3222222222222222	$\mathcal{S}_R$$\mathcal{O}$	4608	0.2537037037037037	$\mathcal{S}_U$$\mathcal{T}_R$	4608	0.2537037037037037	$\mathcal{S}_U$$\mathcal{T}_L$	4608	0.2987077987077987	$\mathcal{S}_U$$\mathcal{T}_S$	4608	0.20875420875420872	$\mathcal{S}_U$$\mathcal{T}_D$	7962.0	0.31505376344086017	$\mathcal{S}_U$$\mathcal{O}$			
5120	0.2537037037037037	$\mathcal{S}_R$$\mathcal{T}_R$	5120	0.2680932629462041	$\mathcal{S}_R$$\mathcal{T}_L$	5120	0.32929292929292925	$\mathcal{S}_R$$\mathcal{T}_S$	5120	0.2407407407407407	$\mathcal{S}_R$$\mathcal{T}_D$	9228.0	0.3222222222222222	$\mathcal{S}_R$$\mathcal{O}$	5120	0.2736892736892737	$\mathcal{S}_U$$\mathcal{T}_R$	5120	0.23148148148148148	$\mathcal{S}_U$$\mathcal{T}_L$	5120	0.3147527910685805	$\mathcal{S}_U$$\mathcal{T}_S$	5120	0.19497354497354494	$\mathcal{S}_U$$\mathcal{T}_D$	9083.0	0.3277777777777777	$\mathcal{S}_U$$\mathcal{O}$			
5632	0.25925925925925924	$\mathcal{S}_R$$\mathcal{T}_R$	5632	0.2680932629462041	$\mathcal{S}_R$$\mathcal{T}_L$	5632	0.3333333333333333	$\mathcal{S}_R$$\mathcal{T}_S$	5632	0.2537037037037037	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0	0.33055555555555555	$\mathcal{S}_R$$\mathcal{O}$	5632	0.27153051290982316	$\mathcal{S}_U$$\mathcal{T}_R$	5632	0.2537037037037037	$\mathcal{S}_U$$\mathcal{T}_L$	5632	0.2692982456140351	$\mathcal{S}_U$$\mathcal{T}_S$	5632	0.20359547859547858	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0	0.3277777777777777	$\mathcal{S}_U$$\mathcal{O}$			
6144	0.3148148148148148	$\mathcal{S}_R$$\mathcal{T}_R$	6144	0.2680932629462041	$\mathcal{S}_R$$\mathcal{T}_L$	6144	0.3376736111111111	$\mathcal{S}_R$$\mathcal{T}_S$	6144	0.2537037037037037	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0		$\mathcal{S}_R$$\mathcal{O}$	6144	0.3226815001008549	$\mathcal{S}_U$$\mathcal{T}_R$	6144	0.25925925925925924	$\mathcal{S}_U$$\mathcal{T}_L$	6144	0.2722222222222222	$\mathcal{S}_U$$\mathcal{T}_S$	6144	0.24010341510341507	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0		$\mathcal{S}_U$$\mathcal{O}$			
6656	0.3148148148148148	$\mathcal{S}_R$$\mathcal{T}_R$	6656	0.2706327376452358	$\mathcal{S}_R$$\mathcal{T}_L$	6656	0.3376736111111111	$\mathcal{S}_R$$\mathcal{T}_S$	6656	0.2643097643097643	$\mathcal{S}_R$$\mathcal{T}_D$				6656	0.3220355634148737	$\mathcal{S}_U$$\mathcal{T}_R$	6656	0.2643097643097643	$\mathcal{S}_U$$\mathcal{T}_L$	6656	0.2722222222222222	$\mathcal{S}_U$$\mathcal{T}_S$	6656	0.23910519763460938	$\mathcal{S}_U$$\mathcal{T}_D$						
7168	0.3148148148148148	$\mathcal{S}_R$$\mathcal{T}_R$	7168	0.2706327376452358	$\mathcal{S}_R$$\mathcal{T}_L$	7168	0.33099593698672036	$\mathcal{S}_R$$\mathcal{T}_S$	7168	0.2563352826510721	$\mathcal{S}_R$$\mathcal{T}_D$				7168	0.35741545893719806	$\mathcal{S}_U$$\mathcal{T}_R$	7168	0.2772727272727272	$\mathcal{S}_U$$\mathcal{T}_L$	7168	0.27115384615384613	$\mathcal{S}_U$$\mathcal{T}_S$	7168	0.2601611351611351	$\mathcal{S}_U$$\mathcal{T}_D$						
7680	0.3148148148148148	$\mathcal{S}_R$$\mathcal{T}_R$	7680	0.2797830644426214	$\mathcal{S}_R$$\mathcal{T}_L$	7680	0.33099593698672036	$\mathcal{S}_R$$\mathcal{T}_S$	7680	0.2563352826510721	$\mathcal{S}_R$$\mathcal{T}_D$				7680	0.35021985747611284	$\mathcal{S}_U$$\mathcal{T}_R$	7680	0.3277777777777777	$\mathcal{S}_U$$\mathcal{T}_L$	7680	0.2648343208251042	$\mathcal{S}_U$$\mathcal{T}_S$	7680	0.26370223008154037	$\mathcal{S}_U$$\mathcal{T}_D$						
8192	0.316077441077441	$\mathcal{S}_R$$\mathcal{T}_R$	8192	0.28249429674036514	$\mathcal{S}_R$$\mathcal{T}_L$	8192	0.33099593698672036	$\mathcal{S}_R$$\mathcal{T}_S$	8192	0.2566194542907425	$\mathcal{S}_R$$\mathcal{T}_D$				8192	0.33218410032186985	$\mathcal{S}_U$$\mathcal{T}_R$	8192	0.3277777777777777	$\mathcal{S}_U$$\mathcal{T}_L$	8192	0.2648343208251042	$\mathcal{S}_U$$\mathcal{T}_S$	8192	0.2766651930445034	$\mathcal{S}_U$$\mathcal{T}_D$						
8704	0.3148148148148148	$\mathcal{S}_R$$\mathcal{T}_R$	8704	0.2847041847041847	$\mathcal{S}_R$$\mathcal{T}_L$	8704	0.27544038143116484	$\mathcal{S}_R$$\mathcal{T}_S$	8704	0.2595434308989296	$\mathcal{S}_R$$\mathcal{T}_D$				8704	0.3398938508887633	$\mathcal{S}_U$$\mathcal{T}_R$	8704	0.3310921717171717	$\mathcal{S}_U$$\mathcal{T}_L$	8704	0.2648343208251042	$\mathcal{S}_U$$\mathcal{T}_S$	8704	0.2648343208251042	$\mathcal{S}_U$$\mathcal{T}_D$						
9216	0.3148148148148148	$\mathcal{S}_R$$\mathcal{T}_R$	9216	0.25925925925925924	$\mathcal{S}_R$$\mathcal{T}_L$	9216	0.27544038143116484	$\mathcal{S}_R$$\mathcal{T}_S$	9216	0.26232120867670744	$\mathcal{S}_R$$\mathcal{T}_D$				9216	0.33600348837771105	$\mathcal{S}_U$$\mathcal{T}_R$	9216	0.3286796536796536	$\mathcal{S}_U$$\mathcal{T}_L$	9216	0.27048611111111104	$\mathcal{S}_U$$\mathcal{T}_S$	9216	0.2677777777777777	$\mathcal{S}_U$$\mathcal{T}_D$						
9728	0.3148148148148148	$\mathcal{S}_R$$\mathcal{T}_R$	9728	0.25834851244687307	$\mathcal{S}_R$$\mathcal{T}_L$	9728	0.27838383838383834	$\mathcal{S}_R$$\mathcal{T}_S$	9728	0.270056952503761	$\mathcal{S}_R$$\mathcal{T}_D$				9616	0.3367192477141601	$\mathcal{S}_U$$\mathcal{T}_R$	9657	0.3269435425685426	$\mathcal{S}_U$$\mathcal{T}_L$	9621	0.2736120254553434	$\mathcal{S}_U$$\mathcal{T}_S$	9625	0.3233333333333333	$\mathcal{S}_U$$\mathcal{T}_D$						
10078	0.3148148148148148	$\mathcal{S}_R$$\mathcal{T}_R$	10075	0.25834851244687307	$\mathcal{S}_R$$\mathcal{T}_L$	10075	0.27838383838383834	$\mathcal{S}_R$$\mathcal{T}_S$	10075	0.27903207965588545	$\mathcal{S}_R$$\mathcal{T}_D$				9889	0.3385072426056033	$\mathcal{S}_U$$\mathcal{T}_R$	9957	0.3269435425685426	$\mathcal{S}_U$$\mathcal{T}_L$	9902	0.2722222222222222	$\mathcal{S}_U$$\mathcal{T}_S$	9900	0.3233333333333333	$\mathcal{S}_U$$\mathcal{T}_D$						
10209	0.3148148148148148	$\mathcal{S}_R$$\mathcal{T}_R$	10193	0.25834851244687307	$\mathcal{S}_R$$\mathcal{T}_L$	10193	0.2783838383838384	$\mathcal{S}_R$$\mathcal{T}_S$	10193	0.27903207965588545	$\mathcal{S}_R$$\mathcal{T}_D$				10144	0.33444278854114917	$\mathcal{S}_U$$\mathcal{T}_R$	10180	0.3260416666666666	$\mathcal{S}_U$$\mathcal{T}_L$	10170	0.27486772486772487	$\mathcal{S}_U$$\mathcal{T}_S$	10134	0.3233333333333333	$\mathcal{S}_U$$\mathcal{T}_D$						
10209		$\mathcal{S}_R$$\mathcal{T}_R$	10193		$\mathcal{S}_R$$\mathcal{T}_L$	10193		$\mathcal{S}_R$$\mathcal{T}_S$	10193		$\mathcal{S}_R$$\mathcal{T}_D$				10144		$\mathcal{S}_U$$\mathcal{T}_R$	10180		$\mathcal{S}_U$$\mathcal{T}_L$	10170		$\mathcal{S}_U$$\mathcal{T}_S$	10134		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_loyalty_eval_worst_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
512	0.2272122832497631	$\mathcal{S}_R$$\mathcal{T}_R$	512	0.2272122832497631	$\mathcal{S}_R$$\mathcal{T}_L$	512	0.2272122832497631	$\mathcal{S}_R$$\mathcal{T}_S$	512	0.2272122832497631	$\mathcal{S}_R$$\mathcal{T}_D$	263.0	0.22548481209540805	$\mathcal{S}_R$$\mathcal{O}$	512	0.2272122832497631	$\mathcal{S}_U$$\mathcal{T}_R$	512	0.2272122832497631	$\mathcal{S}_U$$\mathcal{T}_L$	512	0.2272122832497631	$\mathcal{S}_U$$\mathcal{T}_S$	512	0.2272122832497631	$\mathcal{S}_U$$\mathcal{T}_D$	263.0	0.22548481209540805	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.25549416858071633	passive
1024	0.22707547910953166	$\mathcal{S}_R$$\mathcal{T}_R$	1024	0.22414176349724887	$\mathcal{S}_R$$\mathcal{T}_L$	1024	0.22475061981146713	$\mathcal{S}_R$$\mathcal{T}_S$	1024	0.2274691890936412	$\mathcal{S}_R$$\mathcal{T}_D$	1248.0	0.2403907264848936	$\mathcal{S}_R$$\mathcal{O}$	1024	0.22621106854183734	$\mathcal{S}_U$$\mathcal{T}_R$	1024	0.23577567581070066	$\mathcal{S}_U$$\mathcal{T}_L$	1024	0.2240796112170721	$\mathcal{S}_U$$\mathcal{T}_S$	1024	0.22823563265699576	$\mathcal{S}_U$$\mathcal{T}_D$	1259.0	0.22117302815221004	$\mathcal{S}_U$$\mathcal{O}$	1707.1666666666667	0.25549416858071633	passive
1536	0.22925698795490423	$\mathcal{S}_R$$\mathcal{T}_R$	1536	0.23878346003170492	$\mathcal{S}_R$$\mathcal{T}_L$	1536	0.22764789173141028	$\mathcal{S}_R$$\mathcal{T}_S$	1536	0.23475110509868577	$\mathcal{S}_R$$\mathcal{T}_D$	2248.0	0.24529627063520032	$\mathcal{S}_R$$\mathcal{O}$	1536	0.22917057228003115	$\mathcal{S}_U$$\mathcal{T}_R$	1536	0.24210516744437552	$\mathcal{S}_U$$\mathcal{T}_L$	1536	0.22870251193939262	$\mathcal{S}_U$$\mathcal{T}_S$	1536	0.23231810029534725	$\mathcal{S}_U$$\mathcal{T}_D$	2216.0	0.2267169230450686	$\mathcal{S}_U$$\mathcal{O}$	3414.3333333333335	0.25549416858071633	passive
2048	0.23162371492055897	$\mathcal{S}_R$$\mathcal{T}_R$	2048	0.24691255447735638	$\mathcal{S}_R$$\mathcal{T}_L$	2048	0.23300111377607843	$\mathcal{S}_R$$\mathcal{T}_S$	2048	0.24228996049756005	$\mathcal{S}_R$$\mathcal{T}_D$	3246.0	0.2473196003084774	$\mathcal{S}_R$$\mathcal{O}$	2048	0.23287183731021557	$\mathcal{S}_U$$\mathcal{T}_R$	2048	0.26175640754920443	$\mathcal{S}_U$$\mathcal{T}_L$	2048	0.2330437088363554	$\mathcal{S}_U$$\mathcal{T}_S$	2048	0.24303063500018854	$\mathcal{S}_U$$\mathcal{T}_D$	3073.0	0.22941106290866475	$\mathcal{S}_U$$\mathcal{O}$	5121.5	0.25549416858071633	passive
2560	0.24070748147754886	$\mathcal{S}_R$$\mathcal{T}_R$	2560	0.2561518345266609	$\mathcal{S}_R$$\mathcal{T}_L$	2560	0.24072719006108054	$\mathcal{S}_R$$\mathcal{T}_S$	2560	0.24783718814420128	$\mathcal{S}_R$$\mathcal{T}_D$	4239.0	0.25490389374142836	$\mathcal{S}_R$$\mathcal{O}$	2560	0.238864782773312	$\mathcal{S}_U$$\mathcal{T}_R$	2560	0.2696256588079334	$\mathcal{S}_U$$\mathcal{T}_L$	2560	0.23723265757557196	$\mathcal{S}_U$$\mathcal{T}_S$	2560	0.25514599453625036	$\mathcal{S}_U$$\mathcal{T}_D$	3930.0	0.23515109066543285	$\mathcal{S}_U$$\mathcal{O}$	6828.666666666667	0.25549416858071633	passive
3072	0.2480328560132846	$\mathcal{S}_R$$\mathcal{T}_R$	3072	0.25837143594670303	$\mathcal{S}_R$$\mathcal{T}_L$	3072	0.24256887026872043	$\mathcal{S}_R$$\mathcal{T}_S$	3072	0.24854106531153933	$\mathcal{S}_R$$\mathcal{T}_D$	5235.0	0.2641617443557542	$\mathcal{S}_R$$\mathcal{O}$	3072	0.24474902222971676	$\mathcal{S}_U$$\mathcal{T}_R$	3072	0.2717470634341644	$\mathcal{S}_U$$\mathcal{T}_L$	3072	0.24167723221193252	$\mathcal{S}_U$$\mathcal{T}_S$	3072	0.2618644988505365	$\mathcal{S}_U$$\mathcal{T}_D$	4829.0	0.24254474285108396	$\mathcal{S}_U$$\mathcal{O}$	8535.833333333334	0.25549416858071633	passive
3584	0.2485479765808528	$\mathcal{S}_R$$\mathcal{T}_R$	3584	0.26073139941339507	$\mathcal{S}_R$$\mathcal{T}_L$	3584	0.24462353995798056	$\mathcal{S}_R$$\mathcal{T}_S$	3584	0.24927426027456923	$\mathcal{S}_R$$\mathcal{T}_D$	6235.0	0.2687943879401234	$\mathcal{S}_R$$\mathcal{O}$	3584	0.24947569932050703	$\mathcal{S}_U$$\mathcal{T}_R$	3584	0.26298060453142136	$\mathcal{S}_U$$\mathcal{T}_L$	3584	0.24529705766567023	$\mathcal{S}_U$$\mathcal{T}_S$	3584	0.2605246434050714	$\mathcal{S}_U$$\mathcal{T}_D$	5865.0	0.2478805225517763	$\mathcal{S}_U$$\mathcal{O}$	10243.0	0.25549416858071633	passive
4096	0.24899418524741765	$\mathcal{S}_R$$\mathcal{T}_R$	4096	0.2612283845405929	$\mathcal{S}_R$$\mathcal{T}_L$	4096	0.2474548903398118	$\mathcal{S}_R$$\mathcal{T}_S$	4096	0.25450116775933335	$\mathcal{S}_R$$\mathcal{T}_D$	7241.0	0.2720681420492235	$\mathcal{S}_R$$\mathcal{O}$	4096	0.25020902695275554	$\mathcal{S}_U$$\mathcal{T}_R$	4096	0.2661236806017205	$\mathcal{S}_U$$\mathcal{T}_L$	4096	0.24707192860656768	$\mathcal{S}_U$$\mathcal{T}_S$	4096	0.2668365923686211	$\mathcal{S}_U$$\mathcal{T}_D$	6897.0	0.2524821766258028	$\mathcal{S}_U$$\mathcal{O}$			
4608	0.25422219718769906	$\mathcal{S}_R$$\mathcal{T}_R$	4608	0.26247844732478015	$\mathcal{S}_R$$\mathcal{T}_L$	4608	0.24740923569755666	$\mathcal{S}_R$$\mathcal{T}_S$	4608	0.25286466673468294	$\mathcal{S}_R$$\mathcal{T}_D$	8239.0	0.27826965857956015	$\mathcal{S}_R$$\mathcal{O}$	4608	0.2443871607517801	$\mathcal{S}_U$$\mathcal{T}_R$	4608	0.267858649546605	$\mathcal{S}_U$$\mathcal{T}_L$	4608	0.24901093008564804	$\mathcal{S}_U$$\mathcal{T}_S$	4608	0.2722843231819782	$\mathcal{S}_U$$\mathcal{T}_D$	7962.0	0.26181501141598224	$\mathcal{S}_U$$\mathcal{O}$			
5120	0.2550160082451456	$\mathcal{S}_R$$\mathcal{T}_R$	5120	0.2632374183901326	$\mathcal{S}_R$$\mathcal{T}_L$	5120	0.25241926972416073	$\mathcal{S}_R$$\mathcal{T}_S$	5120	0.2546619113825459	$\mathcal{S}_R$$\mathcal{T}_D$	9228.0	0.2810417303904189	$\mathcal{S}_R$$\mathcal{O}$	5120	0.2445454478172017	$\mathcal{S}_U$$\mathcal{T}_R$	5120	0.2689213215739738	$\mathcal{S}_U$$\mathcal{T}_L$	5120	0.2562885568194005	$\mathcal{S}_U$$\mathcal{T}_S$	5120	0.27299416257397724	$\mathcal{S}_U$$\mathcal{T}_D$	9083.0	0.2689829305959774	$\mathcal{S}_U$$\mathcal{O}$			
5632	0.2567392425667118	$\mathcal{S}_R$$\mathcal{T}_R$	5632	0.26188446082980776	$\mathcal{S}_R$$\mathcal{T}_L$	5632	0.2502828353851159	$\mathcal{S}_R$$\mathcal{T}_S$	5632	0.25788382418552486	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0	0.28208088052956487	$\mathcal{S}_R$$\mathcal{O}$	5632	0.24637510839446333	$\mathcal{S}_U$$\mathcal{T}_R$	5632	0.26445665294517906	$\mathcal{S}_U$$\mathcal{T}_L$	5632	0.26327959014988367	$\mathcal{S}_U$$\mathcal{T}_S$	5632	0.2705617979638168	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0	0.2767216986747131	$\mathcal{S}_U$$\mathcal{O}$			
6144	0.2598156317730769	$\mathcal{S}_R$$\mathcal{T}_R$	6144	0.26083358740367935	$\mathcal{S}_R$$\mathcal{T}_L$	6144	0.24972565441864294	$\mathcal{S}_R$$\mathcal{T}_S$	6144	0.2571427266281974	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0		$\mathcal{S}_R$$\mathcal{O}$	6144	0.24702756304913165	$\mathcal{S}_U$$\mathcal{T}_R$	6144	0.2610833786436147	$\mathcal{S}_U$$\mathcal{T}_L$	6144	0.2671176264067395	$\mathcal{S}_U$$\mathcal{T}_S$	6144	0.2640595219540954	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0		$\mathcal{S}_U$$\mathcal{O}$			
6656	0.2624358085499685	$\mathcal{S}_R$$\mathcal{T}_R$	6656	0.263229427752493	$\mathcal{S}_R$$\mathcal{T}_L$	6656	0.2517467281606935	$\mathcal{S}_R$$\mathcal{T}_S$	6656	0.2583777240306849	$\mathcal{S}_R$$\mathcal{T}_D$				6656	0.24679081057720462	$\mathcal{S}_U$$\mathcal{T}_R$	6656	0.2602925153336563	$\mathcal{S}_U$$\mathcal{T}_L$	6656	0.2635718851266699	$\mathcal{S}_U$$\mathcal{T}_S$	6656	0.2619798201869869	$\mathcal{S}_U$$\mathcal{T}_D$						
7168	0.26450146044849737	$\mathcal{S}_R$$\mathcal{T}_R$	7168	0.26522308793843297	$\mathcal{S}_R$$\mathcal{T}_L$	7168	0.253826205029909	$\mathcal{S}_R$$\mathcal{T}_S$	7168	0.25875990167120183	$\mathcal{S}_R$$\mathcal{T}_D$				7168	0.24761892142903572	$\mathcal{S}_U$$\mathcal{T}_R$	7168	0.25765934158320986	$\mathcal{S}_U$$\mathcal{T}_L$	7168	0.2630793662035829	$\mathcal{S}_U$$\mathcal{T}_S$	7168	0.25946298899409154	$\mathcal{S}_U$$\mathcal{T}_D$						
7680	0.2661947088583041	$\mathcal{S}_R$$\mathcal{T}_R$	7680	0.26592247213997017	$\mathcal{S}_R$$\mathcal{T}_L$	7680	0.25532584255194424	$\mathcal{S}_R$$\mathcal{T}_S$	7680	0.2588796854347675	$\mathcal{S}_R$$\mathcal{T}_D$				7680	0.24985193778042517	$\mathcal{S}_U$$\mathcal{T}_R$	7680	0.2541534256199347	$\mathcal{S}_U$$\mathcal{T}_L$	7680	0.26249373640670787	$\mathcal{S}_U$$\mathcal{T}_S$	7680	0.2598539605716224	$\mathcal{S}_U$$\mathcal{T}_D$						
8192	0.26839046703295333	$\mathcal{S}_R$$\mathcal{T}_R$	8192	0.26778304575629397	$\mathcal{S}_R$$\mathcal{T}_L$	8192	0.2580679695203155	$\mathcal{S}_R$$\mathcal{T}_S$	8192	0.2597417150215299	$\mathcal{S}_R$$\mathcal{T}_D$				8192	0.2534669151565762	$\mathcal{S}_U$$\mathcal{T}_R$	8192	0.25515230091939994	$\mathcal{S}_U$$\mathcal{T}_L$	8192	0.26041051244879226	$\mathcal{S}_U$$\mathcal{T}_S$	8192	0.25944531908929025	$\mathcal{S}_U$$\mathcal{T}_D$						
8704	0.2709861711172817	$\mathcal{S}_R$$\mathcal{T}_R$	8704	0.2699576645587289	$\mathcal{S}_R$$\mathcal{T}_L$	8704	0.26035727373964707	$\mathcal{S}_R$$\mathcal{T}_S$	8704	0.26183334874239284	$\mathcal{S}_R$$\mathcal{T}_D$				8704	0.2564550591593134	$\mathcal{S}_U$$\mathcal{T}_R$	8704	0.2555842087198774	$\mathcal{S}_U$$\mathcal{T}_L$	8704	0.26160524523093415	$\mathcal{S}_U$$\mathcal{T}_S$	8704	0.26044785966421596	$\mathcal{S}_U$$\mathcal{T}_D$						
9216	0.27448837727621395	$\mathcal{S}_R$$\mathcal{T}_R$	9216	0.2727235899212304	$\mathcal{S}_R$$\mathcal{T}_L$	9216	0.2641619962692426	$\mathcal{S}_R$$\mathcal{T}_S$	9216	0.2650702887195742	$\mathcal{S}_R$$\mathcal{T}_D$				9216	0.2613817017316908	$\mathcal{S}_U$$\mathcal{T}_R$	9216	0.2580039871865845	$\mathcal{S}_U$$\mathcal{T}_L$	9216	0.26389259396427023	$\mathcal{S}_U$$\mathcal{T}_S$	9216	0.26163188581714536	$\mathcal{S}_U$$\mathcal{T}_D$						
9728	0.2756169702998832	$\mathcal{S}_R$$\mathcal{T}_R$	9728	0.27603302105966804	$\mathcal{S}_R$$\mathcal{T}_L$	9728	0.268400991808803	$\mathcal{S}_R$$\mathcal{T}_S$	9728	0.26756872965332396	$\mathcal{S}_R$$\mathcal{T}_D$				9616	0.26632581344630984	$\mathcal{S}_U$$\mathcal{T}_R$	9657	0.263658522747095	$\mathcal{S}_U$$\mathcal{T}_L$	9621	0.2679161741073966	$\mathcal{S}_U$$\mathcal{T}_S$	9625	0.2659739264867694	$\mathcal{S}_U$$\mathcal{T}_D$						
10078	0.27808681639475946	$\mathcal{S}_R$$\mathcal{T}_R$	10075	0.27780314612478785	$\mathcal{S}_R$$\mathcal{T}_L$	10075	0.27016049036409995	$\mathcal{S}_R$$\mathcal{T}_S$	10075	0.26977387547495785	$\mathcal{S}_R$$\mathcal{T}_D$				9889	0.27062556092284246	$\mathcal{S}_U$$\mathcal{T}_R$	9957	0.2680184980202714	$\mathcal{S}_U$$\mathcal{T}_L$	9902	0.27013327937018555	$\mathcal{S}_U$$\mathcal{T}_S$	9900	0.2693430575741702	$\mathcal{S}_U$$\mathcal{T}_D$						
10209	0.2782873688510167	$\mathcal{S}_R$$\mathcal{T}_R$	10193	0.2785654104822783	$\mathcal{S}_R$$\mathcal{T}_L$	10193	0.27201651059526244	$\mathcal{S}_R$$\mathcal{T}_S$	10193	0.27143145390466755	$\mathcal{S}_R$$\mathcal{T}_D$				10144	0.27307349456357116	$\mathcal{S}_U$$\mathcal{T}_R$	10180	0.27059560558385537	$\mathcal{S}_U$$\mathcal{T}_L$	10170	0.2724035379589776	$\mathcal{S}_U$$\mathcal{T}_S$	10134	0.2720141294605387	$\mathcal{S}_U$$\mathcal{T}_D$						
10209		$\mathcal{S}_R$$\mathcal{T}_R$	10193		$\mathcal{S}_R$$\mathcal{T}_L$	10193		$\mathcal{S}_R$$\mathcal{T}_S$	10193		$\mathcal{S}_R$$\mathcal{T}_D$				10144		$\mathcal{S}_U$$\mathcal{T}_R$	10180		$\mathcal{S}_U$$\mathcal{T}_L$	10170		$\mathcal{S}_U$$\mathcal{T}_S$	10134		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_loyalty_eval_worst_jsdiv_per_item.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
512	0.257576750015946	$\mathcal{S}_R$$\mathcal{T}_R$	512	0.257576750015946	$\mathcal{S}_R$$\mathcal{T}_L$	512	0.257576750015946	$\mathcal{S}_R$$\mathcal{T}_S$	512	0.257576750015946	$\mathcal{S}_R$$\mathcal{T}_D$	263.0	0.2510426888711811	$\mathcal{S}_R$$\mathcal{O}$	512	0.257576750015946	$\mathcal{S}_U$$\mathcal{T}_R$	512	0.257576750015946	$\mathcal{S}_U$$\mathcal{T}_L$	512	0.257576750015946	$\mathcal{S}_U$$\mathcal{T}_S$	512	0.257576750015946	$\mathcal{S}_U$$\mathcal{T}_D$	263.0	0.2510426888711811	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.3361496966771358	passive
1024	0.2502589149900326	$\mathcal{S}_R$$\mathcal{T}_R$	1024	0.23796126670469117	$\mathcal{S}_R$$\mathcal{T}_L$	1024	0.24911371806288152	$\mathcal{S}_R$$\mathcal{T}_S$	1024	0.2482445843411776	$\mathcal{S}_R$$\mathcal{T}_D$	1248.0	0.29589510097251676	$\mathcal{S}_R$$\mathcal{O}$	1024	0.24362523354044774	$\mathcal{S}_U$$\mathcal{T}_R$	1024	0.244485606401553	$\mathcal{S}_U$$\mathcal{T}_L$	1024	0.24309686912087405	$\mathcal{S}_U$$\mathcal{T}_S$	1024	0.2459082233348513	$\mathcal{S}_U$$\mathcal{T}_D$	1259.0	0.23681275773702595	$\mathcal{S}_U$$\mathcal{O}$	1707.1666666666667	0.3361496966771358	passive
1536	0.254602861408962	$\mathcal{S}_R$$\mathcal{T}_R$	1536	0.2589882939554206	$\mathcal{S}_R$$\mathcal{T}_L$	1536	0.25339758625572045	$\mathcal{S}_R$$\mathcal{T}_S$	1536	0.26105278296532425	$\mathcal{S}_R$$\mathcal{T}_D$	2248.0	0.3119209969522265	$\mathcal{S}_R$$\mathcal{O}$	1536	0.24216329329836417	$\mathcal{S}_U$$\mathcal{T}_R$	1536	0.2542438837661734	$\mathcal{S}_U$$\mathcal{T}_L$	1536	0.248566695610137	$\mathcal{S}_U$$\mathcal{T}_S$	1536	0.25128234993302967	$\mathcal{S}_U$$\mathcal{T}_D$	2216.0	0.24850711832201577	$\mathcal{S}_U$$\mathcal{O}$	3414.3333333333335	0.3361496966771358	passive
2048	0.26454093900880193	$\mathcal{S}_R$$\mathcal{T}_R$	2048	0.27113631697053586	$\mathcal{S}_R$$\mathcal{T}_L$	2048	0.26241944768140474	$\mathcal{S}_R$$\mathcal{T}_S$	2048	0.2728025545479684	$\mathcal{S}_R$$\mathcal{T}_D$	3246.0	0.3172165565571286	$\mathcal{S}_R$$\mathcal{O}$	2048	0.25212249075766746	$\mathcal{S}_U$$\mathcal{T}_R$	2048	0.26566411343562163	$\mathcal{S}_U$$\mathcal{T}_L$	2048	0.2569528049070055	$\mathcal{S}_U$$\mathcal{T}_S$	2048	0.26116880098342654	$\mathcal{S}_U$$\mathcal{T}_D$	3073.0	0.25336996412919305	$\mathcal{S}_U$$\mathcal{O}$	5121.5	0.3361496966771358	passive
2560	0.27308987038649196	$\mathcal{S}_R$$\mathcal{T}_R$	2560	0.27829921540872354	$\mathcal{S}_R$$\mathcal{T}_L$	2560	0.2734270885632169	$\mathcal{S}_R$$\mathcal{T}_S$	2560	0.2812888090067157	$\mathcal{S}_R$$\mathcal{T}_D$	4239.0	0.32403616672306046	$\mathcal{S}_R$$\mathcal{O}$	2560	0.2623461270553431	$\mathcal{S}_U$$\mathcal{T}_R$	2560	0.27575856684972117	$\mathcal{S}_U$$\mathcal{T}_L$	2560	0.2666849217763761	$\mathcal{S}_U$$\mathcal{T}_S$	2560	0.27152142454907907	$\mathcal{S}_U$$\mathcal{T}_D$	3930.0	0.26264153975932825	$\mathcal{S}_U$$\mathcal{O}$	6828.666666666667	0.3361496966771358	passive
3072	0.27936201114813247	$\mathcal{S}_R$$\mathcal{T}_R$	3072	0.27914864278390883	$\mathcal{S}_R$$\mathcal{T}_L$	3072	0.2786114048477777	$\mathcal{S}_R$$\mathcal{T}_S$	3072	0.28656768795799437	$\mathcal{S}_R$$\mathcal{T}_D$	5235.0	0.3375483717375654	$\mathcal{S}_R$$\mathcal{O}$	3072	0.26751144699812907	$\mathcal{S}_U$$\mathcal{T}_R$	3072	0.2810961881849339	$\mathcal{S}_U$$\mathcal{T}_L$	3072	0.27222206256526515	$\mathcal{S}_U$$\mathcal{T}_S$	3072	0.2779016440310251	$\mathcal{S}_U$$\mathcal{T}_D$	4829.0	0.2790538066225808	$\mathcal{S}_U$$\mathcal{O}$	8535.833333333334	0.3361496966771358	passive
3584	0.28297723238394273	$\mathcal{S}_R$$\mathcal{T}_R$	3584	0.2812331755138267	$\mathcal{S}_R$$\mathcal{T}_L$	3584	0.28599356932611003	$\mathcal{S}_R$$\mathcal{T}_S$	3584	0.2885398989755327	$\mathcal{S}_R$$\mathcal{T}_D$	6235.0	0.34774596334957497	$\mathcal{S}_R$$\mathcal{O}$	3584	0.27016165326311575	$\mathcal{S}_U$$\mathcal{T}_R$	3584	0.2791616501725786	$\mathcal{S}_U$$\mathcal{T}_L$	3584	0.27406929580994494	$\mathcal{S}_U$$\mathcal{T}_S$	3584	0.2819793490708117	$\mathcal{S}_U$$\mathcal{T}_D$	5865.0	0.2980373686149232	$\mathcal{S}_U$$\mathcal{O}$	10243.0	0.3361496966771358	passive
4096	0.28949623291070264	$\mathcal{S}_R$$\mathcal{T}_R$	4096	0.2836515554719097	$\mathcal{S}_R$$\mathcal{T}_L$	4096	0.289290527188469	$\mathcal{S}_R$$\mathcal{T}_S$	4096	0.290882678804692	$\mathcal{S}_R$$\mathcal{T}_D$	7241.0	0.3534023281247393	$\mathcal{S}_R$$\mathcal{O}$	4096	0.27479976504223375	$\mathcal{S}_U$$\mathcal{T}_R$	4096	0.2825102387450454	$\mathcal{S}_U$$\mathcal{T}_L$	4096	0.27884153763544023	$\mathcal{S}_U$$\mathcal{T}_S$	4096	0.2834966635573807	$\mathcal{S}_U$$\mathcal{T}_D$	6897.0	0.3169093292501823	$\mathcal{S}_U$$\mathcal{O}$			
4608	0.29381096631106807	$\mathcal{S}_R$$\mathcal{T}_R$	4608	0.2855939422999092	$\mathcal{S}_R$$\mathcal{T}_L$	4608	0.29542597645999696	$\mathcal{S}_R$$\mathcal{T}_S$	4608	0.29546022725980575	$\mathcal{S}_R$$\mathcal{T}_D$	8239.0	0.35979036390932834	$\mathcal{S}_R$$\mathcal{O}$	4608	0.27532097611697465	$\mathcal{S}_U$$\mathcal{T}_R$	4608	0.282785639583277	$\mathcal{S}_U$$\mathcal{T}_L$	4608	0.2807090471809109	$\mathcal{S}_U$$\mathcal{T}_S$	4608	0.28595234826207155	$\mathcal{S}_U$$\mathcal{T}_D$	7962.0	0.332627206866637	$\mathcal{S}_U$$\mathcal{O}$			
5120	0.3005181238532248	$\mathcal{S}_R$$\mathcal{T}_R$	5120	0.2873995322771976	$\mathcal{S}_R$$\mathcal{T}_L$	5120	0.29983050753248897	$\mathcal{S}_R$$\mathcal{T}_S$	5120	0.29806618816105696	$\mathcal{S}_R$$\mathcal{T}_D$	9228.0	0.36309381379798905	$\mathcal{S}_R$$\mathcal{O}$	5120	0.27914120563555783	$\mathcal{S}_U$$\mathcal{T}_R$	5120	0.28223124350140977	$\mathcal{S}_U$$\mathcal{T}_L$	5120	0.2851561247560431	$\mathcal{S}_U$$\mathcal{T}_S$	5120	0.28746110621870047	$\mathcal{S}_U$$\mathcal{T}_D$	9083.0	0.3496805521265823	$\mathcal{S}_U$$\mathcal{O}$			
5632	0.3014677649220013	$\mathcal{S}_R$$\mathcal{T}_R$	5632	0.28843874592576324	$\mathcal{S}_R$$\mathcal{T}_L$	5632	0.30339040471301454	$\mathcal{S}_R$$\mathcal{T}_S$	5632	0.3011758818548566	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0	0.3693630527629237	$\mathcal{S}_R$$\mathcal{O}$	5632	0.283794043532656	$\mathcal{S}_U$$\mathcal{T}_R$	5632	0.2828312311321497	$\mathcal{S}_U$$\mathcal{T}_L$	5632	0.2881042199981649	$\mathcal{S}_U$$\mathcal{T}_S$	5632	0.28731709202312355	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0	0.36411687017728883	$\mathcal{S}_U$$\mathcal{O}$			
6144	0.3082111218633751	$\mathcal{S}_R$$\mathcal{T}_R$	6144	0.29086214799918536	$\mathcal{S}_R$$\mathcal{T}_L$	6144	0.30768040278396475	$\mathcal{S}_R$$\mathcal{T}_S$	6144	0.3040386690659736	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0		$\mathcal{S}_R$$\mathcal{O}$	6144	0.287904158938767	$\mathcal{S}_U$$\mathcal{T}_R$	6144	0.28411308084652437	$\mathcal{S}_U$$\mathcal{T}_L$	6144	0.29522822159758916	$\mathcal{S}_U$$\mathcal{T}_S$	6144	0.28702216278913056	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0		$\mathcal{S}_U$$\mathcal{O}$			
6656	0.31283040056232275	$\mathcal{S}_R$$\mathcal{T}_R$	6656	0.2946850683093374	$\mathcal{S}_R$$\mathcal{T}_L$	6656	0.31206875527656175	$\mathcal{S}_R$$\mathcal{T}_S$	6656	0.3072727200332877	$\mathcal{S}_R$$\mathcal{T}_D$				6656	0.2933715529194692	$\mathcal{S}_U$$\mathcal{T}_R$	6656	0.2855971156036466	$\mathcal{S}_U$$\mathcal{T}_L$	6656	0.29848429888517153	$\mathcal{S}_U$$\mathcal{T}_S$	6656	0.29038056555181374	$\mathcal{S}_U$$\mathcal{T}_D$						
7168	0.3189121609349258	$\mathcal{S}_R$$\mathcal{T}_R$	7168	0.299210215801358	$\mathcal{S}_R$$\mathcal{T}_L$	7168	0.3168042154293659	$\mathcal{S}_R$$\mathcal{T}_S$	7168	0.31237093141544764	$\mathcal{S}_R$$\mathcal{T}_D$				7168	0.29838631046193886	$\mathcal{S}_U$$\mathcal{T}_R$	7168	0.28772546363070733	$\mathcal{S}_U$$\mathcal{T}_L$	7168	0.30162478289074773	$\mathcal{S}_U$$\mathcal{T}_S$	7168	0.29600945881726903	$\mathcal{S}_U$$\mathcal{T}_D$						
7680	0.325116173894243	$\mathcal{S}_R$$\mathcal{T}_R$	7680	0.3058674398703667	$\mathcal{S}_R$$\mathcal{T}_L$	7680	0.3223822247729129	$\mathcal{S}_R$$\mathcal{T}_S$	7680	0.317288882099092	$\mathcal{S}_R$$\mathcal{T}_D$				7680	0.3067074765988845	$\mathcal{S}_U$$\mathcal{T}_R$	7680	0.2959155467437293	$\mathcal{S}_U$$\mathcal{T}_L$	7680	0.30790981965336367	$\mathcal{S}_U$$\mathcal{T}_S$	7680	0.3050679999888246	$\mathcal{S}_U$$\mathcal{T}_D$						
8192	0.3331798512367456	$\mathcal{S}_R$$\mathcal{T}_R$	8192	0.31517468453044206	$\mathcal{S}_R$$\mathcal{T}_L$	8192	0.32785956196608096	$\mathcal{S}_R$$\mathcal{T}_S$	8192	0.32418364414384937	$\mathcal{S}_R$$\mathcal{T}_D$				8192	0.3183498172831487	$\mathcal{S}_U$$\mathcal{T}_R$	8192	0.307587990700078	$\mathcal{S}_U$$\mathcal{T}_L$	8192	0.3196803305139084	$\mathcal{S}_U$$\mathcal{T}_S$	8192	0.3161217906148877	$\mathcal{S}_U$$\mathcal{T}_D$						
8704	0.33888621392046536	$\mathcal{S}_R$$\mathcal{T}_R$	8704	0.3238637633678481	$\mathcal{S}_R$$\mathcal{T}_L$	8704	0.33361350441714976	$\mathcal{S}_R$$\mathcal{T}_S$	8704	0.33189753623967005	$\mathcal{S}_R$$\mathcal{T}_D$				8704	0.32725643471443683	$\mathcal{S}_U$$\mathcal{T}_R$	8704	0.3181434611532443	$\mathcal{S}_U$$\mathcal{T}_L$	8704	0.32961399617370185	$\mathcal{S}_U$$\mathcal{T}_S$	8704	0.3272375731569965	$\mathcal{S}_U$$\mathcal{T}_D$						
9216	0.3465751705358062	$\mathcal{S}_R$$\mathcal{T}_R$	9216	0.3346331095269965	$\mathcal{S}_R$$\mathcal{T}_L$	9216	0.34189955675141603	$\mathcal{S}_R$$\mathcal{T}_S$	9216	0.3403818803494872	$\mathcal{S}_R$$\mathcal{T}_D$				9216	0.33906102959233203	$\mathcal{S}_U$$\mathcal{T}_R$	9216	0.33018997314242204	$\mathcal{S}_U$$\mathcal{T}_L$	9216	0.33829045119672657	$\mathcal{S}_U$$\mathcal{T}_S$	9216	0.3370682253366018	$\mathcal{S}_U$$\mathcal{T}_D$						
9728	0.35255002355717907	$\mathcal{S}_R$$\mathcal{T}_R$	9728	0.3471177528267802	$\mathcal{S}_R$$\mathcal{T}_L$	9728	0.34940321687457526	$\mathcal{S}_R$$\mathcal{T}_S$	9728	0.3500754745275812	$\mathcal{S}_R$$\mathcal{T}_D$				9616	0.3494558058739677	$\mathcal{S}_U$$\mathcal{T}_R$	9657	0.34443614518315324	$\mathcal{S}_U$$\mathcal{T}_L$	9621	0.34932519493215697	$\mathcal{S}_U$$\mathcal{T}_S$	9625	0.3470029786372996	$\mathcal{S}_U$$\mathcal{T}_D$						
10078	0.35885851169421484	$\mathcal{S}_R$$\mathcal{T}_R$	10075	0.3552109391402029	$\mathcal{S}_R$$\mathcal{T}_L$	10075	0.35385278641337115	$\mathcal{S}_R$$\mathcal{T}_S$	10075	0.3568045495975218	$\mathcal{S}_R$$\mathcal{T}_D$				9889	0.3578167470944364	$\mathcal{S}_U$$\mathcal{T}_R$	9957	0.3535371362572399	$\mathcal{S}_U$$\mathcal{T}_L$	9902	0.3559482576196817	$\mathcal{S}_U$$\mathcal{T}_S$	9900	0.3546132111990052	$\mathcal{S}_U$$\mathcal{T}_D$						
10209	0.3605940001164904	$\mathcal{S}_R$$\mathcal{T}_R$	10193	0.36052282040605577	$\mathcal{S}_R$$\mathcal{T}_L$	10193	0.3587171672426952	$\mathcal{S}_R$$\mathcal{T}_S$	10193	0.3606329798505346	$\mathcal{S}_R$$\mathcal{T}_D$				10144	0.36192097855595556	$\mathcal{S}_U$$\mathcal{T}_R$	10180	0.3589533101350857	$\mathcal{S}_U$$\mathcal{T}_L$	10170	0.36150102276824475	$\mathcal{S}_U$$\mathcal{T}_S$	10134	0.36025882002753695	$\mathcal{S}_U$$\mathcal{T}_D$						
10209		$\mathcal{S}_R$$\mathcal{T}_R$	10193		$\mathcal{S}_R$$\mathcal{T}_L$	10193		$\mathcal{S}_R$$\mathcal{T}_S$	10193		$\mathcal{S}_R$$\mathcal{T}_D$				10144		$\mathcal{S}_U$$\mathcal{T}_R$	10180		$\mathcal{S}_U$$\mathcal{T}_L$	10170		$\mathcal{S}_U$$\mathcal{T}_S$	10134		$\mathcal{S}_U$$\mathcal{T}_D$						


==> MFTC_loyalty_eval_worst_mean_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label
512	0.1971119393905004	$\mathcal{S}_R$$\mathcal{T}_R$	512	0.1971119393905004	$\mathcal{S}_R$$\mathcal{T}_L$	512	0.1971119393905004	$\mathcal{S}_R$$\mathcal{T}_S$	512	0.1971119393905004	$\mathcal{S}_R$$\mathcal{T}_D$	263.0	0.20057068592396332	$\mathcal{S}_R$$\mathcal{O}$	512	0.1971119393905004	$\mathcal{S}_U$$\mathcal{T}_R$	512	0.1971119393905004	$\mathcal{S}_U$$\mathcal{T}_L$	512	0.1971119393905004	$\mathcal{S}_U$$\mathcal{T}_S$	512	0.1971119393905004	$\mathcal{S}_U$$\mathcal{T}_D$	263.0	0.20057068592396332	$\mathcal{S}_U$$\mathcal{O}$
1024	0.19685868400594464	$\mathcal{S}_R$$\mathcal{T}_R$	1024	0.20366393310436304	$\mathcal{S}_R$$\mathcal{T}_L$	1024	0.19742595156033835	$\mathcal{S}_R$$\mathcal{T}_S$	1024	0.19935270128906638	$\mathcal{S}_R$$\mathcal{T}_D$	1248.0	0.18817881419174912	$\mathcal{S}_R$$\mathcal{O}$	1024	0.19995595795520837	$\mathcal{S}_U$$\mathcal{T}_R$	1024	0.2139693459738856	$\mathcal{S}_U$$\mathcal{T}_L$	1024	0.20179846321327097	$\mathcal{S}_U$$\mathcal{T}_S$	1024	0.20437406089858734	$\mathcal{S}_U$$\mathcal{T}_D$	1259.0	0.20436544154865155	$\mathcal{S}_U$$\mathcal{O}$
1536	0.19429886859396228	$\mathcal{S}_R$$\mathcal{T}_R$	1536	0.2020223939764327	$\mathcal{S}_R$$\mathcal{T}_L$	1536	0.19507400453954504	$\mathcal{S}_R$$\mathcal{T}_S$	1536	0.19542222426853317	$\mathcal{S}_R$$\mathcal{T}_D$	2248.0	0.18364927863729172	$\mathcal{S}_R$$\mathcal{O}$	1536	0.20148253095322763	$\mathcal{S}_U$$\mathcal{T}_R$	1536	0.2071962946135065	$\mathcal{S}_U$$\mathcal{T}_L$	1536	0.2023306441479835	$\mathcal{S}_U$$\mathcal{T}_S$	1536	0.20349840495897376	$\mathcal{S}_U$$\mathcal{T}_D$	2216.0	0.19869424467501431	$\mathcal{S}_U$$\mathcal{O}$
2048	0.19370320482530456	$\mathcal{S}_R$$\mathcal{T}_R$	2048	0.20183206965094028	$\mathcal{S}_R$$\mathcal{T}_L$	2048	0.19374916173409726	$\mathcal{S}_R$$\mathcal{T}_S$	2048	0.19505696009466614	$\mathcal{S}_R$$\mathcal{T}_D$	3246.0	0.1800136149361514	$\mathcal{S}_R$$\mathcal{O}$	2048	0.2015328621086867	$\mathcal{S}_U$$\mathcal{T}_R$	2048	0.20945240254851352	$\mathcal{S}_U$$\mathcal{T}_L$	2048	0.20209885205047717	$\mathcal{S}_U$$\mathcal{T}_S$	2048	0.204626783080723	$\mathcal{S}_U$$\mathcal{T}_D$	3073.0	0.19566749597805133	$\mathcal{S}_U$$\mathcal{O}$
2560	0.19307217962931897	$\mathcal{S}_R$$\mathcal{T}_R$	2560	0.20262807704832242	$\mathcal{S}_R$$\mathcal{T}_L$	2560	0.19354719279900842	$\mathcal{S}_R$$\mathcal{T}_S$	2560	0.19470442604759466	$\mathcal{S}_R$$\mathcal{T}_D$	4239.0	0.17794086600559345	$\mathcal{S}_R$$\mathcal{O}$	2560	0.20239486577718155	$\mathcal{S}_U$$\mathcal{T}_R$	2560	0.21222798634266507	$\mathcal{S}_U$$\mathcal{T}_L$	2560	0.20511964319840723	$\mathcal{S}_U$$\mathcal{T}_S$	2560	0.2073530829039173	$\mathcal{S}_U$$\mathcal{T}_D$	3930.0	0.19258589459502176	$\mathcal{S}_U$$\mathcal{O}$
3072	0.1922256570795308	$\mathcal{S}_R$$\mathcal{T}_R$	3072	0.2005620521047841	$\mathcal{S}_R$$\mathcal{T}_L$	3072	0.1928941932493362	$\mathcal{S}_R$$\mathcal{T}_S$	3072	0.19322294461122458	$\mathcal{S}_R$$\mathcal{T}_D$	5235.0	0.17747504798614458	$\mathcal{S}_R$$\mathcal{O}$	3072	0.20532853426276776	$\mathcal{S}_U$$\mathcal{T}_R$	3072	0.21544852960800778	$\mathcal{S}_U$$\mathcal{T}_L$	3072	0.20580459008182306	$\mathcal{S}_U$$\mathcal{T}_S$	3072	0.20836366108362225	$\mathcal{S}_U$$\mathcal{T}_D$	4829.0	0.1886356766673102	$\mathcal{S}_U$$\mathcal{O}$
3584	0.19161604830752252	$\mathcal{S}_R$$\mathcal{T}_R$	3584	0.20026717119026874	$\mathcal{S}_R$$\mathcal{T}_L$	3584	0.19154728970665866	$\mathcal{S}_R$$\mathcal{T}_S$	3584	0.19393772826246594	$\mathcal{S}_R$$\mathcal{T}_D$	6235.0	0.17782394879538077	$\mathcal{S}_R$$\mathcal{O}$	3584	0.20572950863751813	$\mathcal{S}_U$$\mathcal{T}_R$	3584	0.21077491127062534	$\mathcal{S}_U$$\mathcal{T}_L$	3584	0.20480188338652902	$\mathcal{S}_U$$\mathcal{T}_S$	3584	0.2091140909039456	$\mathcal{S}_U$$\mathcal{T}_D$	5865.0	0.18583229032979495	$\mathcal{S}_U$$\mathcal{O}$
4096	0.1899918534833452	$\mathcal{S}_R$$\mathcal{T}_R$	4096	0.19887908062209256	$\mathcal{S}_R$$\mathcal{T}_L$	4096	0.19156281995600546	$\mathcal{S}_R$$\mathcal{T}_S$	4096	0.19454647211924844	$\mathcal{S}_R$$\mathcal{T}_D$	7241.0	0.17784808370946112	$\mathcal{S}_R$$\mathcal{O}$	4096	0.20214455833901526	$\mathcal{S}_U$$\mathcal{T}_R$	4096	0.20770629786926767	$\mathcal{S}_U$$\mathcal{T}_L$	4096	0.2026413774144822	$\mathcal{S}_U$$\mathcal{T}_S$	4096	0.20504355560178342	$\mathcal{S}_U$$\mathcal{T}_D$	6897.0	0.18322064058072327	$\mathcal{S}_U$$\mathcal{O}$
4608	0.18910600525745447	$\mathcal{S}_R$$\mathcal{T}_R$	4608	0.19635275805342026	$\mathcal{S}_R$$\mathcal{T}_L$	4608	0.18966471360645432	$\mathcal{S}_R$$\mathcal{T}_S$	4608	0.19366098929574524	$\mathcal{S}_R$$\mathcal{T}_D$	8239.0	0.17783666353510771	$\mathcal{S}_R$$\mathcal{O}$	4608	0.19856289083111112	$\mathcal{S}_U$$\mathcal{T}_R$	4608	0.20570815948472507	$\mathcal{S}_U$$\mathcal{T}_L$	4608	0.20020039519969968	$\mathcal{S}_U$$\mathcal{T}_S$	4608	0.20289328327213507	$\mathcal{S}_U$$\mathcal{T}_D$	7962.0	0.18039638851431836	$\mathcal{S}_U$$\mathcal{O}$
5120	0.1869511981157289	$\mathcal{S}_R$$\mathcal{T}_R$	5120	0.19504857905533002	$\mathcal{S}_R$$\mathcal{T}_L$	5120	0.18867982600046243	$\mathcal{S}_R$$\mathcal{T}_S$	5120	0.19221116591622867	$\mathcal{S}_R$$\mathcal{T}_D$	9228.0	0.17806961878702263	$\mathcal{S}_R$$\mathcal{O}$	5120	0.19637885732927182	$\mathcal{S}_U$$\mathcal{T}_R$	5120	0.2043713501830032	$\mathcal{S}_U$$\mathcal{T}_L$	5120	0.19909487934648126	$\mathcal{S}_U$$\mathcal{T}_S$	5120	0.20124808364156363	$\mathcal{S}_U$$\mathcal{T}_D$	9083.0	0.17923508460323015	$\mathcal{S}_U$$\mathcal{O}$
5632	0.18576978805704392	$\mathcal{S}_R$$\mathcal{T}_R$	5632	0.1925422516853913	$\mathcal{S}_R$$\mathcal{T}_L$	5632	0.1870984871318375	$\mathcal{S}_R$$\mathcal{T}_S$	5632	0.19031617682481158	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0	0.17695331611279128	$\mathcal{S}_R$$\mathcal{O}$	5632	0.19418946254080618	$\mathcal{S}_U$$\mathcal{T}_R$	5632	0.20151718219985135	$\mathcal{S}_U$$\mathcal{T}_L$	5632	0.19734813910031665	$\mathcal{S}_U$$\mathcal{T}_S$	5632	0.20053441401409067	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0	0.17782452610739763	$\mathcal{S}_U$$\mathcal{O}$
6144	0.18344956733610318	$\mathcal{S}_R$$\mathcal{T}_R$	6144	0.19057686562123508	$\mathcal{S}_R$$\mathcal{T}_L$	6144	0.1854698661228885	$\mathcal{S}_R$$\mathcal{T}_S$	6144	0.18900982009759848	$\mathcal{S}_R$$\mathcal{T}_D$	10240.0		$\mathcal{S}_R$$\mathcal{O}$	6144	0.19246720231097678	$\mathcal{S}_U$$\mathcal{T}_R$	6144	0.19888808697030166	$\mathcal{S}_U$$\mathcal{T}_L$	6144	0.19523777218832486	$\mathcal{S}_U$$\mathcal{T}_S$	6144	0.19827523460422736	$\mathcal{S}_U$$\mathcal{T}_D$	10237.0		$\mathcal{S}_U$$\mathcal{O}$
6656	0.18198097000519434	$\mathcal{S}_R$$\mathcal{T}_R$	6656	0.18796865879625513	$\mathcal{S}_R$$\mathcal{T}_L$	6656	0.18369626135065933	$\mathcal{S}_R$$\mathcal{T}_S$	6656	0.1866718622437422	$\mathcal{S}_R$$\mathcal{T}_D$				6656	0.18976540010476461	$\mathcal{S}_U$$\mathcal{T}_R$	6656	0.19833226566729337	$\mathcal{S}_U$$\mathcal{T}_L$	6656	0.1922378717125326	$\mathcal{S}_U$$\mathcal{T}_S$	6656	0.1976314642723056	$\mathcal{S}_U$$\mathcal{T}_D$			
7168	0.18034780900115552	$\mathcal{S}_R$$\mathcal{T}_R$	7168	0.18584577642057254	$\mathcal{S}_R$$\mathcal{T}_L$	7168	0.18233671859986542	$\mathcal{S}_R$$\mathcal{T}_S$	7168	0.18462352044340494	$\mathcal{S}_R$$\mathcal{T}_D$				7168	0.18758720062349155	$\mathcal{S}_U$$\mathcal{T}_R$	7168	0.19456473835136578	$\mathcal{S}_U$$\mathcal{T}_L$	7168	0.190154535398967	$\mathcal{S}_U$$\mathcal{T}_S$	7168	0.1937903151779935	$\mathcal{S}_U$$\mathcal{T}_D$			
7680	0.17890431132653484	$\mathcal{S}_R$$\mathcal{T}_R$	7680	0.18376372095899307	$\mathcal{S}_R$$\mathcal{T}_L$	7680	0.1806651232899099	$\mathcal{S}_R$$\mathcal{T}_S$	7680	0.18283921134644662	$\mathcal{S}_R$$\mathcal{T}_D$				7680	0.18446589919967926	$\mathcal{S}_U$$\mathcal{T}_R$	7680	0.189452116796072	$\mathcal{S}_U$$\mathcal{T}_L$	7680	0.18828562647104263	$\mathcal{S}_U$$\mathcal{T}_S$	7680	0.19018003366131717	$\mathcal{S}_U$$\mathcal{T}_D$			
8192	0.17780715394495192	$\mathcal{S}_R$$\mathcal{T}_R$	8192	0.1815479913915413	$\mathcal{S}_R$$\mathcal{T}_L$	8192	0.1797430979060954	$\mathcal{S}_R$$\mathcal{T}_S$	8192	0.18108548126790835	$\mathcal{S}_R$$\mathcal{T}_D$				8192	0.18117340405782065	$\mathcal{S}_U$$\mathcal{T}_R$	8192	0.18509474396705627	$\mathcal{S}_U$$\mathcal{T}_L$	8192	0.18414038678874142	$\mathcal{S}_U$$\mathcal{T}_S$	8192	0.18664746083643124	$\mathcal{S}_U$$\mathcal{T}_D$			
8704	0.17702696807142618	$\mathcal{S}_R$$\mathcal{T}_R$	8704	0.17991264833920242	$\mathcal{S}_R$$\mathcal{T}_L$	8704	0.17872136043033737	$\mathcal{S}_R$$\mathcal{T}_S$	8704	0.17943325827735057	$\mathcal{S}_R$$\mathcal{T}_D$				8704	0.1793583564568257	$\mathcal{S}_U$$\mathcal{T}_R$	8704	0.18183930142634155	$\mathcal{S}_U$$\mathcal{T}_L$	8704	0.18143958393214407	$\mathcal{S}_U$$\mathcal{T}_S$	8704	0.183195983586104	$\mathcal{S}_U$$\mathcal{T}_D$			
9216	0.17640116071139555	$\mathcal{S}_R$$\mathcal{T}_R$	9216	0.17830001033734585	$\mathcal{S}_R$$\mathcal{T}_L$	9216	0.1775534435890723	$\mathcal{S}_R$$\mathcal{T}_S$	9216	0.17765148907251982	$\mathcal{S}_R$$\mathcal{T}_D$				9216	0.1777074724651765	$\mathcal{S}_U$$\mathcal{T}_R$	9216	0.17896646023660467	$\mathcal{S}_U$$\mathcal{T}_L$	9216	0.17983608671288562	$\mathcal{S}_U$$\mathcal{T}_S$	9216	0.18059232420679452	$\mathcal{S}_U$$\mathcal{T}_D$			
9728	0.1755915990882162	$\mathcal{S}_R$$\mathcal{T}_R$	9728	0.17695024021077846	$\mathcal{S}_R$$\mathcal{T}_L$	9728	0.17643756117077838	$\mathcal{S}_R$$\mathcal{T}_S$	9728	0.17607726637220036	$\mathcal{S}_R$$\mathcal{T}_D$				9616	0.17655179169082988	$\mathcal{S}_U$$\mathcal{T}_R$	9626	0.1771933426135692	$\mathcal{S}_U$$\mathcal{T}_L$	9621	0.17836233050278996	$\mathcal{S}_U$$\mathcal{T}_S$	9621	0.1783969732190388	$\mathcal{S}_U$$\mathcal{T}_D$			
10078	0.17497613469975581	$\mathcal{S}_R$$\mathcal{T}_R$	10075	0.17630098803319794	$\mathcal{S}_R$$\mathcal{T}_L$	10075	0.1758483047934546	$\mathcal{S}_R$$\mathcal{T}_S$	10075	0.17520143345430275	$\mathcal{S}_R$$\mathcal{T}_D$				9889	0.1757941831821117	$\mathcal{S}_U$$\mathcal{T}_R$	9934	0.17664549623926482	$\mathcal{S}_U$$\mathcal{T}_L$	9902	0.17755373189414758	$\mathcal{S}_U$$\mathcal{T}_S$	9887	0.17751992261712102	$\mathcal{S}_U$$\mathcal{T}_D$			
10209	0.17472530933825867	$\mathcal{S}_R$$\mathcal{T}_R$	10193	0.17609547359355981	$\mathcal{S}_R$$\mathcal{T}_L$	10193	0.17567470923498055	$\mathcal{S}_R$$\mathcal{T}_S$	10193	0.1752514905579712	$\mathcal{S}_R$$\mathcal{T}_D$				10144	0.17560259177201035	$\mathcal{S}_U$$\mathcal{T}_R$	10147	0.1766596184368583	$\mathcal{S}_U$$\mathcal{T}_L$	10170	0.17718141974098442	$\mathcal{S}_U$$\mathcal{T}_S$	10127	0.17725151194178537	$\mathcal{S}_U$$\mathcal{T}_D$			
10209		$\mathcal{S}_R$$\mathcal{T}_R$	10193		$\mathcal{S}_R$$\mathcal{T}_L$	10193		$\mathcal{S}_R$$\mathcal{T}_S$	10193		$\mathcal{S}_R$$\mathcal{T}_D$				10144		$\mathcal{S}_U$$\mathcal{T}_R$	10147		$\mathcal{S}_U$$\mathcal{T}_L$	10170		$\mathcal{S}_U$$\mathcal{T}_S$	10127		$\mathcal{S}_U$$\mathcal{T}_D$			


==> MHS_dehumanize_eval_accuracy.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.3337193591970662	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.3337193591970662	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.3337193591970662	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.3337193591970662	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.32812198417293964	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.3337193591970662	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.3337193591970662	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.3337193591970662	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.3337193591970662	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.32812198417293964	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.3912372128932639	passive
5798.0	0.37309399729781895	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.3734800231615518	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.3696197645242231	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.3742520748890175	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.3763752171395483	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.3518625747925111	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.3518625747925111	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.35109052306504535	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.3516695618606447	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.33873769542559345	$\mathcal{S}_U$$\mathcal{O}$	1784.0	0.3912372128932639	passive
8697.0	0.3771472688670141	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.3756031654120826	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.37463810075275045	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.3773402817988805	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.38216560509554137	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.34549314804091874	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.34337000579038796	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.34375603165412083	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.3458791739046516	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.3427909669947886	$\mathcal{S}_U$$\mathcal{O}$	3568.0	0.3912372128932639	passive
11596.0	0.3794634240494113	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.36749662227369234	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.3719359197066203	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.375796178343949	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.38699092839220234	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.33854468249372704	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.34182590233545646	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.33873769542559345	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.3375796178343949	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.35302065238370967	$\mathcal{S}_U$$\mathcal{O}$	5352.0	0.3912372128932639	passive
14495.0	0.3680756610692916	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.3601621308627678	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.3626712989770315	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.3651804670912951	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.3798494499131442	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.3495464196101139	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.3458791739046516	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.3425979540629222	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.34337000579038796	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.3483883420189153	$\mathcal{S}_U$$\mathcal{O}$	7136.0	0.3912372128932639	passive
17394.0	0.3626712989770315	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.35726693688477124	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.3661455317506273	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.3665315576143602	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.38177957923180855	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.34221192819918933	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.3360355143794634	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.3366145531750628	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.33989577301679214	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.36633854468249377	$\mathcal{S}_U$$\mathcal{O}$	8920.0	0.3912372128932639	passive
20293.0	0.36016213086276777	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.35417872997490835	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.3599691179309013	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.364215402431963	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.37135688091102104	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.3420189152673229	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.3406678247442579	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.3495464196101139	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.34124686353985717	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.3738660490252847	$\mathcal{S}_U$$\mathcal{O}$	10704.0	0.3912372128932639	passive
23192.0	0.35610885929357267	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.3493534066782475	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.3539857170430419	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.3591970662034356	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.3649874541594287	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.3346844238563984	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.33719359197066207	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.33950974715305926	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.34028179888052495	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.3599691179309013	$\mathcal{S}_U$$\mathcal{O}$	12488.0	0.3912372128932639	passive
26091.0	0.3570739239529048	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.3481953290870488	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.35456475583864117	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.359390079135302	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.3617062343176993	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.3481953290870488	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.34028179888052495	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.33564948851573057	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.344721096313453	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3644084153638294	$\mathcal{S}_U$$\mathcal{O}$	14272.0	0.3912372128932639	passive
28990.0	0.35417872997490835	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.3487743678826481	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.3516695618606447	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.35495078170237404	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.35340667824744254	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.34549314804091874	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.3435630187222544	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.34124686353985717	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.3501254584057132	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3620922601814321	$\mathcal{S}_U$$\mathcal{O}$	16056.0	0.3912372128932639	passive
31889.0	0.35282763945184326	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.35224860065624397	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.35340667824744254	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.35610885929357267	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.35263462651997685	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.3472302644277167	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.34143987647172364	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.34530013510905233	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.35321366531557613	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.35514379463424045	$\mathcal{S}_U$$\mathcal{O}$	17840.0	0.3912372128932639	passive
34788.0	0.35340667824744254	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.3487743678826481	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.35610885929357267	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.35302065238370967	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.35051148426944606	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.3474232773595831	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.3470372514958502	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.35475776877050763	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	19624.0	0.3912372128932639	passive
37687.0	0.3553368075661069	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.35070449720131247	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.3590040532715692	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.35224860065624397	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.35282763945184326	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.349160393746381	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.35224860065624397	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.3555298204979733	$\mathcal{S}_U$$\mathcal{T}_D$				21408.0	0.3912372128932639	passive
40586.0	0.35417872997490835	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.35070449720131247	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.35321366531557613	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.3559158463617062	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.3487743678826482	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.35205558772437756	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.35514379463424045	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.35630187222543913	$\mathcal{S}_U$$\mathcal{T}_D$				23192.0	0.3912372128932639	passive
43485.0	0.3532136653155762	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.35186257479251104	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.3555298204979733	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.3534066782474426	$\mathcal{S}_R$$\mathcal{T}_D$				42852.0	0.35823200154410345	$\mathcal{S}_U$$\mathcal{T}_R$	42852.0	0.3568809110210384	$\mathcal{S}_U$$\mathcal{T}_L$	42852.0	0.36112719552210004	$\mathcal{S}_U$$\mathcal{T}_S$	42852.0	0.36711059640995947	$\mathcal{S}_U$$\mathcal{T}_D$				24976.0	0.3912372128932639	passive
45566.0	0.35224860065624397	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.35379270411117547	$\mathcal{S}_R$$\mathcal{T}_L$	45610.0	0.35417872997490835	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.35745994981663776	$\mathcal{S}_R$$\mathcal{T}_D$				45118.0	0.3605481567265007	$\mathcal{S}_U$$\mathcal{T}_R$	45118.0	0.3607411696583671	$\mathcal{S}_U$$\mathcal{T}_L$	45118.0	0.3661455317506273	$\mathcal{S}_U$$\mathcal{T}_S$	45118.0	0.3703918162516889	$\mathcal{S}_U$$\mathcal{T}_D$				26760.0	0.3912372128932639	passive
46246.0	0.35417872997490835	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.35572283342983974	$\mathcal{S}_R$$\mathcal{T}_L$	46288.0	0.3553368075661069	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.35823200154410345	$\mathcal{S}_R$$\mathcal{T}_D$				46120.0	0.3615132213858328	$\mathcal{S}_U$$\mathcal{T}_R$	46120.0	0.3622852731132986	$\mathcal{S}_U$$\mathcal{T}_L$	46120.0	0.36382937656823006	$\mathcal{S}_U$$\mathcal{T}_S$	46120.0	0.3665315576143602	$\mathcal{S}_U$$\mathcal{T}_D$				28544.0	0.3912372128932639	passive
46372.0	0.35302065238370967	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.35340667824744254	$\mathcal{S}_R$$\mathcal{T}_L$	46414.0	0.35224860065624397	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.35745994981663776	$\mathcal{S}_R$$\mathcal{T}_D$				46361.0	0.3630573248407643	$\mathcal{S}_U$$\mathcal{T}_R$	46361.0	0.36016213086276777	$\mathcal{S}_U$$\mathcal{T}_L$	46361.0	0.362478286045165	$\mathcal{S}_U$$\mathcal{T}_S$	46361.0	0.36595251881876084	$\mathcal{S}_U$$\mathcal{T}_D$				30328.0	0.3912372128932639	passive
46384.0	0.35109052306504535	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.35224860065624397	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.35070449720131247	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.3555298204979733	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.3630573248407643	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.35726693688477124	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.3615132213858328	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.3630573248407643	$\mathcal{S}_U$$\mathcal{T}_D$				32112.0	0.3912372128932639	passive
46384.0	0.35128353599691176	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.3534066782474426	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.3516695618606447	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.35572283342983974	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.36382937656823006	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.3605481567265006	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.3622852731132986	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.36325033777263077	$\mathcal{S}_U$$\mathcal{T}_D$				33896.0	0.3912372128932639	passive
46384.0	0.34896738081451456	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.35321366531557613	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.35109052306504535	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.35359969117930906	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.3591970662034356	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.3605481567265006	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.3605481567265007	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.3599691179309014	$\mathcal{S}_U$$\mathcal{T}_D$				35680.0	0.3912372128932639	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46422.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				37464.0	0.3912372128932639	passive
																														39248.0	0.3912372128932639	passive
																														41032.0	0.3912372128932639	passive
																														42816.0	0.3912372128932639	passive
																														44600.0	0.3912372128932639	passive
																														46384.0	0.3912372128932639	passive


==> MHS_dehumanize_eval_jsdiv.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.08856929590304692	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.08856929590304692	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.08856929590304692	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.08856929590304692	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.08968829860289891	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.08856929590304692	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.08856929590304692	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.08856929590304692	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.08856929590304692	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.08968829860289891	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.0734535704056422	passive
5798.0	0.0833188568552335	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.08335243662198384	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.08335708330074947	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.08332931995391846	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.08086555202802022	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.08600179602702458	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.08599855254093806	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.08601674437522888	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.08596461514631908	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.08613443374633789	$\mathcal{S}_U$$\mathcal{O}$	1784.0	0.0734535704056422	passive
8697.0	0.08083371569712956	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.08106004446744919	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.08109970142443974	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.08103187382221222	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.07623250037431717	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.08401159445444743	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.08407602955897649	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.08409475286801656	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.08401064823071162	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.08387571573257446	$\mathcal{S}_U$$\mathcal{O}$	3568.0	0.0734535704056422	passive
11596.0	0.07937750965356827	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.0795990601181984	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.0794964109857877	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.07945539305607478	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.07482488453388214	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.08240468055009842	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.0824956273039182	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.08247009168068568	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.0825262541572253	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.0810459777712822	$\mathcal{S}_U$$\mathcal{O}$	5352.0	0.0734535704056422	passive
14495.0	0.07904461522897084	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.07915475964546204	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.07913767794768016	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.07908195753892262	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.0750150407354037	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.08114549517631531	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.08132065087556839	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.08133803059657414	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.08124964932600658	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.07936462759971619	$\mathcal{S}_U$$\mathcal{O}$	7136.0	0.0734535704056422	passive
17394.0	0.07875676453113556	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.07853765040636063	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.07851338634888332	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.07863325128952663	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.07591538627942403	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.08166984717051189	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.08197553704182307	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.08194958666960399	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.08186529328425725	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.07819161315759023	$\mathcal{S}_U$$\mathcal{O}$	8920.0	0.0734535704056422	passive
20293.0	0.07874994228283565	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.078825943171978	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.07867837697267532	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.0788188303510348	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.07732173800468445	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.08124127735694249	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.08156978090604146	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.08114118377367656	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.08149401098489761	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.07738789667685826	$\mathcal{S}_U$$\mathcal{O}$	10704.0	0.0734535704056422	passive
23192.0	0.07880145063002904	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.07923255612452824	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.07893670350313187	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.07896206776301067	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.07890887061754863	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.08117358883221944	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.08142103254795074	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.08098757763703664	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.08124557137489319	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.0782808115084966	$\mathcal{S}_U$$\mathcal{O}$	12488.0	0.0734535704056422	passive
26091.0	0.07884037991364796	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.07907754182815552	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.07899649192889531	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.07891990741093953	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.08046267678340276	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.08046540121237437	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.08085061361392339	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.08104781309763591	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.08075866848230362	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.07926976680755615	$\mathcal{S}_U$$\mathcal{O}$	14272.0	0.0734535704056422	passive
28990.0	0.0791578118999799	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.07951003313064575	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.07936604072650273	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.079264630873998	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.08307387431462605	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.08035841584205627	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.08049459755420685	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.08053234219551086	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.08035214990377426	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.08201335867245992	$\mathcal{S}_U$$\mathcal{O}$	16056.0	0.0734535704056422	passive
31889.0	0.07948169360558192	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.07994543264309566	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.07994701464970906	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.07974426448345184	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.08586112409830093	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.07975468784570694	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.07994721829891205	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.07978168626626332	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.07971458385388057	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.08542309204737346	$\mathcal{S}_U$$\mathcal{O}$	17840.0	0.0734535704056422	passive
34788.0	0.07984244575103124	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.08044552554686864	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.08040298769871394	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.08023343483606975	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.0793888121843338	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.07930971682071686	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.07921090722084045	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.07915891210238139	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	19624.0	0.0734535704056422	passive
37687.0	0.08057196189959843	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.08099126319090526	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.08089949935674667	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.08068689455588658	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.07906483362118404	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.07891141623258591	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.07888278365135193	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.07898837824662526	$\mathcal{S}_U$$\mathcal{T}_D$				21408.0	0.0734535704056422	passive
40586.0	0.08126756300528844	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.08164559304714203	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.08156259854634602	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.08119811117649078	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.0788697029153506	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.07866220424572627	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.07854228715101878	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.0786316270629565	$\mathcal{S}_U$$\mathcal{T}_D$				23192.0	0.0734535704056422	passive
43485.0	0.08185528218746185	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.08240045855442683	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.08240614583094914	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.0820901890595754	$\mathcal{S}_R$$\mathcal{T}_D$				42852.0	0.07845073441664378	$\mathcal{S}_U$$\mathcal{T}_R$	42852.0	0.07839429130156834	$\mathcal{S}_U$$\mathcal{T}_L$	42852.0	0.07817257940769196	$\mathcal{S}_U$$\mathcal{T}_S$	42852.0	0.07826121151447296	$\mathcal{S}_U$$\mathcal{T}_D$				24976.0	0.0734535704056422	passive
45566.0	0.08253518491983414	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.08314287662506104	$\mathcal{S}_R$$\mathcal{T}_L$	45610.0	0.08300529420375824	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.08273477603991826	$\mathcal{S}_R$$\mathcal{T}_D$				45118.0	0.07877643654743831	$\mathcal{S}_U$$\mathcal{T}_R$	45118.0	0.078732430934906	$\mathcal{S}_U$$\mathcal{T}_L$	45118.0	0.07845268150170644	$\mathcal{S}_U$$\mathcal{T}_S$	45118.0	0.07845211774110794	$\mathcal{S}_U$$\mathcal{T}_D$				26760.0	0.0734535704056422	passive
46246.0	0.08332185198863347	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.08367712299029033	$\mathcal{S}_R$$\mathcal{T}_L$	46288.0	0.08359075089295705	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.08330413699150085	$\mathcal{S}_R$$\mathcal{T}_D$				46120.0	0.07935011138518651	$\mathcal{S}_U$$\mathcal{T}_R$	46120.0	0.07924803098042806	$\mathcal{S}_U$$\mathcal{T}_L$	46120.0	0.07899075746536255	$\mathcal{S}_U$$\mathcal{T}_S$	46120.0	0.07908656944831212	$\mathcal{S}_U$$\mathcal{T}_D$				28544.0	0.0734535704056422	passive
46372.0	0.08412231008211772	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.08441455165545146	$\mathcal{S}_R$$\mathcal{T}_L$	46414.0	0.08433269460995992	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.08403296023607254	$\mathcal{S}_R$$\mathcal{T}_D$				46361.0	0.07992482930421829	$\mathcal{S}_U$$\mathcal{T}_R$	46361.0	0.07980904479821523	$\mathcal{S}_U$$\mathcal{T}_L$	46361.0	0.07969397803147633	$\mathcal{S}_U$$\mathcal{T}_S$	46361.0	0.07963722447554271	$\mathcal{S}_U$$\mathcal{T}_D$				30328.0	0.0734535704056422	passive
46384.0	0.08465303480625153	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.08483114838600159	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.08475113411744435	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.08440970132748286	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.0804591029882431	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.08041361471017201	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.08015848447879155	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.08030467232068379	$\mathcal{S}_U$$\mathcal{T}_D$				32112.0	0.0734535704056422	passive
46384.0	0.08525597800811131	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.08541645109653473	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.08536583681901296	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.08504461497068405	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.0811275194088618	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.08087862034638722	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.0806940570473671	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.08076849083105724	$\mathcal{S}_U$$\mathcal{T}_D$				33896.0	0.0734535704056422	passive
46384.0	0.08568539470434189	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.0858756850163142	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.08581217378377914	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.08550581336021423	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.08157130082448323	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.08143745362758636	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.08125174293915431	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.08127956837415695	$\mathcal{S}_U$$\mathcal{T}_D$				35680.0	0.0734535704056422	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46422.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				37464.0	0.0734535704056422	passive
																														39248.0	0.0734535704056422	passive
																														41032.0	0.0734535704056422	passive
																														42816.0	0.0734535704056422	passive
																														44600.0	0.0734535704056422	passive
																														46384.0	0.0734535704056422	passive


==> MHS_dehumanize_eval_loss.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	1.5853296915690105	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	1.5853296915690105	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	1.5853296915690105	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	1.5853296915690105	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	1.5905129114786785	$\mathcal{S}_R$$\mathcal{O}$	2899.0	1.5853296915690105	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	1.5853296915690105	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	1.5853296915690105	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	1.5853296915690105	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	1.5905129114786785	$\mathcal{S}_U$$\mathcal{O}$	0.0	1.519491712252299	passive
5798.0	1.5610920985539753	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	1.5612310568491619	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	1.5612448851267497	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	1.561127503712972	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	1.5506025950113933	$\mathcal{S}_R$$\mathcal{O}$	5798.0	1.5732617775599163	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	1.5732722282409668	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	1.573348601659139	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	1.5731178124745686	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	1.5741806427637737	$\mathcal{S}_U$$\mathcal{O}$	1784.0	1.519491712252299	passive
8697.0	1.5500857830047607	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	1.5511147181193035	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	1.5512577692667644	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	1.5509849389394124	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	1.5306990544001262	$\mathcal{S}_R$$\mathcal{O}$	8697.0	1.5641727050145466	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	1.564510663350423	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	1.5646187861760457	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	1.5642036994298298	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	1.5635912815729778	$\mathcal{S}_U$$\mathcal{O}$	3568.0	1.519491712252299	passive
11596.0	1.5440078576405842	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	1.5449976126352947	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	1.544526219367981	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	1.544376293818156	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	1.5252352952957153	$\mathcal{S}_R$$\mathcal{O}$	11596.0	1.5569755633672078	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	1.5574671030044556	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	1.5573444763819377	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	1.5575601657231648	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	1.5505393743515015	$\mathcal{S}_U$$\mathcal{O}$	5352.0	1.519491712252299	passive
14495.0	1.5430116256078084	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	1.5435562531153362	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	1.5434300502141316	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	1.5432128111521404	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	1.5270226001739502	$\mathcal{S}_R$$\mathcal{O}$	14495.0	1.5513216654459636	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	1.5521605809529622	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	1.5522448221842449	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	1.551824688911438	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	1.5426243543624878	$\mathcal{S}_U$$\mathcal{O}$	7136.0	1.519491712252299	passive
17394.0	1.5422975619633992	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	1.541405200958252	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	1.5412971178690593	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	1.5418254534403484	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	1.5319307645161946	$\mathcal{S}_R$$\mathcal{O}$	17394.0	1.5537458658218384	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	1.555063247680664	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	1.5549903710683186	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	1.5546670357386272	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	1.5377744436264038	$\mathcal{S}_U$$\mathcal{O}$	8920.0	1.519491712252299	passive
20293.0	1.5428754488627117	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	1.5431347688039143	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	1.5425369342168171	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	1.5431761344273884	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	1.5389633178710938	$\mathcal{S}_R$$\mathcal{O}$	20293.0	1.5518844525019329	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	1.5532023906707764	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	1.5513880650202434	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	1.5530852476755779	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	1.5348811149597168	$\mathcal{S}_U$$\mathcal{O}$	10704.0	1.519491712252299	passive
23192.0	1.5436243216196697	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	1.545450766881307	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	1.5442018111546834	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	1.5443159739176433	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	1.5466384887695312	$\mathcal{S}_R$$\mathcal{O}$	23192.0	1.5517113208770752	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	1.5527004798253377	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	1.5508691867192586	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	1.5521472692489624	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	1.5399703979492188	$\mathcal{S}_U$$\mathcal{O}$	12488.0	1.519491712252299	passive
26091.0	1.5442995230356853	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	1.5452334483464558	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	1.5449384848276775	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	1.5446188847223918	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	1.5540963808695476	$\mathcal{S}_R$$\mathcal{O}$	26091.0	1.5487061738967896	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	1.5502658287684123	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	1.5513416528701782	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	1.5501808325449626	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	1.5471299886703491	$\mathcal{S}_U$$\mathcal{O}$	14272.0	1.519491712252299	passive
28990.0	1.5460940599441528	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	1.5476033290227253	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	1.5470104217529297	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	1.5465469360351562	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	1.5668408870697021	$\mathcal{S}_R$$\mathcal{O}$	28990.0	1.5483497381210327	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	1.5488255023956299	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	1.5491386254628499	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	1.5484808683395386	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	1.5611762603123982	$\mathcal{S}_U$$\mathcal{O}$	16056.0	1.519491712252299	passive
31889.0	1.5479629039764404	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	1.5499398708343506	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	1.5500023762385051	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	1.5490849415461223	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	1.5805200735727947	$\mathcal{S}_R$$\mathcal{O}$	31889.0	1.5458303292592366	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	1.5465859572092693	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	1.5458985964457195	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	1.5458194812138875	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	1.577823797861735	$\mathcal{S}_U$$\mathcal{O}$	17840.0	1.519491712252299	passive
34788.0	1.5499623616536458	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	1.5526597897211711	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	1.5525529384613037	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	1.551724870999654	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	1.5444589455922444	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	1.5439902146657307	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	1.5435797373453777	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	1.5435151259104412	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	19624.0	1.519491712252299	passive
37687.0	1.5535707871119182	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	1.5554622411727905	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	1.5551524957021077	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	1.554133693377177	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	1.5432141224543254	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	1.5424797137578328	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	1.5423366626103718	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	1.5428675015767415	$\mathcal{S}_U$$\mathcal{T}_D$				21408.0	1.519491712252299	passive
40586.0	1.5571114619572957	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	1.5587583382924397	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	1.5584622224171956	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	1.5567572116851807	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	1.5426277319590251	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	1.5417070388793945	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	1.5411864519119263	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	1.5415201584498088	$\mathcal{S}_U$$\mathcal{T}_D$				23192.0	1.519491712252299	passive
43485.0	1.5600793759028118	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	1.562449296315511	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	1.5625308752059937	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	1.560981035232544	$\mathcal{S}_R$$\mathcal{T}_D$				42852.0	1.5413575569788616	$\mathcal{S}_U$$\mathcal{T}_R$	42852.0	1.5410569508870442	$\mathcal{S}_U$$\mathcal{T}_L$	42852.0	1.5400765339533489	$\mathcal{S}_U$$\mathcal{T}_S$	42852.0	1.5404917001724243	$\mathcal{S}_U$$\mathcal{T}_D$				24976.0	1.519491712252299	passive
45566.0	1.5634233554204304	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	1.5662525097529094	$\mathcal{S}_R$$\mathcal{T}_L$	45610.0	1.5656753381093342	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	1.5643041531244914	$\mathcal{S}_R$$\mathcal{T}_D$				45118.0	1.543737769126892	$\mathcal{S}_U$$\mathcal{T}_R$	45118.0	1.5434837738672893	$\mathcal{S}_U$$\mathcal{T}_L$	45118.0	1.5422682364781697	$\mathcal{S}_U$$\mathcal{T}_S$	45118.0	1.5422310034434001	$\mathcal{S}_U$$\mathcal{T}_D$				26760.0	1.519491712252299	passive
46246.0	1.567234754562378	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	1.5689870119094849	$\mathcal{S}_R$$\mathcal{T}_L$	46288.0	1.5686468680699666	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	1.567191243171692	$\mathcal{S}_R$$\mathcal{T}_D$				46120.0	1.5469632943471272	$\mathcal{S}_U$$\mathcal{T}_R$	46120.0	1.5464975436528523	$\mathcal{S}_U$$\mathcal{T}_L$	46120.0	1.5453400214513142	$\mathcal{S}_U$$\mathcal{T}_S$	46120.0	1.5457327365875244	$\mathcal{S}_U$$\mathcal{T}_D$				28544.0	1.519491712252299	passive
46372.0	1.5711046854654949	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	1.5725184281667073	$\mathcal{S}_R$$\mathcal{T}_L$	46414.0	1.572225014368693	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	1.5707011620203655	$\mathcal{S}_R$$\mathcal{T}_D$				46361.0	1.5499323606491089	$\mathcal{S}_U$$\mathcal{T}_R$	46361.0	1.5493587255477905	$\mathcal{S}_U$$\mathcal{T}_L$	46361.0	1.5488826831181843	$\mathcal{S}_U$$\mathcal{T}_S$	46361.0	1.5486175616582234	$\mathcal{S}_U$$\mathcal{T}_D$				30328.0	1.519491712252299	passive
46384.0	1.573742389678955	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	1.5745326677958171	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	1.574236790339152	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	1.572559158007304	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	1.5526851415634155	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	1.5523953040440877	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	1.551308035850525	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	1.5519084930419922	$\mathcal{S}_U$$\mathcal{T}_D$				32112.0	1.519491712252299	passive
46384.0	1.5765987634658813	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	1.5774397055308025	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	1.5772632757822673	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	1.5756653547286987	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	1.5559673706690471	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	1.5547502835591633	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	1.553983211517334	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	1.5542458693186443	$\mathcal{S}_U$$\mathcal{T}_D$				33896.0	1.519491712252299	passive
46384.0	1.578688144683838	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	1.5797123114267986	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	1.5794728994369507	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	1.5779498020807903	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	1.558180332183838	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	1.5575164556503296	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	1.5567475159962971	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	1.5567692915598552	$\mathcal{S}_U$$\mathcal{T}_D$				35680.0	1.519491712252299	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46422.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				37464.0	1.519491712252299	passive
																														39248.0	1.519491712252299	passive
																														41032.0	1.519491712252299	passive
																														42816.0	1.519491712252299	passive
																														44600.0	1.519491712252299	passive
																														46384.0	1.519491712252299	passive


==> MHS_dehumanize_eval_macro_avg.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.239255300682788	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.239255300682788	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.239255300682788	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.239255300682788	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.23957490140347523	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.239255300682788	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.239255300682788	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.239255300682788	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.239255300682788	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.23957490140347523	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.27580873105492937	passive
5798.0	0.27382624185307264	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.2773458910124706	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.27412340846231326	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.2777582493184587	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.25224107924584954	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.2747421270229806	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.26990936272509763	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.27102048101295506	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.2689324997809828	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.2650584134841279	$\mathcal{S}_U$$\mathcal{O}$	1784.0	0.27580873105492937	passive
8697.0	0.29016384689234914	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.291575682723001	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.2890852307677424	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.2911144417984112	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.2734573680926764	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.2593551037438379	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.260703483961305	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.2561059841187113	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.259526695637329	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.2643259370883338	$\mathcal{S}_U$$\mathcal{O}$	3568.0	0.27580873105492937	passive
11596.0	0.30585546476863973	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.3012654261599838	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.2979732541623783	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.3002070518372842	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.29532036170470405	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.2973835100191029	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.30398689467641654	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.2994951847126938	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.2984763218159006	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.2735182137137507	$\mathcal{S}_U$$\mathcal{O}$	5352.0	0.27580873105492937	passive
14495.0	0.30270269252787096	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.3062343253055899	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.30231947814227317	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.3039298985298461	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.30416333681805646	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.29711821737343275	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.29738176380002934	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.29104040783766005	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.2930780641936684	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.31608952787459393	$\mathcal{S}_U$$\mathcal{O}$	7136.0	0.27580873105492937	passive
17394.0	0.309097502666991	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.3126461132684383	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.31455903993470474	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.3136374943705768	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.32463364068346634	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.30369057834135965	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.3060874476788535	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.30506314167907833	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.30677416969405086	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.3038193241392978	$\mathcal{S}_U$$\mathcal{O}$	8920.0	0.27580873105492937	passive
20293.0	0.3158764640072696	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.32272952563500723	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.3188136977207401	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.32274400606498044	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.3281002507761479	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.3075570051996442	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.30608487586146116	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.30991483231816	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.30367934927186085	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.3178063219758536	$\mathcal{S}_U$$\mathcal{O}$	10704.0	0.27580873105492937	passive
23192.0	0.3176365003496025	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.3210221794385364	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.31851281772938317	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.32381572928958613	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.3312661317352977	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.2991409288932269	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.3047542912958345	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.300941236018551	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.30367112784933853	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.31704627596115037	$\mathcal{S}_U$$\mathcal{O}$	12488.0	0.27580873105492937	passive
26091.0	0.3233755659665773	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.3199737632989989	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.3217840199316686	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.3255719490951818	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.33282870369577205	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.30676637252963446	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.3051676501652826	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.2952572869054147	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.3023587042164733	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.32758669257888795	$\mathcal{S}_U$$\mathcal{O}$	14272.0	0.27580873105492937	passive
28990.0	0.32572657829461665	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.321591741353665	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.3215228378322405	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.3248198423037284	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.3313017648968591	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.3090138979104974	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.3113859338051041	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.3007689064380404	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.3108174595492089	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3299675372571837	$\mathcal{S}_U$$\mathcal{O}$	16056.0	0.27580873105492937	passive
31889.0	0.3261183918763707	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.32591587776257896	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.32517774251266185	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.3265515122504294	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.33037251607377405	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.31536324087438744	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.3117838129646427	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.30835701735213483	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.31825623515223606	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.32619541515580147	$\mathcal{S}_U$$\mathcal{O}$	17840.0	0.27580873105492937	passive
34788.0	0.3293171515038393	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.3202500751245347	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.3278482089967699	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.322807094576817	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.3202699755336668	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.3146807998483165	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.3151536363835395	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.31873054893647024	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	19624.0	0.27580873105492937	passive
37687.0	0.3303212775597694	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.32348360745926935	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.3318617061548848	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.3239341458598591	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.3214002893332217	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.3174921721055686	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.3199820762411055	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.32370763751799764	$\mathcal{S}_U$$\mathcal{T}_D$				21408.0	0.27580873105492937	passive
40586.0	0.3287404958917035	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.3245211671859431	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.32639306788899614	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.32967207624348444	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.3159910313850964	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.31885436881981083	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.31687533388458494	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.32183158249907795	$\mathcal{S}_U$$\mathcal{T}_D$				23192.0	0.27580873105492937	passive
43485.0	0.3275373536666094	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.32633849160845835	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.32902703093736313	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.3280368371892988	$\mathcal{S}_R$$\mathcal{T}_D$				42852.0	0.3241968008042481	$\mathcal{S}_U$$\mathcal{T}_R$	42852.0	0.3217738653582239	$\mathcal{S}_U$$\mathcal{T}_L$	42852.0	0.3214373977948073	$\mathcal{S}_U$$\mathcal{T}_S$	42852.0	0.3311050171472559	$\mathcal{S}_U$$\mathcal{T}_D$				24976.0	0.27580873105492937	passive
45566.0	0.32717586326153053	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.32779874410668025	$\mathcal{S}_R$$\mathcal{T}_L$	45610.0	0.3260793072391605	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.3305537291539258	$\mathcal{S}_R$$\mathcal{T}_D$				45118.0	0.32441460303073216	$\mathcal{S}_U$$\mathcal{T}_R$	45118.0	0.32504372648667434	$\mathcal{S}_U$$\mathcal{T}_L$	45118.0	0.3246669589014257	$\mathcal{S}_U$$\mathcal{T}_S$	45118.0	0.3343397298658455	$\mathcal{S}_U$$\mathcal{T}_D$				26760.0	0.27580873105492937	passive
46246.0	0.32940474491398436	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.3294048307530022	$\mathcal{S}_R$$\mathcal{T}_L$	46288.0	0.3273963782007023	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.33210311604752457	$\mathcal{S}_R$$\mathcal{T}_D$				46120.0	0.327295382159885	$\mathcal{S}_U$$\mathcal{T}_R$	46120.0	0.32785462536590304	$\mathcal{S}_U$$\mathcal{T}_L$	46120.0	0.32593592083278716	$\mathcal{S}_U$$\mathcal{T}_S$	46120.0	0.33107126152998506	$\mathcal{S}_U$$\mathcal{T}_D$				28544.0	0.27580873105492937	passive
46372.0	0.32918171269606683	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.3284485105754688	$\mathcal{S}_R$$\mathcal{T}_L$	46414.0	0.3250682169638083	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.3315967374272566	$\mathcal{S}_R$$\mathcal{T}_D$				46361.0	0.33088672108095885	$\mathcal{S}_U$$\mathcal{T}_R$	46361.0	0.32809149051184444	$\mathcal{S}_U$$\mathcal{T}_L$	46361.0	0.326104753027133	$\mathcal{S}_U$$\mathcal{T}_S$	46361.0	0.33223365546952977	$\mathcal{S}_U$$\mathcal{T}_D$				30328.0	0.27580873105492937	passive
46384.0	0.32688105275182444	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.32701437758961044	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.32556126429533233	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.3301273989249575	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.3319619398965607	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.3252563866951194	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.32722298357981844	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.329797387682111	$\mathcal{S}_U$$\mathcal{T}_D$				32112.0	0.27580873105492937	passive
46384.0	0.3269443084766179	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.3274034800249507	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.32650996703441154	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.3309888260185931	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.33337347425654246	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.330085678698052	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.32866314650907774	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.3319674121374629	$\mathcal{S}_U$$\mathcal{T}_D$				33896.0	0.27580873105492937	passive
46384.0	0.3255301234055817	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.3272987679027663	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.326891729205941	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.3287059290756345	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.3300743971107493	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.33072633404013146	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.3295822494723948	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.3300784784240703	$\mathcal{S}_U$$\mathcal{T}_D$				35680.0	0.27580873105492937	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46422.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				37464.0	0.27580873105492937	passive
																														39248.0	0.27580873105492937	passive
																														41032.0	0.27580873105492937	passive
																														42816.0	0.27580873105492937	passive
																														44600.0	0.27580873105492937	passive
																														46384.0	0.27580873105492937	passive


==> MHS_dehumanize_eval_mean_f1_macro_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.2735607754780381	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.2735607754780381	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.27356077547803803	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.2735607754780381	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.26164417326548584	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.2735607754780381	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.2735607754780381	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.2735607754780381	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.2735607754780381	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.26164417326548584	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.324893417023306	passive
5798.0	0.30609192535373236	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.3047826144745884	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.30252263171582455	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.30481160183557604	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.3052041002599623	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.2917220019884808	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.29504962523872313	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.2948172209200967	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.293619620996926	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.285611331127885	$\mathcal{S}_U$$\mathcal{O}$	1784.0	0.324893417023306	passive
8697.0	0.3117355194969926	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.3091816512846233	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.31064846728054435	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.3123250254343126	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.3163579747305468	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.2963601102021948	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.29659726568906536	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.29608712854023334	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.2981888008880579	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.2958298738149772	$\mathcal{S}_U$$\mathcal{O}$	3568.0	0.324893417023306	passive
11596.0	0.31459855639441825	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.30742751327208495	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.30971027644638066	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.31018595094190576	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.323081596402827	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.28820540495577046	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.2904256811617168	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.2885156140819301	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.2901534885438541	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.30305156488585194	$\mathcal{S}_U$$\mathcal{O}$	5352.0	0.324893417023306	passive
14495.0	0.30869322599838905	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.3053022516894464	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.3056081958722033	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.30637570043921275	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.3198190945046979	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.2989419714702352	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.2975888969071496	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.294193955328059	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.29532622727678604	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.30315070929566984	$\mathcal{S}_U$$\mathcal{O}$	7136.0	0.324893417023306	passive
17394.0	0.30790062360402204	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.30389934299851995	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.3075419641343629	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.3069805453879973	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.32215810021689567	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.29887516278872395	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.2972020800046988	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.2962600970620841	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.29788208659090926	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.3130984453430478	$\mathcal{S}_U$$\mathcal{O}$	8920.0	0.324893417023306	passive
20293.0	0.30555074218069217	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.30329914606025654	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.30584880917848406	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.30725897626416554	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.3171018088457258	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.30195203972083307	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.29901328554470546	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.30060065362420296	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.3003790014010153	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.31230107195913687	$\mathcal{S}_U$$\mathcal{O}$	10704.0	0.324893417023306	passive
23192.0	0.30214230411234705	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.30189968684453455	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.3030493075703958	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.3074437550390628	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.31528164522095586	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.29724512282784027	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.2984109424173005	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.29695663934833805	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.3025152343997644	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.30807070758277394	$\mathcal{S}_U$$\mathcal{O}$	12488.0	0.324893417023306	passive
26091.0	0.30266018185498317	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.3002728776710975	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.30447506478560166	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.3067495730553343	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.31353149372916045	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.3022495344845	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.2992055170039061	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.293969315292582	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.30216051427945406	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3101154819373099	$\mathcal{S}_U$$\mathcal{O}$	14272.0	0.324893417023306	passive
28990.0	0.3025314288150546	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.30038294260643705	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.3037165040792801	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.3047145005756739	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.30818763406174615	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.3003427094606534	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.29864793626994807	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.29621782211087366	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.30258652660952107	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.30809392810741754	$\mathcal{S}_U$$\mathcal{O}$	16056.0	0.324893417023306	passive
31889.0	0.3032401121034332	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.3027652716153782	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.3046623331545966	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.3041410516340752	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.30559089387562316	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.30039342673431524	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.29766916859801135	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.29774627240799245	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.30377252258286774	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.30338609839488656	$\mathcal{S}_U$$\mathcal{O}$	17840.0	0.324893417023306	passive
34788.0	0.30485341906344865	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.2997718826489481	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.30370319663239104	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.30206928648803527	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.3023188561809433	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.30071374454466065	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.29731857213549556	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.3037402984048169	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	19624.0	0.324893417023306	passive
37687.0	0.30445020812730744	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.3012237349511202	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.3049278473513773	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.3014947574509682	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.3028231127913022	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.3009668876222386	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.3010924964478758	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.3048658190980324	$\mathcal{S}_U$$\mathcal{T}_D$				21408.0	0.324893417023306	passive
40586.0	0.3035135666616739	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.2996153844123174	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.30202116904907755	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.30318605046105934	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.3022767036772615	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.30388774650547096	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.30479521551860916	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.30590538157615943	$\mathcal{S}_U$$\mathcal{T}_D$				23192.0	0.324893417023306	passive
43485.0	0.3030622249373169	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.30155892634361603	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.30317103373436294	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.3025809339947725	$\mathcal{S}_R$$\mathcal{T}_D$				42852.0	0.308054886226631	$\mathcal{S}_U$$\mathcal{T}_R$	42852.0	0.3066940297385758	$\mathcal{S}_U$$\mathcal{T}_L$	42852.0	0.3071720282736888	$\mathcal{S}_U$$\mathcal{T}_S$	42852.0	0.3105943679203824	$\mathcal{S}_U$$\mathcal{T}_D$				24976.0	0.324893417023306	passive
45566.0	0.30302678727339294	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.3018281551892255	$\mathcal{S}_R$$\mathcal{T}_L$	45610.0	0.3028386094824957	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.3036265842903738	$\mathcal{S}_R$$\mathcal{T}_D$				45118.0	0.30915942622974746	$\mathcal{S}_U$$\mathcal{T}_R$	45118.0	0.3083045233627341	$\mathcal{S}_U$$\mathcal{T}_L$	45118.0	0.3097016592639778	$\mathcal{S}_U$$\mathcal{T}_S$	45118.0	0.31208446491652436	$\mathcal{S}_U$$\mathcal{T}_D$				26760.0	0.324893417023306	passive
46246.0	0.3050299494763322	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.303337969943583	$\mathcal{S}_R$$\mathcal{T}_L$	46288.0	0.30217433749469713	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.30455779716007464	$\mathcal{S}_R$$\mathcal{T}_D$				46120.0	0.3101734097266739	$\mathcal{S}_U$$\mathcal{T}_R$	46120.0	0.3104214680243503	$\mathcal{S}_U$$\mathcal{T}_L$	46120.0	0.3094384137512628	$\mathcal{S}_U$$\mathcal{T}_S$	46120.0	0.3087725990908669	$\mathcal{S}_U$$\mathcal{T}_D$				28544.0	0.324893417023306	passive
46372.0	0.304152415662055	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.3017998971799072	$\mathcal{S}_R$$\mathcal{T}_L$	46414.0	0.3011482192964328	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.3035487809668496	$\mathcal{S}_R$$\mathcal{T}_D$				46361.0	0.3117133000908893	$\mathcal{S}_U$$\mathcal{T}_R$	46361.0	0.3087913306252161	$\mathcal{S}_U$$\mathcal{T}_L$	46361.0	0.3100196176019032	$\mathcal{S}_U$$\mathcal{T}_S$	46361.0	0.30710953745120734	$\mathcal{S}_U$$\mathcal{T}_D$				30328.0	0.324893417023306	passive
46384.0	0.3022605507120571	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.30172568719267673	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.3008696912754796	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.3018993618413895	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.3118676956388116	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.3078284937403932	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.30983877240237656	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.30660591475561655	$\mathcal{S}_U$$\mathcal{T}_D$				32112.0	0.324893417023306	passive
46384.0	0.3021833460789382	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.3015146221428348	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.3013154830016506	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.3017275697917595	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.3120222501583239	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.3094708335379279	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.3087983529901575	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.30668849031190243	$\mathcal{S}_U$$\mathcal{T}_D$				33896.0	0.324893417023306	passive
46384.0	0.3015283750095669	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.30172266930306346	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.3010386089238015	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.3004500280167927	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.30907861427572064	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.3085101730866759	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.3078202818199885	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.30551815956638634	$\mathcal{S}_U$$\mathcal{T}_D$				35680.0	0.324893417023306	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46422.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				37464.0	0.324893417023306	passive
																														39248.0	0.324893417023306	passive
																														41032.0	0.324893417023306	passive
																														42816.0	0.324893417023306	passive
																														44600.0	0.324893417023306	passive
																														46384.0	0.324893417023306	passive


==> MHS_dehumanize_eval_mean_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.41566077125666184	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.41566077125666184	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.41566077125666184	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.41566077125666184	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.41713014583939284	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.41566077125666184	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.41566077125666184	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.41566077125666184	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.41566077125666184	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.41713014583939284	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.3839136380963675	passive
5798.0	0.40851069610507595	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.4085225488623852	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.40854239395164244	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.408494151827675	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.40298917574789644	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.41233162374573223	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.41235070672154867	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.4123739801888861	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.4122988545994686	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.41204489208403655	$\mathcal{S}_U$$\mathcal{O}$	1784.0	0.3839136380963675	passive
8697.0	0.40463484372010866	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.4049052450170552	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.40496732133648367	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.404869156863622	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.39277080052715235	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.40901532374800387	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.40913128911335556	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.4091368121690206	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.40900913018932866	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.408421270910857	$\mathcal{S}_U$$\mathcal{O}$	3568.0	0.3839136380963675	passive
11596.0	0.4018435657680794	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.402000306780176	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.4018286606214674	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.4017746294544702	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.38752675438619716	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.40559516384087396	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.40585859300285243	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.4058713079692488	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.40583719556489467	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.40288756798376896	$\mathcal{S}_U$$\mathcal{O}$	5352.0	0.3839136380963675	passive
14495.0	0.40030865212867184	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.4001617776695114	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.4000847560327511	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.4000846180841031	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.3846299533734814	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.4031007431093884	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.40327022199166923	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.4033168632752564	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.40318936543216877	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.3983620397560233	$\mathcal{S}_U$$\mathcal{O}$	7136.0	0.3839136380963675	passive
17394.0	0.39862879578516647	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.3980464351857121	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.39793765040082074	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.39813030901526547	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.38322352243886365	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.4044227126924806	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.40483848266549227	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.40483918685311077	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.40477355589578207	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.39446536572532137	$\mathcal{S}_U$$\mathcal{O}$	8920.0	0.3839136380963675	passive
20293.0	0.39721607079183574	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.39711470371986907	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.3968255533275808	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.3969793973610712	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.38255889295280426	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.40307570974130497	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.403358199819934	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.40287868246389985	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.4033756708715012	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.39051784635841197	$\mathcal{S}_U$$\mathcal{O}$	10704.0	0.3839136380963675	passive
23192.0	0.395820701275158	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.39618938768130935	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.39567689790395105	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.39577342419255573	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.382763024775469	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.4014969346021027	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.40185090933119766	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.4013252032391117	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.40169574089320986	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.3878192503320985	$\mathcal{S}_U$$\mathcal{O}$	12488.0	0.3839136380963675	passive
26091.0	0.3943655315243122	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.3944243486787064	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.39424876915366824	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.3941075172187321	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.3830539527908188	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.3995647792156604	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.4000731006472477	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.40010517167477233	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.39985571616805826	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.38303865952357913	$\mathcal{S}_U$$\mathcal{O}$	14272.0	0.3839136380963675	passive
28990.0	0.3933062323304412	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.39345874829630806	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.3933250415477399	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.3931219548957239	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.3841343459957826	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.39894481159117595	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.3992131570910531	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.3992117545897216	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.3989637800208839	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3833487452459792	$\mathcal{S}_U$$\mathcal{O}$	16056.0	0.3839136380963675	passive
31889.0	0.39198575102625033	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.3922184110125151	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.39225958688843005	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.3919768791519167	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.3853165564448699	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.39648024225848655	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.39674790460653236	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.3967290907813761	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.396350746055718	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3848402059050791	$\mathcal{S}_U$$\mathcal{O}$	17840.0	0.3839136380963675	passive
34788.0	0.3907777829364027	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.39091373792937484	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.3909604751433063	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.3908211126678989	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.39388641285300025	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.3939456528049272	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.39382932234755347	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.393609201078863	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	19624.0	0.3839136380963675	passive
37687.0	0.3898180836470892	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.38983323896170763	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.38988858178343855	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.38967633961350395	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.3925433201243957	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.39237574536474784	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.39240773470645984	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.3925832406458604	$\mathcal{S}_U$$\mathcal{T}_D$				21408.0	0.3839136380963675	passive
40586.0	0.3885720598811031	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.38853233752584787	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.3886621752488399	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.3883103167230608	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.3913430502716179	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.3911739528980865	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.39094925283648535	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.39119505961430767	$\mathcal{S}_U$$\mathcal{T}_D$				23192.0	0.3839136380963675	passive
43485.0	0.38731355471540857	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.38743254479155825	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.3876496914820496	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.3873703209672683	$\mathcal{S}_R$$\mathcal{T}_D$				42852.0	0.38914677980811424	$\mathcal{S}_U$$\mathcal{T}_R$	42852.0	0.3891551501352069	$\mathcal{S}_U$$\mathcal{T}_L$	42852.0	0.3888612203410385	$\mathcal{S}_U$$\mathcal{T}_S$	42852.0	0.3889576050363324	$\mathcal{S}_U$$\mathcal{T}_D$				24976.0	0.3839136380963675	passive
45566.0	0.3864714162744094	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.3864967533307306	$\mathcal{S}_R$$\mathcal{T}_L$	45610.0	0.3866561192788354	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.3863323183840959	$\mathcal{S}_R$$\mathcal{T}_D$				45118.0	0.38612338943019386	$\mathcal{S}_U$$\mathcal{T}_R$	45118.0	0.3860948578192101	$\mathcal{S}_U$$\mathcal{T}_L$	45118.0	0.38574530211855756	$\mathcal{S}_U$$\mathcal{T}_S$	45118.0	0.38584636363960884	$\mathcal{S}_U$$\mathcal{T}_D$				26760.0	0.3839136380963675	passive
46246.0	0.38625632120190817	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.3861725962376827	$\mathcal{S}_R$$\mathcal{T}_L$	46288.0	0.3863779129861369	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.38604225120339236	$\mathcal{S}_R$$\mathcal{T}_D$				46120.0	0.38468700933501004	$\mathcal{S}_U$$\mathcal{T}_R$	46120.0	0.3845800126481767	$\mathcal{S}_U$$\mathcal{T}_L$	46120.0	0.3842811807406936	$\mathcal{S}_U$$\mathcal{T}_S$	46120.0	0.38440948728490487	$\mathcal{S}_U$$\mathcal{T}_D$				28544.0	0.3839136380963675	passive
46372.0	0.3865632122383404	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.3863460474882605	$\mathcal{S}_R$$\mathcal{T}_L$	46414.0	0.38652463905436685	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.38616534513715656	$\mathcal{S}_R$$\mathcal{T}_D$				46361.0	0.38436599478025485	$\mathcal{S}_U$$\mathcal{T}_R$	46361.0	0.3842614621466129	$\mathcal{S}_U$$\mathcal{T}_L$	46361.0	0.38404504219027297	$\mathcal{S}_U$$\mathcal{T}_S$	46361.0	0.383993383808251	$\mathcal{S}_U$$\mathcal{T}_D$				30328.0	0.3839136380963675	passive
46384.0	0.38665653373827613	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.3865200485043436	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.3867671980941653	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.3863091058946795	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.3843072782854114	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.38430579043742613	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.38392487583581847	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.3840554705557455	$\mathcal{S}_U$$\mathcal{T}_D$				32112.0	0.3839136380963675	passive
46384.0	0.38697572858372326	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.3866204612760067	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.3868841347383502	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.38646492265328675	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.3844398984385389	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.38432482096071663	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.3839244567447219	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.3841292481036382	$\mathcal{S}_U$$\mathcal{T}_D$				33896.0	0.3839136380963675	passive
46384.0	0.38713391099138356	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.3868246416438195	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.3870657008614051	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.38664793016742594	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.38454813556007483	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.384456280340214	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.3841354591111474	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.3843028126568682	$\mathcal{S}_U$$\mathcal{T}_D$				35680.0	0.3839136380963675	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46422.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				37464.0	0.3839136380963675	passive
																														39248.0	0.3839136380963675	passive
																														41032.0	0.3839136380963675	passive
																														42816.0	0.3839136380963675	passive
																														44600.0	0.3839136380963675	passive
																														46384.0	0.3839136380963675	passive


==> MHS_dehumanize_eval_worst_f1_macro_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.0	passive
5798.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	1784.0	0.0	passive
8697.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	3568.0	0.0	passive
11596.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	5352.0	0.0	passive
14495.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	7136.0	0.0	passive
17394.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	8920.0	0.0	passive
20293.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	10704.0	0.0	passive
23192.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	12488.0	0.0	passive
26091.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	14272.0	0.0	passive
28990.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	16056.0	0.0	passive
31889.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	17840.0	0.0	passive
34788.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	19624.0	0.0	passive
37687.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				21408.0	0.0	passive
40586.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				23192.0	0.0	passive
43485.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				42852.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	42852.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	42852.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	42852.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				24976.0	0.0	passive
45566.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	45610.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				45118.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	45118.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	45118.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	45118.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				26760.0	0.0	passive
46246.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	46288.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				46120.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	46120.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	46120.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	46120.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				28544.0	0.0	passive
46372.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	46414.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				46361.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	46361.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	46361.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	46361.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				30328.0	0.0	passive
46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				32112.0	0.0	passive
46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				33896.0	0.0	passive
46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				35680.0	0.0	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46422.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				37464.0	0.0	passive
																														39248.0	0.0	passive
																														41032.0	0.0	passive
																														42816.0	0.0	passive
																														44600.0	0.0	passive
																														46384.0	0.0	passive


==> MHS_dehumanize_eval_worst_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.4455136822637544	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.4455136822637544	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.4455136822637544	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.4455136822637544	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.44511426918270897	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.4455136822637544	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.4455136822637544	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.4455136822637544	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.4455136822637544	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.44511426918270897	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.4689666558507297	passive
5798.0	0.4521737636458503	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.45245734466354176	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.4523905887247544	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.4524570571906197	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.46823335160154245	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.4470360017620166	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.4462632272161647	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.44626449504139254	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.4462721443599415	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.4514996478867839	$\mathcal{S}_U$$\mathcal{O}$	1784.0	0.4689666558507297	passive
8697.0	0.4598929922881963	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.4596669526498483	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.4597328564892344	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.45964416796908236	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.48602026033563406	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.4561233660209341	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.4554682048594505	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.455714373485266	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.4554729100618558	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.4567472685955652	$\mathcal{S}_U$$\mathcal{O}$	3568.0	0.4689666558507297	passive
11596.0	0.4667103083384076	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.4671866432064875	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.46699289708829705	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.46717957503843954	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.49667641584678407	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.46527670515656644	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.4639302166618564	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.4636485756948794	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.46415200484126745	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.468779193849498	$\mathcal{S}_U$$\mathcal{O}$	5352.0	0.4689666558507297	passive
14495.0	0.47335957449215416	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.47412581412752086	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.47395945569445824	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.47403884600528695	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.505965305489303	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.4690786379552987	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.46895764894972825	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.4690439893137224	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.46915885058417794	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.4792808658248968	$\mathcal{S}_U$$\mathcal{O}$	7136.0	0.4689666558507297	passive
17394.0	0.4798870841306957	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.47988649169473274	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.47968023528465215	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.47994030883830097	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.5127473425239755	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.4650150361403491	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.4644443066235826	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.46494233775446614	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.46485546692619356	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.4876866668734426	$\mathcal{S}_U$$\mathcal{O}$	8920.0	0.4689666558507297	passive
20293.0	0.48587902675059813	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.48539753167413013	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.4852565781387305	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.48575258007782135	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.5193715641723576	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.4697013504310184	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.4698741134526907	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.46984928753109995	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.47022803576162264	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.49759044174680156	$\mathcal{S}_U$$\mathcal{O}$	10704.0	0.4689666558507297	passive
23192.0	0.49091178305725297	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.4903206387253766	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.49038790851227326	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.4904252884191611	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.5233689939918524	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.4771977596658417	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.4768522573411777	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.4770259858128456	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.4777382337957881	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.5105723569233639	$\mathcal{S}_U$$\mathcal{O}$	12488.0	0.4689666558507297	passive
26091.0	0.49572055671181126	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.4952031610761188	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.49522377217091457	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.49531556749554834	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.5266651895318881	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.48150779452107306	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.4812243480469139	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.48251301267438135	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.48220011828626785	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.5242162541770224	$\mathcal{S}_U$$\mathcal{O}$	14272.0	0.4689666558507297	passive
28990.0	0.5001107893004229	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.4997748572781689	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.4995643376479458	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.49959746982116154	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.5318104084028318	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.48335586824655	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.48299780038136975	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.483564743961803	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.4834164441542958	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.5317271864154028	$\mathcal{S}_U$$\mathcal{O}$	16056.0	0.4689666558507297	passive
31889.0	0.504863855360037	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.5044223623534144	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.5044111381521217	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.5042108313052477	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.537070441220506	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.48932402799328995	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.4892184630988409	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.48927792371926176	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.4894296339057574	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.5378446408680687	$\mathcal{S}_U$$\mathcal{O}$	17840.0	0.4689666558507297	passive
34788.0	0.5092891204352836	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.5095861428491745	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.5093175615398314	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.5088166657535084	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.4958981685843599	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.49530830222078426	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.49600894673326595	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.4954680581018871	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	19624.0	0.4689666558507297	passive
37687.0	0.5138297543851286	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.5139732701158661	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.5135626770942214	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.5130222469648045	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.49891635979536647	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.4989306297563303	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.4993531742195462	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.4981769533459355	$\mathcal{S}_U$$\mathcal{T}_D$				21408.0	0.4689666558507297	passive
40586.0	0.5189850698487091	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.5187491907358023	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.5182130526498628	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.5175929915927295	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.502598735332744	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.5024129273399237	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.5030560344192732	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.5017247392159577	$\mathcal{S}_U$$\mathcal{T}_D$				23192.0	0.4689666558507297	passive
43485.0	0.5232658633717923	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.5229593333618713	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.522646557350865	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.5219241411139935	$\mathcal{S}_R$$\mathcal{T}_D$				42852.0	0.5072882160254321	$\mathcal{S}_U$$\mathcal{T}_R$	42852.0	0.5071266372379531	$\mathcal{S}_U$$\mathcal{T}_L$	42852.0	0.5074773087189648	$\mathcal{S}_U$$\mathcal{T}_S$	42852.0	0.5065072818195819	$\mathcal{S}_U$$\mathcal{T}_D$				24976.0	0.4689666558507297	passive
45566.0	0.5267156069707687	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.5270731297424723	$\mathcal{S}_R$$\mathcal{T}_L$	45610.0	0.5264452063630508	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.526059050368762	$\mathcal{S}_R$$\mathcal{T}_D$				45118.0	0.5155689643092215	$\mathcal{S}_U$$\mathcal{T}_R$	45118.0	0.5155511530259952	$\mathcal{S}_U$$\mathcal{T}_L$	45118.0	0.5159243362882634	$\mathcal{S}_U$$\mathcal{T}_S$	45118.0	0.5146380358806145	$\mathcal{S}_U$$\mathcal{T}_D$				26760.0	0.4689666558507297	passive
46246.0	0.5292439296531076	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.5292306038833766	$\mathcal{S}_R$$\mathcal{T}_L$	46288.0	0.5286646532372686	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.528309924938473	$\mathcal{S}_R$$\mathcal{T}_D$				46120.0	0.5204782545592169	$\mathcal{S}_U$$\mathcal{T}_R$	46120.0	0.5204491320629002	$\mathcal{S}_U$$\mathcal{T}_L$	46120.0	0.5206407042262139	$\mathcal{S}_U$$\mathcal{T}_S$	46120.0	0.5197258932428818	$\mathcal{S}_U$$\mathcal{T}_D$				28544.0	0.4689666558507297	passive
46372.0	0.5308641264631099	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.5308971254355951	$\mathcal{S}_R$$\mathcal{T}_L$	46414.0	0.5304827013186961	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.5300852249392837	$\mathcal{S}_R$$\mathcal{T}_D$				46361.0	0.5229179637735607	$\mathcal{S}_U$$\mathcal{T}_R$	46361.0	0.5228794056435957	$\mathcal{S}_U$$\mathcal{T}_L$	46361.0	0.523273460148156	$\mathcal{S}_U$$\mathcal{T}_S$	46361.0	0.5223558256699583	$\mathcal{S}_U$$\mathcal{T}_D$				30328.0	0.4689666558507297	passive
46384.0	0.5322245198799336	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.5316051937671579	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.5311616255309091	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.5308298280113929	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.5248628978381799	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.5246998321488903	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.5251207623345785	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.5243218542327034	$\mathcal{S}_U$$\mathcal{T}_D$				32112.0	0.4689666558507297	passive
46384.0	0.5331724342104379	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.5330849070882687	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.5327092692742075	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.5323714476096619	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.5265352179231905	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.5259998595456762	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.5265907571097862	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.525569702692818	$\mathcal{S}_U$$\mathcal{T}_D$				33896.0	0.4689666558507297	passive
46384.0	0.5339333725720645	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.5340252484795528	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.5337324932034893	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.5334242968829489	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.5277048394182215	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.5274094199840424	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.5279168017927492	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.5268958165817453	$\mathcal{S}_U$$\mathcal{T}_D$				35680.0	0.4689666558507297	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46422.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				37464.0	0.4689666558507297	passive
																														39248.0	0.4689666558507297	passive
																														41032.0	0.4689666558507297	passive
																														42816.0	0.4689666558507297	passive
																														44600.0	0.4689666558507297	passive
																														46384.0	0.4689666558507297	passive


==> MHS_dehumanize_eval_worst_jsdiv_per_item.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.4281643016173604	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.4281643016173604	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.42816430161736047	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.4281643016173604	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.42839689616346144	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.4281643016173604	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.4281643016173604	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.4281643016173604	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.4281643016173604	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.42839689616346144	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.43353090723309595	passive
5798.0	0.4276813067678456	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.4279240319234619	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.42789445473199367	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.42792491279175743	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.43219134993844	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.4269707036499258	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.42654925705014773	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.42650383009088705	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.42650717726386067	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.427835151774615	$\mathcal{S}_U$$\mathcal{O}$	1784.0	0.43353090723309595	passive
8697.0	0.4293679953012612	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.4296753583405842	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.4297270891669174	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.4297563837971657	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.43517472554279374	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.42969742898797464	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.4293341271620969	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.42947519879340207	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.429266058375904	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.4279670558756232	$\mathcal{S}_U$$\mathcal{O}$	3568.0	0.43353090723309595	passive
11596.0	0.43172123652297406	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.43212220494385	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.4321149633390244	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.43221149728912983	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.4381943168418791	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.4303273389328403	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.4299798794026035	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.4300010669958498	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.42999661675730033	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.42967550467165533	$\mathcal{S}_U$$\mathcal{O}$	5352.0	0.43353090723309595	passive
14495.0	0.43469355695842654	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.43493970251582664	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.43510819650874405	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.435006275246719	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.44164206154458974	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.43126474790558395	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.4312608449920636	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.43135380560574993	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.4312298949149971	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.4316212215137813	$\mathcal{S}_U$$\mathcal{O}$	7136.0	0.43353090723309595	passive
17394.0	0.4372214287392906	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.43723673869734725	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.43738301131997276	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.4374732565543891	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.4449843146745313	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.4307633085534785	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.4306608853918133	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.4308259576167915	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.4307019441940223	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.4356043313925985	$\mathcal{S}_U$$\mathcal{O}$	8920.0	0.43353090723309595	passive
20293.0	0.4397949979350595	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.439662165055402	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.43989631593733586	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.44005884285358315	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.44875279543649915	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.43273391275936474	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.4327858151920834	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.4324947889219079	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.43287458648566135	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.4383008704035238	$\mathcal{S}_U$$\mathcal{O}$	10704.0	0.43353090723309595	passive
23192.0	0.44194197365961996	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.44207494482297366	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.44232330488102517	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.44232365686307656	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.4520388065437004	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.43572563784873936	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.4355124707842996	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.43522688600920817	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.435782040144527	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.4439136696595802	$\mathcal{S}_U$$\mathcal{O}$	12488.0	0.43353090723309595	passive
26091.0	0.44401614435550635	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.44393831498229214	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.44430851885720674	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.44440451382589813	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.45480815361760296	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.43721760965882295	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.43685215963829077	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.437631606857212	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.4373590949073627	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.451593062129462	$\mathcal{S}_U$$\mathcal{O}$	14272.0	0.43353090723309595	passive
28990.0	0.4458981775864743	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.4462379403980375	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.44634452669420566	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.44643135771336556	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.4593819500272671	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.4376530903712406	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.43712225293208906	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.4376541957722233	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.43744236640696865	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.45773460920644854	$\mathcal{S}_U$$\mathcal{O}$	16056.0	0.43353090723309595	passive
31889.0	0.44786679412241354	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.4483397162931579	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.4484886710212581	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.44849329389440484	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.46397455799242543	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.43891555499993706	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.4386534090755161	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.4386911362933044	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.4389436349827818	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.4634715987520774	$\mathcal{S}_U$$\mathcal{O}$	17840.0	0.43353090723309595	passive
34788.0	0.44957937666766323	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.4505817655015926	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.45049364037655004	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.45048107782044805	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.4406987179248311	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.4401033207949605	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.4404707003936324	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.4402849370363113	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	19624.0	0.43353090723309595	passive
37687.0	0.45164736351395546	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.4524761182539161	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.4523576505034961	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.45219667685857906	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.44182683539836937	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.4413837622035035	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.441567044642597	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.44144172189065883	$\mathcal{S}_U$$\mathcal{T}_D$				21408.0	0.43353090723309595	passive
40586.0	0.45377454953726554	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.4543557837476051	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.45425694036629877	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.4538597091011411	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.4435813182242656	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.44309266948706855	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.4432688996934955	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.4427885547973456	$\mathcal{S}_U$$\mathcal{T}_D$				23192.0	0.43353090723309595	passive
43485.0	0.45555967272271336	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.4563970585008359	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.4562987055621583	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.4558650710895195	$\mathcal{S}_R$$\mathcal{T}_D$				42852.0	0.4455662085452703	$\mathcal{S}_U$$\mathcal{T}_R$	42852.0	0.44522011102315795	$\mathcal{S}_U$$\mathcal{T}_L$	42852.0	0.44513780932713143	$\mathcal{S}_U$$\mathcal{T}_S$	42852.0	0.4449719578154274	$\mathcal{S}_U$$\mathcal{T}_D$				24976.0	0.43353090723309595	passive
45566.0	0.4571336310581912	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.4581255125889583	$\mathcal{S}_R$$\mathcal{T}_L$	45610.0	0.45788462255261525	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.45753837144730336	$\mathcal{S}_R$$\mathcal{T}_D$				45118.0	0.44892710883043097	$\mathcal{S}_U$$\mathcal{T}_R$	45118.0	0.4486370319031399	$\mathcal{S}_U$$\mathcal{T}_L$	45118.0	0.44855628319946045	$\mathcal{S}_U$$\mathcal{T}_S$	45118.0	0.44813958813016236	$\mathcal{S}_U$$\mathcal{T}_D$				26760.0	0.43353090723309595	passive
46246.0	0.45862043839500943	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.45922484876013847	$\mathcal{S}_R$$\mathcal{T}_L$	46288.0	0.4590403508280631	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.4587143324912342	$\mathcal{S}_R$$\mathcal{T}_D$				46120.0	0.45109139898526945	$\mathcal{S}_U$$\mathcal{T}_R$	46120.0	0.4508520568548609	$\mathcal{S}_U$$\mathcal{T}_L$	46120.0	0.45071060437823424	$\mathcal{S}_U$$\mathcal{T}_S$	46120.0	0.45048390254392695	$\mathcal{S}_U$$\mathcal{T}_D$				28544.0	0.43353090723309595	passive
46372.0	0.4598889293340016	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.46037328917705006	$\mathcal{S}_R$$\mathcal{T}_L$	46414.0	0.4603030459041808	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.4599220436501401	$\mathcal{S}_R$$\mathcal{T}_D$				46361.0	0.4525074709499464	$\mathcal{S}_U$$\mathcal{T}_R$	46361.0	0.45222222478440127	$\mathcal{S}_U$$\mathcal{T}_L$	46361.0	0.4522943070420449	$\mathcal{S}_U$$\mathcal{T}_S$	46361.0	0.4519405744939646	$\mathcal{S}_U$$\mathcal{T}_D$				30328.0	0.43353090723309595	passive
46384.0	0.460762374438137	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.46101994097198307	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.4609505776873175	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.4605669994809595	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.45380457312075745	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.45353152830268034	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.4535056074897517	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.4533619115816146	$\mathcal{S}_U$$\mathcal{T}_D$				32112.0	0.43353090723309595	passive
46384.0	0.4616557629662139	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.4620037565194394	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.4619925172632437	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.461618140945274	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.45505991351176495	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.4545500135256664	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.4546304857309802	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.454345445652147	$\mathcal{S}_U$$\mathcal{T}_D$				33896.0	0.43353090723309595	passive
46384.0	0.4623618181424582	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.4626411616915822	$\mathcal{S}_R$$\mathcal{T}_L$	46422.0	0.4626431139572503	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.4623230518534121	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.455934927605209	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.4556714058371038	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.4557465050147321	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.45536897823579797	$\mathcal{S}_U$$\mathcal{T}_D$				35680.0	0.43353090723309595	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46422.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				37464.0	0.43353090723309595	passive
																														39248.0	0.43353090723309595	passive
																														41032.0	0.43353090723309595	passive
																														42816.0	0.43353090723309595	passive
																														44600.0	0.43353090723309595	passive
																														46384.0	0.43353090723309595	passive


==> MHS_dehumanize_eval_worst_mean_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label
2899	0.4156607712067417	$\mathcal{S}_R$$\mathcal{T}_R$	2899	0.4156607712067417	$\mathcal{S}_R$$\mathcal{T}_L$	2899	0.4156607712067417	$\mathcal{S}_R$$\mathcal{T}_S$	2899	0.4156607712067417	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.4171301457758012	$\mathcal{S}_R$$\mathcal{O}$	2899	0.4156607712067417	$\mathcal{S}_U$$\mathcal{T}_R$	2899	0.4156607712067417	$\mathcal{S}_U$$\mathcal{T}_L$	2899	0.4156607712067417	$\mathcal{S}_U$$\mathcal{T}_S$	2899	0.4156607712067417	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.4171301457758012	$\mathcal{S}_U$$\mathcal{O}$
5798	0.4085106960172342	$\mathcal{S}_R$$\mathcal{T}_R$	5798	0.40852254900339396	$\mathcal{S}_R$$\mathcal{T}_L$	5798	0.4085423939500295	$\mathcal{S}_R$$\mathcal{T}_S$	5798	0.40849415177838616	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.4029891757620476	$\mathcal{S}_R$$\mathcal{O}$	5798	0.4123316238815989	$\mathcal{S}_U$$\mathcal{T}_R$	5798	0.4123507068459254	$\mathcal{S}_U$$\mathcal{T}_L$	5798	0.41237398004971043	$\mathcal{S}_U$$\mathcal{T}_S$	5798	0.4122988547004824	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.4120448920560933	$\mathcal{S}_U$$\mathcal{O}$
8697	0.4046348438480371	$\mathcal{S}_R$$\mathcal{T}_R$	8697	0.40490524498171104	$\mathcal{S}_R$$\mathcal{T}_L$	8697	0.40496732144129144	$\mathcal{S}_R$$\mathcal{T}_S$	8697	0.4048691568754548	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.39277080050733876	$\mathcal{S}_R$$\mathcal{O}$	8697	0.40901532373852073	$\mathcal{S}_U$$\mathcal{T}_R$	8697	0.40913128917932995	$\mathcal{S}_U$$\mathcal{T}_L$	8697	0.4091368122787225	$\mathcal{S}_U$$\mathcal{T}_S$	8697	0.4090091302921788	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.40842127096106795	$\mathcal{S}_U$$\mathcal{O}$
11596	0.40184356564531026	$\mathcal{S}_R$$\mathcal{T}_R$	11596	0.4020003067359586	$\mathcal{S}_R$$\mathcal{T}_L$	11596	0.40182866083297664	$\mathcal{S}_R$$\mathcal{T}_S$	11596	0.40177462942284464	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.3875267544962681	$\mathcal{S}_R$$\mathcal{O}$	11596	0.4055951637845014	$\mathcal{S}_U$$\mathcal{T}_R$	11596	0.40585859284789905	$\mathcal{S}_U$$\mathcal{T}_L$	11596	0.4058713079243148	$\mathcal{S}_U$$\mathcal{T}_S$	11596	0.40583719560874343	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.40288756796989617	$\mathcal{S}_U$$\mathcal{O}$
14495	0.4003086522342198	$\mathcal{S}_R$$\mathcal{T}_R$	14495	0.4001617776739488	$\mathcal{S}_R$$\mathcal{T}_L$	14495	0.4000847559258269	$\mathcal{S}_R$$\mathcal{T}_S$	14495	0.40008461819157776	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.38462995340727346	$\mathcal{S}_R$$\mathcal{O}$	14495	0.40310074305688537	$\mathcal{S}_U$$\mathcal{T}_R$	14495	0.4032702220414661	$\mathcal{S}_U$$\mathcal{T}_L$	14495	0.40331686325600075	$\mathcal{S}_U$$\mathcal{T}_S$	14495	0.4031893656345021	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.3983620398449554	$\mathcal{S}_U$$\mathcal{O}$
17394	0.39862879572535953	$\mathcal{S}_R$$\mathcal{T}_R$	17394	0.3980464352681938	$\mathcal{S}_R$$\mathcal{T}_L$	17394	0.39793765034185924	$\mathcal{S}_R$$\mathcal{T}_S$	17394	0.3981303090649036	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.38322352231695045	$\mathcal{S}_R$$\mathcal{O}$	17394	0.4044227128419365	$\mathcal{S}_U$$\mathcal{T}_R$	17394	0.40483848265789524	$\mathcal{S}_U$$\mathcal{T}_L$	17394	0.4048391868723169	$\mathcal{S}_U$$\mathcal{T}_S$	17394	0.40477355565753353	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.3944653657881563	$\mathcal{S}_U$$\mathcal{O}$
20293	0.3972160707319737	$\mathcal{S}_R$$\mathcal{T}_R$	20293	0.39711470369222135	$\mathcal{S}_R$$\mathcal{T}_L$	20293	0.3968255534779894	$\mathcal{S}_R$$\mathcal{T}_S$	20293	0.39697939737998605	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.3825588929630268	$\mathcal{S}_R$$\mathcal{O}$	20293	0.4030757097182523	$\mathcal{S}_U$$\mathcal{T}_R$	20293	0.4033581997356254	$\mathcal{S}_U$$\mathcal{T}_L$	20293	0.4028786824878319	$\mathcal{S}_U$$\mathcal{T}_S$	20293	0.40337567099737975	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.390517846443396	$\mathcal{S}_U$$\mathcal{O}$
23192	0.3958207012581096	$\mathcal{S}_R$$\mathcal{T}_R$	23192	0.39618938789205926	$\mathcal{S}_R$$\mathcal{T}_L$	23192	0.3956768979461547	$\mathcal{S}_R$$\mathcal{T}_S$	23192	0.3957734242496036	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.38276302493548237	$\mathcal{S}_R$$\mathcal{O}$	23192	0.4014969345241283	$\mathcal{S}_U$$\mathcal{T}_R$	23192	0.40185090917229443	$\mathcal{S}_U$$\mathcal{T}_L$	23192	0.4013252032279669	$\mathcal{S}_U$$\mathcal{T}_S$	23192	0.40169574098682403	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.38781925032114484	$\mathcal{S}_U$$\mathcal{O}$
26091	0.39436553152806314	$\mathcal{S}_R$$\mathcal{T}_R$	26091	0.39442434874334603	$\mathcal{S}_R$$\mathcal{T}_L$	26091	0.39424876903925465	$\mathcal{S}_R$$\mathcal{T}_S$	26091	0.39410751719038356	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.38305395282714283	$\mathcal{S}_R$$\mathcal{O}$	26091	0.39956477941438884	$\mathcal{S}_U$$\mathcal{T}_R$	26091	0.40007310056913165	$\mathcal{S}_U$$\mathcal{T}_L$	26091	0.40010517165812853	$\mathcal{S}_U$$\mathcal{T}_S$	26091	0.39985571619347154	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.38303865955964406	$\mathcal{S}_U$$\mathcal{O}$
28990	0.39330623234722967	$\mathcal{S}_R$$\mathcal{T}_R$	28990	0.39345874826245475	$\mathcal{S}_R$$\mathcal{T}_L$	28990	0.3933250415098452	$\mathcal{S}_R$$\mathcal{T}_S$	28990	0.39312195493378704	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.38413434595856666	$\mathcal{S}_R$$\mathcal{O}$	28990	0.39894481168573304	$\mathcal{S}_U$$\mathcal{T}_R$	28990	0.3992131570856146	$\mathcal{S}_U$$\mathcal{T}_L$	28990	0.3992117545627714	$\mathcal{S}_U$$\mathcal{T}_S$	28990	0.39896377999280125	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3833487452909486	$\mathcal{S}_U$$\mathcal{O}$
31889	0.39198575104769384	$\mathcal{S}_R$$\mathcal{T}_R$	31889	0.39221841105529326	$\mathcal{S}_R$$\mathcal{T}_L$	31889	0.39225958688820134	$\mathcal{S}_R$$\mathcal{T}_S$	31889	0.39197687902193706	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.3853165562648617	$\mathcal{S}_R$$\mathcal{O}$	31889	0.3964802423094938	$\mathcal{S}_U$$\mathcal{T}_R$	31889	0.3967479047246166	$\mathcal{S}_U$$\mathcal{T}_L$	31889	0.3967290909041538	$\mathcal{S}_U$$\mathcal{T}_S$	31889	0.39635074598049114	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3848402059577205	$\mathcal{S}_U$$\mathcal{O}$
34788	0.39077778300839655	$\mathcal{S}_R$$\mathcal{T}_R$	34788	0.3909137379018883	$\mathcal{S}_R$$\mathcal{T}_L$	34788	0.39096047513918775	$\mathcal{S}_R$$\mathcal{T}_S$	34788	0.39082111272718967	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788	0.39388641280866893	$\mathcal{S}_U$$\mathcal{T}_R$	34788	0.3939456527650396	$\mathcal{S}_U$$\mathcal{T}_L$	34788	0.39382932233479834	$\mathcal{S}_U$$\mathcal{T}_S$	34788	0.3936092011158944	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$
37687	0.3898180835300502	$\mathcal{S}_R$$\mathcal{T}_R$	37687	0.38983323904770356	$\mathcal{S}_R$$\mathcal{T}_L$	37687	0.38988858174806906	$\mathcal{S}_R$$\mathcal{T}_S$	37687	0.3896763396272695	$\mathcal{S}_R$$\mathcal{T}_D$				37687	0.392543320058435	$\mathcal{S}_U$$\mathcal{T}_R$	37687	0.3923757453126804	$\mathcal{S}_U$$\mathcal{T}_L$	37687	0.3924077346761128	$\mathcal{S}_U$$\mathcal{T}_S$	37687	0.39258324066978106	$\mathcal{S}_U$$\mathcal{T}_D$			
40586	0.38857205994541094	$\mathcal{S}_R$$\mathcal{T}_R$	40586	0.3885323376168221	$\mathcal{S}_R$$\mathcal{T}_L$	40586	0.38866217513999407	$\mathcal{S}_R$$\mathcal{T}_S$	40586	0.38831031680327266	$\mathcal{S}_R$$\mathcal{T}_D$				40586	0.3913430503551527	$\mathcal{S}_U$$\mathcal{T}_R$	40586	0.3911739527625095	$\mathcal{S}_U$$\mathcal{T}_L$	40586	0.39094925263025676	$\mathcal{S}_U$$\mathcal{T}_S$	40586	0.39119505951957106	$\mathcal{S}_U$$\mathcal{T}_D$			
43485	0.38731355459134886	$\mathcal{S}_R$$\mathcal{T}_R$	43485	0.38743254471338223	$\mathcal{S}_R$$\mathcal{T}_L$	43485	0.38764969152866674	$\mathcal{S}_R$$\mathcal{T}_S$	43485	0.3873703211029369	$\mathcal{S}_R$$\mathcal{T}_D$				42852	0.3891467797079986	$\mathcal{S}_U$$\mathcal{T}_R$	42852	0.38915515009471585	$\mathcal{S}_U$$\mathcal{T}_L$	42852	0.3888612203855815	$\mathcal{S}_U$$\mathcal{T}_S$	42852	0.38895760513632355	$\mathcal{S}_U$$\mathcal{T}_D$			
45566	0.38647141628826903	$\mathcal{S}_R$$\mathcal{T}_R$	45600	0.38649675334005534	$\mathcal{S}_R$$\mathcal{T}_L$	45610	0.3866561192963218	$\mathcal{S}_R$$\mathcal{T}_S$	45600	0.3863323183330912	$\mathcal{S}_R$$\mathcal{T}_D$				45118	0.38612338958306763	$\mathcal{S}_U$$\mathcal{T}_R$	45118	0.3860948579393848	$\mathcal{S}_U$$\mathcal{T}_L$	45118	0.38574530241173477	$\mathcal{S}_U$$\mathcal{T}_S$	45118	0.3858463636329996	$\mathcal{S}_U$$\mathcal{T}_D$			
46246	0.38625632132594284	$\mathcal{S}_R$$\mathcal{T}_R$	46264	0.3861725961214397	$\mathcal{S}_R$$\mathcal{T}_L$	46288	0.38637791313102343	$\mathcal{S}_R$$\mathcal{T}_S$	46264	0.3860422510326524	$\mathcal{S}_R$$\mathcal{T}_D$				46120	0.38468700940516776	$\mathcal{S}_U$$\mathcal{T}_R$	46120	0.38458001257216523	$\mathcal{S}_U$$\mathcal{T}_L$	46120	0.38428118081472284	$\mathcal{S}_U$$\mathcal{T}_S$	46120	0.38440948716603557	$\mathcal{S}_U$$\mathcal{T}_D$			
46372	0.3865632120107936	$\mathcal{S}_R$$\mathcal{T}_R$	46377	0.38634604763346775	$\mathcal{S}_R$$\mathcal{T}_L$	46414	0.3865246393853122	$\mathcal{S}_R$$\mathcal{T}_S$	46377	0.38616534526579605	$\mathcal{S}_R$$\mathcal{T}_D$				46361	0.3843659947323214	$\mathcal{S}_U$$\mathcal{T}_R$	46361	0.3842614621780598	$\mathcal{S}_U$$\mathcal{T}_L$	46361	0.384045042136925	$\mathcal{S}_U$$\mathcal{T}_S$	46361	0.38399338381108444	$\mathcal{S}_U$$\mathcal{T}_D$			
46384	0.38665653374646114	$\mathcal{S}_R$$\mathcal{T}_R$	46384	0.3865200484138352	$\mathcal{S}_R$$\mathcal{T}_L$	46422	0.3867671982658775	$\mathcal{S}_R$$\mathcal{T}_S$	46384	0.38630910610038893	$\mathcal{S}_R$$\mathcal{T}_D$				46384	0.3843072781983698	$\mathcal{S}_U$$\mathcal{T}_R$	46384	0.3843057903722073	$\mathcal{S}_U$$\mathcal{T}_L$	46384	0.3839248758437453	$\mathcal{S}_U$$\mathcal{T}_S$	46384	0.38405547055280875	$\mathcal{S}_U$$\mathcal{T}_D$			
46384	0.38697572834981253	$\mathcal{S}_R$$\mathcal{T}_R$	46384	0.38662046118423216	$\mathcal{S}_R$$\mathcal{T}_L$	46422	0.38688413470910854	$\mathcal{S}_R$$\mathcal{T}_S$	46384	0.3864649226655206	$\mathcal{S}_R$$\mathcal{T}_D$				46384	0.38443989832981357	$\mathcal{S}_U$$\mathcal{T}_R$	46384	0.38432482094653286	$\mathcal{S}_U$$\mathcal{T}_L$	46384	0.38392445689203036	$\mathcal{S}_U$$\mathcal{T}_S$	46384	0.384129248244197	$\mathcal{S}_U$$\mathcal{T}_D$			
46384	0.3871339110025109	$\mathcal{S}_R$$\mathcal{T}_R$	46384	0.38682464163985736	$\mathcal{S}_R$$\mathcal{T}_L$	46422	0.3870657006932454	$\mathcal{S}_R$$\mathcal{T}_S$	46384	0.3866479301798667	$\mathcal{S}_R$$\mathcal{T}_D$				46384	0.3845481356051815	$\mathcal{S}_U$$\mathcal{T}_R$	46384	0.38445628041788865	$\mathcal{S}_U$$\mathcal{T}_L$	46384	0.384135459058823	$\mathcal{S}_U$$\mathcal{T}_S$	46384	0.38430281256902016	$\mathcal{S}_U$$\mathcal{T}_D$			
46384		$\mathcal{S}_R$$\mathcal{T}_R$	46384		$\mathcal{S}_R$$\mathcal{T}_L$	46422		$\mathcal{S}_R$$\mathcal{T}_S$	46384		$\mathcal{S}_R$$\mathcal{T}_D$				46384		$\mathcal{S}_U$$\mathcal{T}_R$	46384		$\mathcal{S}_U$$\mathcal{T}_L$	46384		$\mathcal{S}_U$$\mathcal{T}_S$	46384		$\mathcal{S}_U$$\mathcal{T}_D$			


==> MHS_genocide_eval_accuracy.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.861609727851766	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.861609727851766	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.861609727851766	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.861609727851766	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.32812198417293964	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.861609727851766	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.861609727851766	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.861609727851766	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.861609727851766	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.32812198417293964	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.8629608183748312	passive
5798.0	0.8618027407836325	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.861609727851766	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.861609727851766	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.861609727851766	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.3763752171395483	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.8596795985331017	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.8569774174869716	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.8579424821463039	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.8562053657595059	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.33873769542559345	$\mathcal{S}_U$$\mathcal{O}$	1855.36	0.8629608183748312	passive
8697.0	0.8511870295309786	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.85002895193978	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.8473267708936499	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.8494499131441806	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.38216560509554137	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.8403783053464582	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.8396062536189924	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.8401852924145917	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.8359390079135302	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.3427909669947886	$\mathcal{S}_U$$\mathcal{O}$	3710.72	0.8629608183748312	passive
11596.0	0.8355529820497973	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.8382551630959275	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.8394132406871261	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.8340088785948657	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.38699092839220234	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.8251302837290099	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.8208839992279483	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.8189538699092839	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.8104613009071607	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.35302065238370967	$\mathcal{S}_U$$\mathcal{O}$	5566.08	0.8629608183748312	passive
14495.0	0.8286045165026056	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.821656050955414	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.8204979733642155	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.8162516888631539	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.3798494499131442	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.8017757189731712	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.8083381586566301	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.8031268094962362	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.7811233352634627	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.3483883420189153	$\mathcal{S}_U$$\mathcal{O}$	7421.44	0.8629608183748312	passive
17394.0	0.8251302837290099	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.8220420768191469	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.8264813742520749	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.8212700250916812	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.38177957923180855	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.8062150164060992	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.800810654313839	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.7984944991314418	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.7865276973557229	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.36633854468249377	$\mathcal{S}_U$$\mathcal{O}$	9276.8	0.8629608183748312	passive
20293.0	0.8228141285466126	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.8187608569774175	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.8253232966608763	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.8177957923180853	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.37135688091102104	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.8257093225246092	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.8203049604323489	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.8201119475004824	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.8166377147268867	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.3738660490252847	$\mathcal{S}_U$$\mathcal{O}$	11132.16	0.8629608183748312	passive
23192.0	0.8249372707971435	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.8158656629994209	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.8210770121598147	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.8125844431576916	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.3649874541594287	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.8343949044585987	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.8320787492762015	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.8299556070256707	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.8249372707971435	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.3599691179309013	$\mathcal{S}_U$$\mathcal{O}$	12987.519999999999	0.8629608183748312	passive
26091.0	0.8208839992279482	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.8187608569774175	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.8233931673422119	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.8166377147268867	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.3617062343176993	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.8405713182783247	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.8357459949816638	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.8370970855047287	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.8314997104806022	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3644084153638294	$\mathcal{S}_U$$\mathcal{O}$	14842.88	0.8629608183748312	passive
28990.0	0.8247442578652769	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.8212700250916812	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.8264813742520749	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.8214630380235475	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.35340667824744254	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.8425014475969889	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.8361320208453966	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.8380621501640609	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.8328508010036672	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3620922601814321	$\mathcal{S}_U$$\mathcal{O}$	16698.239999999998	0.8629608183748312	passive
31889.0	0.827446438911407	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.8224281026828798	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.8280254777070063	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.8220420768191469	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.35263462651997685	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.8382551630959275	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.8347809303223316	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.8359390079135302	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.8293765682300714	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.35514379463424045	$\mathcal{S}_U$$\mathcal{O}$	18553.6	0.8629608183748312	passive
34788.0	0.8291835552982049	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.8282184906388728	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.83053464582127	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.8280254777070063	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.837676124300328	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.8340088785948659	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.8380621501640609	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.8355529820497973	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	20408.96	0.8629608183748312	passive
37687.0	0.8313066975487358	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.8278324647751399	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.8297625940938044	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.8282184906388728	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.841150357073924	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.837676124300328	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.8403783053464582	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.8374831113684617	$\mathcal{S}_U$$\mathcal{T}_D$				22264.32	0.8629608183748312	passive
40586.0	0.8343949044585988	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.8280254777070063	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.8311136846168693	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.8309206716850029	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.8403783053464583	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.8384481760277938	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.8367110596409959	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.837676124300328	$\mathcal{S}_U$$\mathcal{T}_D$				24119.68	0.8629608183748312	passive
43485.0	0.8361320208453966	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.8282184906388728	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.8313066975487358	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.8338158656629995	$\mathcal{S}_R$$\mathcal{T}_D$				42575.0	0.8409573441420575	$\mathcal{S}_U$$\mathcal{T}_R$	42575.0	0.8359390079135302	$\mathcal{S}_U$$\mathcal{T}_L$	42575.0	0.8369040725728624	$\mathcal{S}_U$$\mathcal{T}_S$	42575.0	0.8370970855047289	$\mathcal{S}_U$$\mathcal{T}_D$				25975.039999999997	0.8629608183748312	passive
45566.0	0.834973943254198	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.8286045165026056	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	0.8324647751399343	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.8359390079135302	$\mathcal{S}_R$$\mathcal{T}_D$				44069.0	0.8396062536189924	$\mathcal{S}_U$$\mathcal{T}_R$	44069.0	0.8343949044585988	$\mathcal{S}_U$$\mathcal{T}_L$	44069.0	0.8363250337772631	$\mathcal{S}_U$$\mathcal{T}_S$	44069.0	0.8330438139355337	$\mathcal{S}_U$$\mathcal{T}_D$				27830.399999999998	0.8629608183748312	passive
46246.0	0.8328508010036672	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.8291835552982049	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	0.8324647751399343	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.8340088785948659	$\mathcal{S}_R$$\mathcal{T}_D$				45236.0	0.8380621501640609	$\mathcal{S}_U$$\mathcal{T}_R$	45236.0	0.8324647751399343	$\mathcal{S}_U$$\mathcal{T}_L$	45236.0	0.8328508010036672	$\mathcal{S}_U$$\mathcal{T}_S$	45236.0	0.8324647751399343	$\mathcal{S}_U$$\mathcal{T}_D$				29685.76	0.8629608183748312	passive
46372.0	0.8320787492762015	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.8266743871839414	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	0.8309206716850029	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.8313066975487358	$\mathcal{S}_R$$\mathcal{T}_D$				46352.0	0.8351669561860645	$\mathcal{S}_U$$\mathcal{T}_R$	46352.0	0.8309206716850029	$\mathcal{S}_U$$\mathcal{T}_L$	46352.0	0.8313066975487358	$\mathcal{S}_U$$\mathcal{T}_S$	46352.0	0.8303416328894037	$\mathcal{S}_U$$\mathcal{T}_D$				31541.12	0.8629608183748312	passive
46384.0	0.8316927234124686	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.8245512449334105	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.8301486199575372	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.8307276587531364	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	0.8338158656629995	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	0.8293765682300714	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	0.8286045165026056	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	0.8280254777070063	$\mathcal{S}_U$$\mathcal{T}_D$				33396.479999999996	0.8629608183748312	passive
46384.0	0.8301486199575372	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.8247442578652769	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.8297625940938044	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.83053464582127	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.8332368268674001	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.828797529434472	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.8282184906388728	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.8284115035707392	$\mathcal{S}_U$$\mathcal{T}_D$				35251.84	0.8629608183748312	passive
46384.0	0.8289905423663386	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.8230071414784791	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.828797529434472	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.8301486199575372	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.8330438139355337	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.8287975294344722	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.8286045165026056	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.8264813742520749	$\mathcal{S}_U$$\mathcal{T}_D$				37107.2	0.8629608183748312	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				38962.56	0.8629608183748312	passive
																														40817.92	0.8629608183748312	passive
																														42673.28	0.8629608183748312	passive
																														44528.64	0.8629608183748312	passive
																														46384.0	0.8629608183748312	passive


==> MHS_genocide_eval_jsdiv.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.10315307478109996	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.10315307478109996	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.10315307478109996	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.10315307478109996	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.08968829860289891	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.10315307478109996	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.10315307478109996	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.10315307478109996	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.10315307478109996	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.08968829860289891	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.04595307136575381	passive
5798.0	0.09610640754302342	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.09675903618335724	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.0967304805914561	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.09687884400288264	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.08086555202802022	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.10670959701140721	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.10748002181450526	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.10725963115692139	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.10760168979565303	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.08613443374633789	$\mathcal{S}_U$$\mathcal{O}$	1855.36	0.04595307136575381	passive
8697.0	0.08942851920922597	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.09042904277642567	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.0903904065489769	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.09058555712302525	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.07623250037431717	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.09839275479316711	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.09787375976641972	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.09807279954353969	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.09909223765134811	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.08387571573257446	$\mathcal{S}_U$$\mathcal{O}$	3710.72	0.04595307136575381	passive
11596.0	0.08366253475348155	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.0839293400446574	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.08374456564585368	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.08484926074743271	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.07482488453388214	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.09288827578226726	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.09277097135782242	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.09379307925701141	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.0952984094619751	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.0810459777712822	$\mathcal{S}_U$$\mathcal{O}$	5566.08	0.04595307136575381	passive
14495.0	0.07856833438078563	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.07959301769733429	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.08006195724010468	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.08084700753291447	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.0750150407354037	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.09069491177797318	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.0897384484608968	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.08951142678658168	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.09349957605202992	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.07936462759971619	$\mathcal{S}_U$$\mathcal{O}$	7421.44	0.04595307136575381	passive
17394.0	0.07354271411895752	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.07408204178015391	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.0735784222682317	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.07477100441853206	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.07591538627942403	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.08021564781665802	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.0818837583065033	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.08084028959274292	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.08277531961599986	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.07819161315759023	$\mathcal{S}_U$$\mathcal{O}$	9276.8	0.04595307136575381	passive
20293.0	0.06971063961585362	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.0699024647474289	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.06973681598901749	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.07120583454767863	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.07732173800468445	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.06926470994949341	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.06906480342149734	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.06926816205183665	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.06971507271130879	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.07738789667685826	$\mathcal{S}_U$$\mathcal{O}$	11132.16	0.04595307136575381	passive
23192.0	0.06520066161950429	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.06704224397738774	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.06627895434697469	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.06834756831328075	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.07890887061754863	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.06723334888617198	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.06727349509795506	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.06733718762795131	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.06950310369332631	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.0782808115084966	$\mathcal{S}_U$$\mathcal{O}$	12987.519999999999	0.04595307136575381	passive
26091.0	0.06298165520032246	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.06351223587989807	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.063061968733867	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.06447316457827885	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.08046267678340276	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.06373498340447743	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.06438597291707993	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.0640745684504509	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.06681807587544124	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.07926976680755615	$\mathcal{S}_U$$\mathcal{O}$	14842.88	0.04595307136575381	passive
28990.0	0.05947429065903028	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.06050899624824524	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.05959667762120565	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.06089578568935394	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.08307387431462605	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.058674268424510956	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.059558906902869545	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.05954202264547348	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.06131619215011597	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.08201335867245992	$\mathcal{S}_U$$\mathcal{O}$	16698.239999999998	0.04595307136575381	passive
31889.0	0.05689775695403417	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.05802956968545914	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.05720467492938042	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.05841981867949168	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.08586112409830093	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.05345227817694346	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.054100354512532554	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.0542942484219869	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.05576546490192413	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.08542309204737346	$\mathcal{S}_U$$\mathcal{O}$	18553.6	0.04595307136575381	passive
34788.0	0.05480378121137619	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.05499954397479693	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.05436656127373377	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.055159193774064384	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.054245313008626304	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.05517503619194031	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.05450500672062238	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.05518162871400515	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	20408.96	0.04595307136575381	passive
37687.0	0.05292153358459473	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.05345547695954641	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.05281722048918406	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.053655421982208885	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.05175509179631869	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.05274319648742676	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.05248832702636719	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.052998125553131104	$\mathcal{S}_U$$\mathcal{T}_D$				22264.32	0.04595307136575381	passive
40586.0	0.05134417116641998	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.052065168817838035	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.051803755263487496	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.052108305195967354	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.04923640936613083	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.049830272793769836	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.04994149381915728	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.049956305573383965	$\mathcal{S}_U$$\mathcal{T}_D$				24119.68	0.04595307136575381	passive
43485.0	0.05052900190154711	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.0510961078107357	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.05093089987834295	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.0509956864019235	$\mathcal{S}_R$$\mathcal{T}_D$				42575.0	0.049367657552162804	$\mathcal{S}_U$$\mathcal{T}_R$	42575.0	0.05011740326881409	$\mathcal{S}_U$$\mathcal{T}_L$	42575.0	0.049990267803271614	$\mathcal{S}_U$$\mathcal{T}_S$	42575.0	0.050279377649227776	$\mathcal{S}_U$$\mathcal{T}_D$				25975.039999999997	0.04595307136575381	passive
45566.0	0.0505282369752725	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.05088352908690771	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	0.050709161907434464	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.05068377902110418	$\mathcal{S}_R$$\mathcal{T}_D$				44069.0	0.049077823758125305	$\mathcal{S}_U$$\mathcal{T}_R$	44069.0	0.049941821644703545	$\mathcal{S}_U$$\mathcal{T}_L$	44069.0	0.04961978147427241	$\mathcal{S}_U$$\mathcal{T}_S$	44069.0	0.049866928408543267	$\mathcal{S}_U$$\mathcal{T}_D$				27830.399999999998	0.04595307136575381	passive
46246.0	0.05102163304885229	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.051081848641236625	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	0.05089110881090164	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.05090848729014397	$\mathcal{S}_R$$\mathcal{T}_D$				45236.0	0.04940883070230484	$\mathcal{S}_U$$\mathcal{T}_R$	45236.0	0.050140405694643654	$\mathcal{S}_U$$\mathcal{T}_L$	45236.0	0.04997934401035309	$\mathcal{S}_U$$\mathcal{T}_S$	45236.0	0.04998040944337845	$\mathcal{S}_U$$\mathcal{T}_D$				29685.76	0.04595307136575381	passive
46372.0	0.051253062983353935	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.051544468849897385	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	0.051306830098231636	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.0513200635711352	$\mathcal{S}_R$$\mathcal{T}_D$				46352.0	0.04990675300359726	$\mathcal{S}_U$$\mathcal{T}_R$	46352.0	0.05064762383699417	$\mathcal{S}_U$$\mathcal{T}_L$	46352.0	0.05036354437470436	$\mathcal{S}_U$$\mathcal{T}_S$	46352.0	0.050454031676054	$\mathcal{S}_U$$\mathcal{T}_D$				31541.12	0.04595307136575381	passive
46384.0	0.051579710096120834	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.05192472537358602	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.05165696516633034	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.05172432710727056	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	0.05011810983220736	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	0.05098627507686615	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	0.05074034879604975	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	0.05090163523952166	$\mathcal{S}_U$$\mathcal{T}_D$				33396.479999999996	0.04595307136575381	passive
46384.0	0.051894884556531906	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.05213178445895513	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.05187238504489263	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.05193836738665899	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.0504106804728508	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.051290312161048256	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.05098007246851921	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.05105229591329893	$\mathcal{S}_U$$\mathcal{T}_D$				35251.84	0.04595307136575381	passive
46384.0	0.05212294434507688	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.052391464511553444	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.05207045252124468	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.0521776316066583	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.0505538210272789	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.05153508732716242	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.05123545229434967	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.0514696774383386	$\mathcal{S}_U$$\mathcal{T}_D$				37107.2	0.04595307136575381	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				38962.56	0.04595307136575381	passive
																														40817.92	0.04595307136575381	passive
																														42673.28	0.04595307136575381	passive
																														44528.64	0.04595307136575381	passive
																														46384.0	0.04595307136575381	passive


==> MHS_genocide_eval_loss.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	1.3081426620483398	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	1.3081426620483398	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	1.3081426620483398	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	1.3081426620483398	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	1.5905129114786785	$\mathcal{S}_R$$\mathcal{O}$	2899.0	1.3081426620483398	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	1.3081426620483398	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	1.3081426620483398	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	1.3081426620483398	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	1.5905129114786785	$\mathcal{S}_U$$\mathcal{O}$	0.0	1.088830828666687	passive
5798.0	1.2791388829549153	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	1.2818241914113362	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	1.2816999355951946	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	1.2823065121968586	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	1.5506025950113933	$\mathcal{S}_R$$\mathcal{O}$	5798.0	1.3236563603083293	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	1.3269323110580444	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	1.3259942928949993	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	1.3274579048156738	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	1.5741806427637737	$\mathcal{S}_U$$\mathcal{O}$	1855.36	1.088830828666687	passive
8697.0	1.2527355353037517	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	1.256711761156718	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	1.2565351724624634	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	1.2573203643163045	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	1.5306990544001262	$\mathcal{S}_R$$\mathcal{O}$	8697.0	1.2891675631205242	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	1.286854863166809	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	1.287579894065857	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	1.2919367949167888	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	1.5635912815729778	$\mathcal{S}_U$$\mathcal{O}$	3710.72	1.088830828666687	passive
11596.0	1.2309772570927937	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	1.2316988309224446	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	1.2310176690419514	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	1.2354167699813843	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	1.5252352952957153	$\mathcal{S}_R$$\mathcal{O}$	11596.0	1.2664638757705688	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	1.2659934759140015	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	1.2701042890548706	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	1.2765322923660278	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	1.5505393743515015	$\mathcal{S}_U$$\mathcal{O}$	5566.08	1.088830828666687	passive
14495.0	1.2119473218917847	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	1.2158854007720947	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	1.2177987098693848	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	1.220841368039449	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	1.5270226001739502	$\mathcal{S}_R$$\mathcal{O}$	14495.0	1.2575915654500325	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	1.253540833791097	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	1.252730369567871	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	1.2691651185353596	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	1.5426243543624878	$\mathcal{S}_U$$\mathcal{O}$	7421.44	1.088830828666687	passive
17394.0	1.1933334271113079	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	1.1953492561976116	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	1.1934771140416462	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	1.1979602575302124	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	1.5319307645161946	$\mathcal{S}_R$$\mathcal{O}$	17394.0	1.2153048912684123	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	1.2219950358072917	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	1.2178594668706257	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	1.2256112496058147	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	1.5377744436264038	$\mathcal{S}_U$$\mathcal{O}$	9276.8	1.088830828666687	passive
20293.0	1.179548184076945	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	1.1802002588907878	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	1.179600437482198	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	1.1851001183191936	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	1.5389633178710938	$\mathcal{S}_R$$\mathcal{O}$	20293.0	1.172437270482381	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	1.171692132949829	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	1.1725434859593709	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	1.1740700006484985	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	1.5348811149597168	$\mathcal{S}_U$$\mathcal{O}$	11132.16	1.088830828666687	passive
23192.0	1.1632133722305298	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	1.1702542304992676	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	1.1673853397369385	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	1.1750604311625164	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	1.5466384887695312	$\mathcal{S}_R$$\mathcal{O}$	23192.0	1.1646971702575684	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	1.1647453705469768	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	1.1651653051376343	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	1.1730610926946003	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	1.5399703979492188	$\mathcal{S}_U$$\mathcal{O}$	12987.519999999999	1.088830828666687	passive
26091.0	1.1558127005894978	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	1.1576145092646282	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	1.1560580730438232	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	1.161063273747762	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	1.5540963808695476	$\mathcal{S}_R$$\mathcal{O}$	26091.0	1.1520238320032756	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	1.1543550888697307	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	1.1532086531321208	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	1.163124958674113	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	1.5471299886703491	$\mathcal{S}_U$$\mathcal{O}$	14842.88	1.088830828666687	passive
28990.0	1.1435933113098145	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	1.1473100582758586	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	1.1440686384836833	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	1.1485550006230671	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	1.5668408870697021	$\mathcal{S}_R$$\mathcal{O}$	28990.0	1.1343729496002197	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	1.1374878883361816	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	1.1373534599939983	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	1.1436289151509602	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	1.5611762603123982	$\mathcal{S}_U$$\mathcal{O}$	16698.239999999998	1.088830828666687	passive
31889.0	1.1352849404017131	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	1.138890266418457	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	1.1360933383305867	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	1.1401481628417969	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	1.5805200735727947	$\mathcal{S}_R$$\mathcal{O}$	31889.0	1.1177539030710857	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	1.1199775139490764	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	1.1205937067667644	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	1.125525712966919	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	1.577823797861735	$\mathcal{S}_U$$\mathcal{O}$	18553.6	1.088830828666687	passive
34788.0	1.128686547279358	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	1.129103660583496	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	1.127047061920166	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	1.1294257243474324	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	1.1214807430903118	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	1.1245887279510498	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	1.122087876001994	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	1.1243839263916016	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	20408.96	1.088830828666687	passive
37687.0	1.1233409245808919	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	1.1246717770894368	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	1.122698982556661	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	1.1250451803207397	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	1.1142338116963704	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	1.1171834071477253	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	1.1161813338597615	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	1.1178890069325764	$\mathcal{S}_U$$\mathcal{T}_D$				22264.32	1.088830828666687	passive
40586.0	1.1196731726328533	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	1.1208264032999675	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	1.1201101541519165	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	1.120642900466919	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	1.1086824735005696	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	1.1101988156636555	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	1.1104690233866374	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	1.1104922691980998	$\mathcal{S}_U$$\mathcal{T}_D$				24119.68	1.088830828666687	passive
43485.0	1.1190485556920369	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	1.1196173429489136	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	1.119325081507365	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	1.1189475456873577	$\mathcal{S}_R$$\mathcal{T}_D$				42575.0	1.1093448003133137	$\mathcal{S}_U$$\mathcal{T}_R$	42575.0	1.1115021308263142	$\mathcal{S}_U$$\mathcal{T}_L$	42575.0	1.111157973607381	$\mathcal{S}_U$$\mathcal{T}_S$	42575.0	1.1117518345514934	$\mathcal{S}_U$$\mathcal{T}_D$				25975.039999999997	1.088830828666687	passive
45566.0	1.1213363806406658	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	1.1209934949874878	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	1.1207254727681477	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	1.1200836102167766	$\mathcal{S}_R$$\mathcal{T}_D$				44069.0	1.110876480738322	$\mathcal{S}_U$$\mathcal{T}_R$	44069.0	1.1134652296702068	$\mathcal{S}_U$$\mathcal{T}_L$	44069.0	1.112412969271342	$\mathcal{S}_U$$\mathcal{T}_S$	44069.0	1.1129002571105957	$\mathcal{S}_U$$\mathcal{T}_D$				27830.399999999998	1.088830828666687	passive
46246.0	1.1243799527486165	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	1.1233176787694295	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	1.1228517293930054	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	1.1224435170491536	$\mathcal{S}_R$$\mathcal{T}_D$				45236.0	1.1144996881484985	$\mathcal{S}_U$$\mathcal{T}_R$	45236.0	1.1166682640711467	$\mathcal{S}_U$$\mathcal{T}_L$	45236.0	1.1161422332127888	$\mathcal{S}_U$$\mathcal{T}_S$	45236.0	1.115706483523051	$\mathcal{S}_U$$\mathcal{T}_D$				29685.76	1.088830828666687	passive
46372.0	1.1264069080352783	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	1.1256316900253296	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	1.1250157753626506	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	1.124598741531372	$\mathcal{S}_R$$\mathcal{T}_D$				46352.0	1.117994785308838	$\mathcal{S}_U$$\mathcal{T}_R$	46352.0	1.1202381054560344	$\mathcal{S}_U$$\mathcal{T}_L$	46352.0	1.119024117787679	$\mathcal{S}_U$$\mathcal{T}_S$	46352.0	1.1190516948699951	$\mathcal{S}_U$$\mathcal{T}_D$				31541.12	1.088830828666687	passive
46384.0	1.1281594038009644	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	1.1278929313023884	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	1.1271928151448567	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	1.1270298560460408	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	1.1196445226669312	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	1.122095266977946	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	1.1210558414459229	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	1.1213701168696086	$\mathcal{S}_U$$\mathcal{T}_D$				33396.479999999996	1.088830828666687	passive
46384.0	1.1298951307932537	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	1.1291109323501587	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	1.1283632516860962	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	1.1282648245493572	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	1.12079914410909	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	1.1237066984176636	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	1.1224573453267415	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	1.1225394010543823	$\mathcal{S}_U$$\mathcal{T}_D$				35251.84	1.088830828666687	passive
46384.0	1.1310899257659912	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	1.1306829452514648	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	1.1297255754470825	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	1.129746953646342	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	1.122002641359965	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	1.1252556641896565	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	1.1240086555480957	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	1.1242961486180623	$\mathcal{S}_U$$\mathcal{T}_D$				37107.2	1.088830828666687	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				38962.56	1.088830828666687	passive
																														40817.92	1.088830828666687	passive
																														42673.28	1.088830828666687	passive
																														44528.64	1.088830828666687	passive
																														46384.0	1.088830828666687	passive


==> MHS_genocide_eval_macro_avg.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.18513201276210536	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.18513201276210536	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.18513201276210536	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.18513201276210536	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.23957490140347523	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.18513201276210536	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.18513201276210536	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.18513201276210536	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.18513201276210536	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.23957490140347523	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.2579491269588186	passive
5798.0	0.1861173959779371	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.18513201276210536	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.18513201276210536	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.18513201276210536	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.25224107924584954	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.18955639569303576	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.19221949171472932	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.19327700823380992	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.19176032290409215	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.2650584134841279	$\mathcal{S}_U$$\mathcal{O}$	1855.36	0.2579491269588186	passive
8697.0	0.23637504906195475	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.2292612038648021	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.2294333168802621	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.23040786606706998	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.2734573680926764	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.22739219777259886	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.23304381577323272	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.22759201278111604	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.23028874146437328	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.2643259370883338	$\mathcal{S}_U$$\mathcal{O}$	3710.72	0.2579491269588186	passive
11596.0	0.27093789478433705	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.2593639627769313	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.2604406037248156	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.2618857506223852	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.29532036170470405	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.24729240862279153	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.25790187488843075	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.2593141423568018	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.25903508810181747	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.2735182137137507	$\mathcal{S}_U$$\mathcal{O}$	5566.08	0.2579491269588186	passive
14495.0	0.26762888162192117	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.27306135602353293	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.2718345265919027	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.2694739089383134	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.30416333681805646	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.2515984609155903	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.27381509675714083	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.26159331430009325	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.2652710727325209	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.31608952787459393	$\mathcal{S}_U$$\mathcal{O}$	7421.44	0.2579491269588186	passive
17394.0	0.2775809913687704	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.2857909925929235	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.28157803284146043	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.2783599381546615	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.32463364068346634	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.2777816512999321	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.28398282738360914	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.28192761816126116	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.28148621621790015	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.3038193241392978	$\mathcal{S}_U$$\mathcal{O}$	9276.8	0.2579491269588186	passive
20293.0	0.28213474862035803	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.28412476439611956	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.2848773074030106	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.28472727766826617	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.3281002507761479	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.3045010533028783	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.2882130280469767	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.29246819717784056	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.29843757235007623	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.3178063219758536	$\mathcal{S}_U$$\mathcal{O}$	11132.16	0.2579491269588186	passive
23192.0	0.28543605236423936	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.29120812242743094	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.2910541044475393	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.2897474849830237	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.3312661317352977	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.29210932235186754	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.29292560132489975	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.3057767558370998	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.3126630640724415	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.31704627596115037	$\mathcal{S}_U$$\mathcal{O}$	12987.519999999999	0.2579491269588186	passive
26091.0	0.2877647411274352	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.29449613333490027	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.29044935699507285	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.28869360378078335	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.33282870369577205	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.2948524041216859	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.30148318992186723	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.3072817698523519	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.30610787755373936	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.32758669257888795	$\mathcal{S}_U$$\mathcal{O}$	14842.88	0.2579491269588186	passive
28990.0	0.28867591835470696	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.29609653066220887	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.2888626326714901	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.292720037228534	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.3313017648968591	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.29867015802262686	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.2942763088304002	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.30362820432723125	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.30616045421846705	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3299675372571837	$\mathcal{S}_U$$\mathcal{O}$	16698.239999999998	0.2579491269588186	passive
31889.0	0.28737957499991945	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.2936115714392698	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.29255323297047436	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.2957180303258055	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.33037251607377405	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.29122783306339617	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.29709532624385776	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.30301831025896503	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.30238310172052646	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.32619541515580147	$\mathcal{S}_U$$\mathcal{O}$	18553.6	0.2579491269588186	passive
34788.0	0.29025607971015727	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.291033971281688	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.29039337027800777	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.2912619662960222	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.2904943879121085	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.29443887949859987	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.29636885839451327	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.29737507216859616	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	20408.96	0.2579491269588186	passive
37687.0	0.2909249946855783	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.29197918022916497	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.29012613266965986	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.2925711436551313	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.2929481397576148	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.2974679170884433	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.2995015250832698	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.29643256180153615	$\mathcal{S}_U$$\mathcal{T}_D$				22264.32	0.2579491269588186	passive
40586.0	0.2913601667688837	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.29490553854948676	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.29298504460431923	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.29318112182725514	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.2924076533717265	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.29773235381414953	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.29767358950319117	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.29564480024381923	$\mathcal{S}_U$$\mathcal{T}_D$				24119.68	0.2579491269588186	passive
43485.0	0.29182775986581627	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.29379567340056245	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.2943055082156649	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.2948957276133768	$\mathcal{S}_R$$\mathcal{T}_D$				42575.0	0.29349827904429276	$\mathcal{S}_U$$\mathcal{T}_R$	42575.0	0.29280496238264003	$\mathcal{S}_U$$\mathcal{T}_L$	42575.0	0.2960033537189753	$\mathcal{S}_U$$\mathcal{T}_S$	42575.0	0.29580551196381055	$\mathcal{S}_U$$\mathcal{T}_D$				25975.039999999997	0.2579491269588186	passive
45566.0	0.2899938171274788	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.29333099527624645	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	0.29394817778721016	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.2948679731495611	$\mathcal{S}_R$$\mathcal{T}_D$				44069.0	0.29565696794762775	$\mathcal{S}_U$$\mathcal{T}_R$	44069.0	0.2961817414923524	$\mathcal{S}_U$$\mathcal{T}_L$	44069.0	0.2996308305142323	$\mathcal{S}_U$$\mathcal{T}_S$	44069.0	0.2940924806555924	$\mathcal{S}_U$$\mathcal{T}_D$				27830.399999999998	0.2579491269588186	passive
46246.0	0.29051969203626754	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.2935279636421461	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	0.29418704761506576	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.29459867896556546	$\mathcal{S}_R$$\mathcal{T}_D$				45236.0	0.2982679300236029	$\mathcal{S}_U$$\mathcal{T}_R$	45236.0	0.2950939232226942	$\mathcal{S}_U$$\mathcal{T}_L$	45236.0	0.2964968324532475	$\mathcal{S}_U$$\mathcal{T}_S$	45236.0	0.2980999204903329	$\mathcal{S}_U$$\mathcal{T}_D$				29685.76	0.2579491269588186	passive
46372.0	0.29051877867869097	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.29332861240679337	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	0.29427931539552804	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.29419907554516617	$\mathcal{S}_R$$\mathcal{T}_D$				46352.0	0.2981359443226239	$\mathcal{S}_U$$\mathcal{T}_R$	46352.0	0.29579277815847344	$\mathcal{S}_U$$\mathcal{T}_L$	46352.0	0.2962615809930635	$\mathcal{S}_U$$\mathcal{T}_S$	46352.0	0.29794261088898805	$\mathcal{S}_U$$\mathcal{T}_D$				31541.12	0.2579491269588186	passive
46384.0	0.29333313448051146	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.29486016416174404	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.2963506134567846	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.2942959856817601	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	0.2959852327694433	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	0.2963135801508081	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	0.29560843588299296	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	0.2988706862611972	$\mathcal{S}_U$$\mathcal{T}_D$				33396.479999999996	0.2579491269588186	passive
46384.0	0.2936890247372322	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.2958461683662726	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.2962569802497119	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.2957944596555861	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.2964264565782475	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.2959638669770091	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.2962416818309194	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.29842732743420336	$\mathcal{S}_U$$\mathcal{T}_D$				35251.84	0.2579491269588186	passive
46384.0	0.3012937089775549	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.2950078423018644	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.29757764677185605	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.30100525871114314	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.296952490895426	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.29727758125883297	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.29688199854707714	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.300370980712467	$\mathcal{S}_U$$\mathcal{T}_D$				37107.2	0.2579491269588186	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				38962.56	0.2579491269588186	passive
																														40817.92	0.2579491269588186	passive
																														42673.28	0.2579491269588186	passive
																														44528.64	0.2579491269588186	passive
																														46384.0	0.2579491269588186	passive


==> MHS_genocide_eval_mean_f1_macro_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.7082013123313592	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.7082013123313592	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.7082013123313592	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.7082013123313592	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.26164417326548584	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.7082013123313592	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.7082013123313592	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.7082013123313592	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.7082013123313592	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.26164417326548584	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.7134511497911415	passive
5798.0	0.7082573159155888	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.7082013123313592	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.7082013123313592	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.7082013123313592	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.3052041002599623	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.706306733281644	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.7057694980531646	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.7064104081372758	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.7052835704836422	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.285611331127885	$\mathcal{S}_U$$\mathcal{O}$	1855.36	0.7134511497911415	passive
8697.0	0.7022106797278886	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.7020417748915372	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.7002710723195972	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.7017969646295658	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.3163579747305468	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.6965221183299274	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.6947869009821956	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.6958331977719215	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.6933952937250912	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.2958298738149772	$\mathcal{S}_U$$\mathcal{O}$	3710.72	0.7134511497911415	passive
11596.0	0.6920271547436077	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.6946044697654679	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.6946718478003918	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.6924356376924207	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.323081596402827	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.6863523525249362	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.6828495840441616	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.6829962044194128	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.6761855770078725	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.30305156488585194	$\mathcal{S}_U$$\mathcal{O}$	5566.08	0.7134511497911415	passive
14495.0	0.6877578253161595	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.6842846492874136	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.6827900137726001	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.6809731728080015	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.3198190945046979	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.6696887196994833	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.6729589184671099	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.6721767239114755	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.6561419847591617	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.30315070929566984	$\mathcal{S}_U$$\mathcal{O}$	7421.44	0.7134511497911415	passive
17394.0	0.6858677746511742	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.6842826868241207	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.6855642595870998	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.6838147425417574	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.32215810021689567	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.6737521046261111	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.6687856202059602	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.6682044546611515	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.6605792816569913	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.3130984453430478	$\mathcal{S}_U$$\mathcal{O}$	9276.8	0.7134511497911415	passive
20293.0	0.6843080668453841	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.6821611558848483	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.6872028313724244	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.6811688000151208	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.3171018088457258	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.6860073414286556	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.6818192731879223	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.682685312851666	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.6823641967222752	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.31230107195913687	$\mathcal{S}_U$$\mathcal{O}$	11132.16	0.7134511497911415	passive
23192.0	0.6875752934932814	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.6822348127164363	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.683899960856416	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.6787175608919988	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.31528164522095586	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.6928436667350107	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.6913246309743233	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.6900197143505711	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.6876652728878936	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.30807070758277394	$\mathcal{S}_U$$\mathcal{O}$	12987.519999999999	0.7134511497911415	passive
26091.0	0.683660195373077	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.684799824355065	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.6848603536700263	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.6813787998335524	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.31353149372916045	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.6981699151464617	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.6956269566138195	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.695663580302257	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.692345392241411	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3101154819373099	$\mathcal{S}_U$$\mathcal{O}$	14842.88	0.7134511497911415	passive
28990.0	0.6866614618284782	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.6863297191503874	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.6883769015619459	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.6840921035610816	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.30818763406174615	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.6983199983306695	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.6965196557102725	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.6976823324997524	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.6935390914321898	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.30809392810741754	$\mathcal{S}_U$$\mathcal{O}$	16698.239999999998	0.7134511497911415	passive
31889.0	0.6895053438833632	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.6861583289821076	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.6887154429003117	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.6845658450678088	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.30559089387562316	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.6970740247332822	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.6959146823044641	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.6956485961443716	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.6906170978650098	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.30338609839488656	$\mathcal{S}_U$$\mathcal{O}$	18553.6	0.7134511497911415	passive
34788.0	0.6908556391630718	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.6896377041612207	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.6904961339387206	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.689528996446426	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.6970263183156193	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.6950859252523731	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.6974102322887266	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.694954116037087	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	20408.96	0.7134511497911415	passive
37687.0	0.6928056917828632	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.6900483258958573	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.6908410113273279	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.6902513749368047	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.699313056394853	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.6979061917173963	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.6996088321484674	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.6972066889179841	$\mathcal{S}_U$$\mathcal{T}_D$				22264.32	0.7134511497911415	passive
40586.0	0.6948395554425001	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.6901774662708756	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.6921402714128154	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.6921137339489762	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.6990034763479921	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.6993399789981464	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.697274461352937	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.6977120969941649	$\mathcal{S}_U$$\mathcal{T}_D$				24119.68	0.7134511497911415	passive
43485.0	0.695683208832586	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.6903847740663808	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.6933444596600845	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.6952953646464661	$\mathcal{S}_R$$\mathcal{T}_D$				42575.0	0.6990990069976105	$\mathcal{S}_U$$\mathcal{T}_R$	42575.0	0.6973951177886697	$\mathcal{S}_U$$\mathcal{T}_L$	42575.0	0.6968256541324275	$\mathcal{S}_U$$\mathcal{T}_S$	42575.0	0.6971978871519219	$\mathcal{S}_U$$\mathcal{T}_D$				25975.039999999997	0.7134511497911415	passive
45566.0	0.6949926779482049	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.6907990548860491	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	0.6939336520907181	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.6967511056341656	$\mathcal{S}_R$$\mathcal{T}_D$				44069.0	0.6984103421257702	$\mathcal{S}_U$$\mathcal{T}_R$	44069.0	0.6958923475737538	$\mathcal{S}_U$$\mathcal{T}_L$	44069.0	0.696166170263183	$\mathcal{S}_U$$\mathcal{T}_S$	44069.0	0.6953573383511911	$\mathcal{S}_U$$\mathcal{T}_D$				27830.399999999998	0.7134511497911415	passive
46246.0	0.6945553948582656	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.6916220374983162	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	0.6951819841260559	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.6957318140363302	$\mathcal{S}_R$$\mathcal{T}_D$				45236.0	0.6969000962770983	$\mathcal{S}_U$$\mathcal{T}_R$	45236.0	0.6942031052719297	$\mathcal{S}_U$$\mathcal{T}_L$	45236.0	0.6946700285710404	$\mathcal{S}_U$$\mathcal{T}_S$	45236.0	0.6944157880799594	$\mathcal{S}_U$$\mathcal{T}_D$				29685.76	0.7134511497911415	passive
46372.0	0.6943413680838922	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.6907345430273463	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	0.6939773779937729	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.6943290044059136	$\mathcal{S}_R$$\mathcal{T}_D$				46352.0	0.6947426173378893	$\mathcal{S}_U$$\mathcal{T}_R$	46352.0	0.6935366727797586	$\mathcal{S}_U$$\mathcal{T}_L$	46352.0	0.6934692079382515	$\mathcal{S}_U$$\mathcal{T}_S$	46352.0	0.6926700566503742	$\mathcal{S}_U$$\mathcal{T}_D$				31541.12	0.7134511497911415	passive
46384.0	0.6937395448489648	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.6891343614745207	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.6935838836959873	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.6934341247029465	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	0.6943200050393147	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	0.6924601275870043	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	0.6918395141558573	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	0.6903901884219125	$\mathcal{S}_U$$\mathcal{T}_D$				33396.479999999996	0.7134511497911415	passive
46384.0	0.6924816915979263	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.6888901259133298	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.6932116425918403	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.6931463354357569	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.6937685065465731	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.692186876757061	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.6916094470718281	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.6911351181525802	$\mathcal{S}_U$$\mathcal{T}_D$				35251.84	0.7134511497911415	passive
46384.0	0.6914693101953656	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.6876678699858408	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.6923213245169468	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.6928206827032897	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.6932178167143191	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.6919419131285438	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.6919098229647048	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.6900311953867849	$\mathcal{S}_U$$\mathcal{T}_D$				37107.2	0.7134511497911415	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				38962.56	0.7134511497911415	passive
																														40817.92	0.7134511497911415	passive
																														42673.28	0.7134511497911415	passive
																														44528.64	0.7134511497911415	passive
																														46384.0	0.7134511497911415	passive


==> MHS_genocide_eval_mean_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.34160211066476137	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.34160211066476137	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.34160211066476137	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.34160211066476137	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.41713014583939284	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.34160211066476137	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.34160211066476137	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.34160211066476137	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.34160211066476137	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.41713014583939284	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.22683924112545115	passive
5798.0	0.33227238249374397	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.333213516916937	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.33317814088080483	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.3333758893080438	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.40298917574789644	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.34659900061118654	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.3476452685425829	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.3473539373956874	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.3477940778944178	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.41204489208403655	$\mathcal{S}_U$$\mathcal{O}$	1855.36	0.22683924112545115	passive
8697.0	0.3227065772011541	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.32415757702666	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.32412694517655466	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.3243724504643936	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.39277080052715235	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.33456451784421737	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.3339081710400033	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.33417687857248923	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.3354818255836789	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.408421270910857	$\mathcal{S}_U$$\mathcal{O}$	3710.72	0.22683924112545115	passive
11596.0	0.3135597973898562	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.314065653235226	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.3138143530331386	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.3153789821372944	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.38752675438619716	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.32592027576789157	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.3257871737919384	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.327099203804834	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.32911861976048606	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.40288756798376896	$\mathcal{S}_U$$\mathcal{O}$	5566.08	0.22683924112545115	passive
14495.0	0.30504025558289855	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.3065222569794313	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.3072681904434437	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.30842742523903527	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.3846299533734814	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.32135499620142444	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.32010184209563775	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.3198948136825573	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.3249782032646358	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.3983620397560233	$\mathcal{S}_U$$\mathcal{O}$	7421.44	0.22683924112545115	passive
17394.0	0.29608510859104636	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.29692403007102924	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.2961557557544909	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.29800766249971905	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.38322352243886365	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.3038161879813855	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.3062951956753208	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.3046874334382101	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.307269445418976	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.39446536572532137	$\mathcal{S}_U$$\mathcal{O}$	9276.8	0.22683924112545115	passive
20293.0	0.2884798087020875	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.2888440662744967	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.2886387678997983	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.29100232635530615	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.38255889295280426	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.2838458460740719	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.28346669494794313	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.28393114329774366	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.28431618197456127	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.39051784635841197	$\mathcal{S}_U$$\mathcal{O}$	11132.16	0.22683924112545115	passive
23192.0	0.279363238552719	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.2825882041545097	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.28132649562758405	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.28485278714405554	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.382763024775469	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.28104095355822994	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.28103452330178674	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.2810980548036406	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.28459685703229254	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.3878192503320985	$\mathcal{S}_U$$\mathcal{O}$	12987.519999999999	0.22683924112545115	passive
26091.0	0.27364432540468364	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.27490613255371804	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.2741818529154693	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.2766378786013015	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.3830539527908188	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.27515712298823014	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.27598417836470684	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.2756834705153414	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.28039404539352225	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.38303865952357913	$\mathcal{S}_U$$\mathcal{O}$	14842.88	0.22683924112545115	passive
28990.0	0.2653367349031641	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.26751603174518285	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.2659417921546953	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.2683602408656419	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.3841343459957826	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.2643276400375692	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.26565590159999153	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.26585466334684	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.2691401196128327	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3833487452459792	$\mathcal{S}_U$$\mathcal{O}$	16698.239999999998	0.22683924112545115	passive
31889.0	0.2578921217059221	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.26068130567594777	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.2591661055404815	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.2616082499200289	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.3853165564448699	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.24873795662588025	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.2497153692495591	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.250524629296676	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.25372509693349304	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3848402059050791	$\mathcal{S}_U$$\mathcal{O}$	18553.6	0.22683924112545115	passive
34788.0	0.25111996092767847	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.2518281115651704	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.2505259809508396	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.25241895302933864	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.252436206997068	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.25415887340906734	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.2530691361410964	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.2543783122273113	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	20408.96	0.22683924112545115	passive
37687.0	0.24374579884830042	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.24556522333532108	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.24410687022705924	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.2463733991072917	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.24553474261236227	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.24751823937896866	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.24729924893445795	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.24829317136443652	$\mathcal{S}_U$$\mathcal{T}_D$				22264.32	0.22683924112545115	passive
40586.0	0.23618582947492098	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.2391822317905583	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.2385683236284183	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.23963454157690864	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.23253160227635064	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.2339065840353629	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.2342757769102575	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.23456343824874845	$\mathcal{S}_U$$\mathcal{T}_D$				24119.68	0.22683924112545115	passive
43485.0	0.2292571540170821	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.23191335248731595	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.23141070195385735	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.23201198611374427	$\mathcal{S}_R$$\mathcal{T}_D$				42575.0	0.23471853922934952	$\mathcal{S}_U$$\mathcal{T}_R$	42575.0	0.23629458807518686	$\mathcal{S}_U$$\mathcal{T}_L$	42575.0	0.23610902267947068	$\mathcal{S}_U$$\mathcal{T}_S$	42575.0	0.23707703502374258	$\mathcal{S}_U$$\mathcal{T}_D$				25975.039999999997	0.22683924112545115	passive
45566.0	0.22463243038367872	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.2269176979180508	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	0.2262938364701207	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.22667580883333657	$\mathcal{S}_R$$\mathcal{T}_D$				44069.0	0.22891229357380308	$\mathcal{S}_U$$\mathcal{T}_R$	44069.0	0.23082576316386824	$\mathcal{S}_U$$\mathcal{T}_L$	44069.0	0.23030235404816266	$\mathcal{S}_U$$\mathcal{T}_S$	44069.0	0.23117176285724142	$\mathcal{S}_U$$\mathcal{T}_D$				27830.399999999998	0.22683924112545115	passive
46246.0	0.22369058932234923	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.2249814058823195	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	0.22452669698428374	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.22486167819418243	$\mathcal{S}_R$$\mathcal{T}_D$				45236.0	0.22509030228919427	$\mathcal{S}_U$$\mathcal{T}_R$	45236.0	0.22664334282438656	$\mathcal{S}_U$$\mathcal{T}_L$	45236.0	0.2263897766383013	$\mathcal{S}_U$$\mathcal{T}_S$	45236.0	0.22704929718825384	$\mathcal{S}_U$$\mathcal{T}_D$				29685.76	0.22683924112545115	passive
46372.0	0.2228922537559709	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.22522083959633502	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	0.22464659119660027	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.22494571884645667	$\mathcal{S}_R$$\mathcal{T}_D$				46352.0	0.22327509654296804	$\mathcal{S}_U$$\mathcal{T}_R$	46352.0	0.22482302442147842	$\mathcal{S}_U$$\mathcal{T}_L$	46352.0	0.22458138895948712	$\mathcal{S}_U$$\mathcal{T}_S$	46352.0	0.22510021713141457	$\mathcal{S}_U$$\mathcal{T}_D$				31541.12	0.22683924112545115	passive
46384.0	0.22304851114623292	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.22518576482618335	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.22454409332569436	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.22488641962422617	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	0.22279703878144086	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	0.2248809560076148	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	0.2246896368435184	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	0.22533524353984646	$\mathcal{S}_U$$\mathcal{T}_D$				33396.479999999996	0.22683924112545115	passive
46384.0	0.22321154692585132	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.22512107485382368	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.22456724117851848	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.22485741393844796	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.22321055236889029	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.2250008474940269	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.2246966398315681	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.22512890159431787	$\mathcal{S}_U$$\mathcal{T}_D$				35251.84	0.22683924112545115	passive
46384.0	0.2233161281979592	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.2250174021336829	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.22432802998760004	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.22473551301467865	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.22276995866253677	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.22482137964460414	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.22456703003364956	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.22563090046697032	$\mathcal{S}_U$$\mathcal{T}_D$				37107.2	0.22683924112545115	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				38962.56	0.22683924112545115	passive
																														40817.92	0.22683924112545115	passive
																														42673.28	0.22683924112545115	passive
																														44528.64	0.22683924112545115	passive
																														46384.0	0.22683924112545115	passive


==> MHS_genocide_eval_worst_f1_macro_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.0	passive
5798.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	1855.36	0.0	passive
8697.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	3710.72	0.0	passive
11596.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	5566.08	0.0	passive
14495.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	7421.44	0.0	passive
17394.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	9276.8	0.0	passive
20293.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	11132.16	0.0	passive
23192.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	12987.519999999999	0.0	passive
26091.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	14842.88	0.0	passive
28990.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	16698.239999999998	0.0	passive
31889.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	18553.6	0.0	passive
34788.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	20408.96	0.0	passive
37687.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				22264.32	0.0	passive
40586.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				24119.68	0.0	passive
43485.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				42575.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	42575.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	42575.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	42575.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				25975.039999999997	0.0	passive
45566.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				44069.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	44069.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	44069.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	44069.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				27830.399999999998	0.0	passive
46246.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				45236.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	45236.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	45236.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	45236.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				29685.76	0.0	passive
46372.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				46352.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	46352.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	46352.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	46352.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				31541.12	0.0	passive
46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				33396.479999999996	0.0	passive
46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				35251.84	0.0	passive
46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				37107.2	0.0	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				38962.56	0.0	passive
																														40817.92	0.0	passive
																														42673.28	0.0	passive
																														44528.64	0.0	passive
																														46384.0	0.0	passive


==> MHS_genocide_eval_worst_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.46145863663657555	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.46145863663657555	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.46145863663657555	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.46145863663657555	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.44511426918270897	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.46145863663657555	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.46145863663657555	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.46145863663657555	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.46145863663657555	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.44511426918270897	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.4779604952190821	passive
5798.0	0.4615234184836133	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.4607201370156449	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.46077475229350023	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.460674636679286	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.46823335160154245	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.44968827547307527	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.44891188048171254	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.44904738823341717	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.44891676406922026	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.4514996478867839	$\mathcal{S}_U$$\mathcal{O}$	1855.36	0.4779604952190821	passive
8697.0	0.4659030206102018	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.4643451272951011	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.4645419659085454	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.46432166992226315	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.48602026033563406	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.4525254352553287	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.4524596210940725	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.4520503111133167	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.4511761175991684	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.4567472685955652	$\mathcal{S}_U$$\mathcal{O}$	3710.72	0.4779604952190821	passive
11596.0	0.4737655500831312	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.4722811158331614	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.472915650034094	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.47132123767355466	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.49667641584678407	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.4566561089847411	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.4565737582494154	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.45595962750557284	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.4548332433802118	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.468779193849498	$\mathcal{S}_U$$\mathcal{O}$	5566.08	0.4779604952190821	passive
14495.0	0.48149467035033067	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.4796053228624039	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.47951322113290473	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.4781887662428546	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.505965305489303	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.461820180830624	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.4618324460201844	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.46200271870091875	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.4600521435435576	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.4792808658248968	$\mathcal{S}_U$$\mathcal{O}$	7421.44	0.4779604952190821	passive
17394.0	0.4895139391075862	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.48845115495274544	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.4897721802345505	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.48761440184013644	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.5127473425239755	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.4714055572406353	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.4694243008645082	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.4700777973601285	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.46940457572112954	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.4876866668734426	$\mathcal{S}_U$$\mathcal{O}$	9276.8	0.4779604952190821	passive
20293.0	0.4969514696234308	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.49625912204032097	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.4968818408595423	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.4948649637621331	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.5193715641723576	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.48321697781264955	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.4837656919068649	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.4831595530708895	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.4830741823068519	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.49759044174680156	$\mathcal{S}_U$$\mathcal{O}$	11132.16	0.4779604952190821	passive
23192.0	0.5055657818122404	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.5024810705062949	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.5042152080400876	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.501099769932369	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.5233689939918524	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.48601556959346476	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.4861710532695698	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.4863378587693294	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.4829847848554883	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.5105723569233639	$\mathcal{S}_U$$\mathcal{O}$	12987.519999999999	0.4779604952190821	passive
26091.0	0.5116472648578636	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.5099277346762182	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.5113573469666444	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.5090951417175787	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.5266651895318881	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.49238187868904343	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.4917591508232862	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.49188562148161413	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.48765921683270963	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.5242162541770224	$\mathcal{S}_U$$\mathcal{O}$	14842.88	0.4779604952190821	passive
28990.0	0.5197833961968024	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.5176202096995021	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.5197764837588318	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.5176619208798563	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.5318104084028318	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.5030857065635268	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.5019245951237309	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.5017205690838971	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.49900006500163935	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.5317271864154028	$\mathcal{S}_U$$\mathcal{O}$	16698.239999999998	0.4779604952190821	passive
31889.0	0.5277927283917939	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.5243199570406634	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.526243189250715	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.5239895063812449	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.537070441220506	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.519336802601026	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.5183764364909674	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.5173810460538871	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.5151550401612445	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.5378446408680687	$\mathcal{S}_U$$\mathcal{O}$	18553.6	0.4779604952190821	passive
34788.0	0.5344563072794007	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.5335090123268127	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.5352000816986288	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.5333372166916183	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.5212016954976062	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.5192681497806363	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.5196796382998161	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.5194852514697205	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	20408.96	0.4779604952190821	passive
37687.0	0.5420943535516433	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.5398545963983975	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.5417275241761796	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.5393406076123909	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.530149755815038	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.5275445096655322	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.5274744851135882	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.5268456298463936	$\mathcal{S}_U$$\mathcal{T}_D$				22264.32	0.4779604952190821	passive
40586.0	0.5503388260032865	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.5458551807791036	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.5467682369733519	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.5455469879846522	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.5443249567740948	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.5424320556771619	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.542105424969017	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.5416905917901872	$\mathcal{S}_U$$\mathcal{T}_D$				24119.68	0.4779604952190821	passive
43485.0	0.558078454808251	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.5539698692773135	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.5547713666253947	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.5540884763632191	$\mathcal{S}_R$$\mathcal{T}_D$				42575.0	0.5445557172657015	$\mathcal{S}_U$$\mathcal{T}_R$	42575.0	0.5424645991215762	$\mathcal{S}_U$$\mathcal{T}_L$	42575.0	0.5428491611706802	$\mathcal{S}_U$$\mathcal{T}_S$	42575.0	0.541396529728421	$\mathcal{S}_U$$\mathcal{T}_D$				25975.039999999997	0.4779604952190821	passive
45566.0	0.5638513175601112	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.5599668470738554	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	0.5607526053384085	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.5604414601025477	$\mathcal{S}_R$$\mathcal{T}_D$				44069.0	0.5524219597087957	$\mathcal{S}_U$$\mathcal{T}_R$	44069.0	0.5502160967973041	$\mathcal{S}_U$$\mathcal{T}_L$	44069.0	0.5507298905556345	$\mathcal{S}_U$$\mathcal{T}_S$	44069.0	0.5495396931656916	$\mathcal{S}_U$$\mathcal{T}_D$				27830.399999999998	0.4779604952190821	passive
46246.0	0.566300209823133	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.5636094481291961	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	0.564060404688806	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.563837424390777	$\mathcal{S}_R$$\mathcal{T}_D$				45236.0	0.5584916352074589	$\mathcal{S}_U$$\mathcal{T}_R$	45236.0	0.55675651777185	$\mathcal{S}_U$$\mathcal{T}_L$	45236.0	0.557047840727666	$\mathcal{S}_U$$\mathcal{T}_S$	45236.0	0.5559079274664088	$\mathcal{S}_U$$\mathcal{T}_D$				29685.76	0.4779604952190821	passive
46372.0	0.5687067705055596	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.5646736638337903	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	0.5652439453379208	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.5649703781327643	$\mathcal{S}_R$$\mathcal{T}_D$				46352.0	0.5624137385181557	$\mathcal{S}_U$$\mathcal{T}_R$	46352.0	0.5606056477781981	$\mathcal{S}_U$$\mathcal{T}_L$	46352.0	0.5604999893578195	$\mathcal{S}_U$$\mathcal{T}_S$	46352.0	0.5596444753733033	$\mathcal{S}_U$$\mathcal{T}_D$				31541.12	0.4779604952190821	passive
46384.0	0.5696055375377681	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.5662010818362183	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.5667779321948396	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.566563213417523	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	0.5642387168493476	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	0.561826946481407	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	0.5617771574971268	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	0.5609712400539885	$\mathcal{S}_U$$\mathcal{T}_D$				33396.479999999996	0.4779604952190821	passive
46384.0	0.57053521306485	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.5672248337092934	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.5676101412761075	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.5674994976230759	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.5644857195644709	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.5627214222596374	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.5628002706225422	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.5622846543786885	$\mathcal{S}_U$$\mathcal{T}_D$				35251.84	0.4779604952190821	passive
46384.0	0.5711338450194025	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.568391204426327	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.5688411407676485	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.5685904374105127	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.5658050619465494	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.5641180196289433	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.5641027602071875	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.5625119181317232	$\mathcal{S}_U$$\mathcal{T}_D$				37107.2	0.4779604952190821	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				38962.56	0.4779604952190821	passive
																														40817.92	0.4779604952190821	passive
																														42673.28	0.4779604952190821	passive
																														44528.64	0.4779604952190821	passive
																														46384.0	0.4779604952190821	passive


==> MHS_genocide_eval_worst_jsdiv_per_item.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.3835540470976186	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.3835540470976186	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.3835540470976186	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.3835540470976186	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.42839689616346144	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.3835540470976186	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.3835540470976186	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.3835540470976186	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.3835540470976186	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.42839689616346144	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.3324976259110184	passive
5798.0	0.3768980026480959	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.37692235066805124	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.3769480619127284	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.3769810249235519	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.43219134993844	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.38040823438664106	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.3802970009515286	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.38023159694220654	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.3803079704840518	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.427835151774615	$\mathcal{S}_U$$\mathcal{O}$	1855.36	0.3324976259110184	passive
8697.0	0.3708942491871076	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.37135844436524296	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.37130018812455945	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.3712767180737739	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.43517472554279374	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.37220161019478776	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.372061916821667	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.3718987751498321	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.3721589757695066	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.4279670558756232	$\mathcal{S}_U$$\mathcal{O}$	3710.72	0.3324976259110184	passive
11596.0	0.3670858529929695	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.36709260610661154	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.3671473318074942	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.3672956313044149	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.4381943168418791	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.3667385103193587	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.36702102395103514	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.36701467876566857	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.3678523725500164	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.42967550467165533	$\mathcal{S}_U$$\mathcal{O}$	5566.08	0.3324976259110184	passive
14495.0	0.3638500445650894	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.3637708468979975	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.36395241273827733	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.3639532140244206	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.44164206154458974	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.36340678437373697	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.3634434745817243	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.36324153307022167	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.3648085665706271	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.4316212215137813	$\mathcal{S}_U$$\mathcal{O}$	7421.44	0.3324976259110184	passive
17394.0	0.36048522373581227	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.3603623377076908	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.3602496450517058	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.360167737006911	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.4449843146745313	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.3543849968037028	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.3556329647423884	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.35468532870092395	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.35561329599479247	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.4356043313925985	$\mathcal{S}_U$$\mathcal{O}$	9276.8	0.3324976259110184	passive
20293.0	0.3579203211054381	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.3573604017047434	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.3574092815428989	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.35737461557180766	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.44875279543649915	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.3455329733370262	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.3460929392617864	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.34582682216208865	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.3455479776357689	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.4383008704035238	$\mathcal{S}_U$$\mathcal{O}$	11132.16	0.3324976259110184	passive
23192.0	0.355005089425829	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.3547855062840574	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.35472352992145734	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.3549854950646801	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.4520388065437004	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.3454664945228522	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.3457649629724875	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.34567573072942065	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.3460413843071201	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.4439136696595802	$\mathcal{S}_U$$\mathcal{O}$	12987.519999999999	0.3324976259110184	passive
26091.0	0.3528034566044002	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.3520743727246851	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.352245532246578	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.3522818169451041	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.45480815361760296	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.34514536436081306	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.3451187773817088	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.34518430278616924	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.3457146300280837	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.451593062129462	$\mathcal{S}_U$$\mathcal{O}$	14842.88	0.3324976259110184	passive
28990.0	0.35029564430885757	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.34976936080233284	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.3498569593118255	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.34977702708737635	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.4593819500272671	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.3424853853071732	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.342349944508598	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.3426183287447609	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.342764729688214	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.45773460920644854	$\mathcal{S}_U$$\mathcal{O}$	16698.239999999998	0.3324976259110184	passive
31889.0	0.3479962997056531	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.3474297275649169	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.34745320943079044	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.34734646790340773	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.46397455799242543	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.33797788939675505	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.3378095458592602	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.3380362620453903	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.33817853126153596	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.4634715987520774	$\mathcal{S}_U$$\mathcal{O}$	18553.6	0.3324976259110184	passive
34788.0	0.34576294175407596	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.3451094596735347	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.3451808181865821	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.34498161173417885	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.3421725110600087	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.342058350073051	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.34199434676425294	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.3417868118728135	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	20408.96	0.3324976259110184	passive
37687.0	0.34354471501492895	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.3430750586561279	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.34311888151876	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.34286285900665253	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.3418588368367721	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.3411982154908315	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.3413839685041986	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.3412379577563229	$\mathcal{S}_U$$\mathcal{T}_D$				22264.32	0.3324976259110184	passive
40586.0	0.3417831521407215	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.34087440103818795	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.3409386490045816	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.3406745440167906	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.33831809647345357	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.3375806662853886	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.3377190895365647	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.33781772253280257	$\mathcal{S}_U$$\mathcal{T}_D$				24119.68	0.3324976259110184	passive
43485.0	0.34007803969555467	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.3390595237930305	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.33915673664259965	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.33891490500300253	$\mathcal{S}_R$$\mathcal{T}_D$				42575.0	0.3406182398088096	$\mathcal{S}_U$$\mathcal{T}_R$	42575.0	0.34003250903718335	$\mathcal{S}_U$$\mathcal{T}_L$	42575.0	0.34035142086183123	$\mathcal{S}_U$$\mathcal{T}_S$	42575.0	0.3401084839190394	$\mathcal{S}_U$$\mathcal{T}_D$				25975.039999999997	0.3324976259110184	passive
45566.0	0.33911830551607386	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.3380388985593803	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	0.3381314206659172	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.3378846260300706	$\mathcal{S}_R$$\mathcal{T}_D$				44069.0	0.3392939242133301	$\mathcal{S}_U$$\mathcal{T}_R$	44069.0	0.33884781235216027	$\mathcal{S}_U$$\mathcal{T}_L$	44069.0	0.3391638564352501	$\mathcal{S}_U$$\mathcal{T}_S$	44069.0	0.33891621497929775	$\mathcal{S}_U$$\mathcal{T}_D$				27830.399999999998	0.3324976259110184	passive
46246.0	0.33907638310658456	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.3381578984971075	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	0.338184260906854	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.33795487950884034	$\mathcal{S}_R$$\mathcal{T}_D$				45236.0	0.3387174355727185	$\mathcal{S}_U$$\mathcal{T}_R$	45236.0	0.3382972425399566	$\mathcal{S}_U$$\mathcal{T}_L$	45236.0	0.3384933053075267	$\mathcal{S}_U$$\mathcal{T}_S$	45236.0	0.3383161328823565	$\mathcal{S}_U$$\mathcal{T}_D$				29685.76	0.3324976259110184	passive
46372.0	0.33942529561004914	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.3384153348363359	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	0.3383953235885267	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.338164233365843	$\mathcal{S}_R$$\mathcal{T}_D$				46352.0	0.33847716765338404	$\mathcal{S}_U$$\mathcal{T}_R$	46352.0	0.33824493856466065	$\mathcal{S}_U$$\mathcal{T}_L$	46352.0	0.33836225565264777	$\mathcal{S}_U$$\mathcal{T}_S$	46352.0	0.33818933983433896	$\mathcal{S}_U$$\mathcal{T}_D$				31541.12	0.3324976259110184	passive
46384.0	0.33972044145162444	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.3388712042020488	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.3388446953131112	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.3386577618155751	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	0.33898666787578363	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	0.3385809550917107	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	0.3386889743203248	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	0.33862297368214134	$\mathcal{S}_U$$\mathcal{T}_D$				33396.479999999996	0.3324976259110184	passive
46384.0	0.3399888511421402	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.3390800439898422	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.3390175685483536	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.33883491403602467	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.3390050522711281	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.3388952505705589	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.33904855863508104	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.3390602310833623	$\mathcal{S}_U$$\mathcal{T}_D$				35251.84	0.3324976259110184	passive
46384.0	0.3401539186330301	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.3394148702359503	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.33935091653297683	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.3391664302887212	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.3393395350887563	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.33926124832884286	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.33945281136276934	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.33919173459666413	$\mathcal{S}_U$$\mathcal{T}_D$				37107.2	0.3324976259110184	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				38962.56	0.3324976259110184	passive
																														40817.92	0.3324976259110184	passive
																														42673.28	0.3324976259110184	passive
																														44528.64	0.3324976259110184	passive
																														46384.0	0.3324976259110184	passive


==> MHS_genocide_eval_worst_mean_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_agreement_x	random_agreement_y	random_agreement_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_agreement_x	uncertainty_agreement_y	uncertainty_agreement_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label
1855	0.343443855934324	$\mathcal{S}_R$$\mathcal{T}_R$	1855	0.343443855934324	$\mathcal{S}_R$$\mathcal{T}_L$	1855	0.343443855934324	$\mathcal{S}_R$$\mathcal{T}_S$	1855	0.343443855934324	$\mathcal{S}_R$$\mathcal{T}_A$	1855	0.343443855934324	$\mathcal{S}_R$$\mathcal{T}_D$	1105.0	0.4178116862222696	$\mathcal{S}_R$$\mathcal{O}$	1855	0.343443855934324	$\mathcal{S}_U$$\mathcal{T}_R$	1855	0.343443855934324	$\mathcal{S}_U$$\mathcal{T}_L$	1855	0.343443855934324	$\mathcal{S}_U$$\mathcal{T}_S$	1855	0.343443855934324	$\mathcal{S}_U$$\mathcal{T}_A$	1855	0.343443855934324	$\mathcal{S}_U$$\mathcal{T}_D$	1105.0	0.4178116862222696	$\mathcal{S}_U$$\mathcal{O}$
3710	0.3371687787603972	$\mathcal{S}_R$$\mathcal{T}_R$	3710	0.3375653415661452	$\mathcal{S}_R$$\mathcal{T}_L$	3710	0.33755469134947985	$\mathcal{S}_R$$\mathcal{T}_S$	3710	0.33751393974427274	$\mathcal{S}_R$$\mathcal{T}_A$	3710	0.337524610266246	$\mathcal{S}_R$$\mathcal{T}_D$	4690.0	0.408196955329601	$\mathcal{S}_R$$\mathcal{O}$	3710	0.3538623609230409	$\mathcal{S}_U$$\mathcal{T}_R$	3710	0.35373703974030796	$\mathcal{S}_U$$\mathcal{T}_L$	3710	0.35373550671168963	$\mathcal{S}_U$$\mathcal{T}_S$	3710	0.35396214360498757	$\mathcal{S}_U$$\mathcal{T}_A$	3710	0.35368511104958816	$\mathcal{S}_U$$\mathcal{T}_D$	4692.0	0.4139380141167972	$\mathcal{S}_U$$\mathcal{O}$
5565	0.3300231605772482	$\mathcal{S}_R$$\mathcal{T}_R$	5565	0.32921206016480536	$\mathcal{S}_R$$\mathcal{T}_L$	5565	0.3292308225329102	$\mathcal{S}_R$$\mathcal{T}_S$	5565	0.32874605715054855	$\mathcal{S}_R$$\mathcal{T}_A$	5565	0.3293957237265918	$\mathcal{S}_R$$\mathcal{T}_D$	8213.0	0.39659170476222755	$\mathcal{S}_R$$\mathcal{O}$	5565	0.3428622526476061	$\mathcal{S}_U$$\mathcal{T}_R$	5565	0.3415160843814109	$\mathcal{S}_U$$\mathcal{T}_L$	5565	0.34149561437024323	$\mathcal{S}_U$$\mathcal{T}_S$	5565	0.34208848090184457	$\mathcal{S}_U$$\mathcal{T}_A$	5565	0.34234168035537516	$\mathcal{S}_U$$\mathcal{T}_D$	8007.0	0.4100567720806008	$\mathcal{S}_U$$\mathcal{O}$
7420	0.3215558953488964	$\mathcal{S}_R$$\mathcal{T}_R$	7420	0.32079412173653843	$\mathcal{S}_R$$\mathcal{T}_L$	7420	0.32059710811573455	$\mathcal{S}_R$$\mathcal{T}_S$	7420	0.3250460313423114	$\mathcal{S}_R$$\mathcal{T}_A$	7420	0.32068477255772576	$\mathcal{S}_R$$\mathcal{T}_D$	11820.0	0.39002206346434587	$\mathcal{S}_R$$\mathcal{O}$	7420	0.33748081861074536	$\mathcal{S}_U$$\mathcal{T}_R$	7420	0.3373698440929198	$\mathcal{S}_U$$\mathcal{T}_L$	7420	0.33645126108715767	$\mathcal{S}_U$$\mathcal{T}_S$	7420	0.3367263086752821	$\mathcal{S}_U$$\mathcal{T}_A$	7420	0.33759540796493903	$\mathcal{S}_U$$\mathcal{T}_D$	11258.0	0.4060230495354449	$\mathcal{S}_U$$\mathcal{O}$
9275	0.316752941304182	$\mathcal{S}_R$$\mathcal{T}_R$	9275	0.3163004001291123	$\mathcal{S}_R$$\mathcal{T}_L$	9275	0.31666938757192925	$\mathcal{S}_R$$\mathcal{T}_S$	9275	0.3177127270952571	$\mathcal{S}_R$$\mathcal{T}_A$	9275	0.3164427171130065	$\mathcal{S}_R$$\mathcal{T}_D$	15420.0	0.3863127355032275	$\mathcal{S}_R$$\mathcal{O}$	9275	0.33457375912955084	$\mathcal{S}_U$$\mathcal{T}_R$	9275	0.33037409081046015	$\mathcal{S}_U$$\mathcal{T}_L$	9275	0.3311893025771137	$\mathcal{S}_U$$\mathcal{T}_S$	9275	0.33312726620885025	$\mathcal{S}_U$$\mathcal{T}_A$	9275	0.3339583361549268	$\mathcal{S}_U$$\mathcal{T}_D$	15678.0	0.4019112448457724	$\mathcal{S}_U$$\mathcal{O}$
11130	0.3092807216459447	$\mathcal{S}_R$$\mathcal{T}_R$	11130	0.30873330459435905	$\mathcal{S}_R$$\mathcal{T}_L$	11130	0.30905134878592894	$\mathcal{S}_R$$\mathcal{T}_S$	11130	0.31190501108108465	$\mathcal{S}_R$$\mathcal{T}_A$	11130	0.3086528841415444	$\mathcal{S}_R$$\mathcal{T}_D$	19025.0	0.38425917707927554	$\mathcal{S}_R$$\mathcal{O}$	11130	0.32903545928740324	$\mathcal{S}_U$$\mathcal{T}_R$	11130	0.32545169162115983	$\mathcal{S}_U$$\mathcal{T}_L$	11130	0.3271404036438949	$\mathcal{S}_U$$\mathcal{T}_S$	11130	0.3274990833281329	$\mathcal{S}_U$$\mathcal{T}_A$	11130	0.326908761190533	$\mathcal{S}_U$$\mathcal{T}_D$	19528.0	0.3985380908059666	$\mathcal{S}_U$$\mathcal{O}$
12985	0.30419341022032037	$\mathcal{S}_R$$\mathcal{T}_R$	12985	0.3036791842991902	$\mathcal{S}_R$$\mathcal{T}_L$	12985	0.303249743811376	$\mathcal{S}_R$$\mathcal{T}_S$	12985	0.30667654796553667	$\mathcal{S}_R$$\mathcal{T}_A$	12985	0.3041469904632616	$\mathcal{S}_R$$\mathcal{T}_D$	22650.0	0.38297078306444493	$\mathcal{S}_R$$\mathcal{O}$	12985	0.31837818128723683	$\mathcal{S}_U$$\mathcal{T}_R$	12985	0.3165148086035567	$\mathcal{S}_U$$\mathcal{T}_L$	12985	0.3181749219232349	$\mathcal{S}_U$$\mathcal{T}_S$	12985	0.32149882756439657	$\mathcal{S}_U$$\mathcal{T}_A$	12985	0.3188564774970608	$\mathcal{S}_U$$\mathcal{T}_D$	22843.0	0.3952017912192152	$\mathcal{S}_U$$\mathcal{O}$
14840	0.29788737701487134	$\mathcal{S}_R$$\mathcal{T}_R$	14840	0.2976744810615677	$\mathcal{S}_R$$\mathcal{T}_L$	14840	0.2969745120301929	$\mathcal{S}_R$$\mathcal{T}_S$	14840	0.2998963191498687	$\mathcal{S}_R$$\mathcal{T}_A$	14840	0.2979439734377827	$\mathcal{S}_R$$\mathcal{T}_D$	26260.0	0.3824058960492804	$\mathcal{S}_R$$\mathcal{O}$	14840	0.30046952493546586	$\mathcal{S}_U$$\mathcal{T}_R$	14840	0.3005147543572662	$\mathcal{S}_U$$\mathcal{T}_L$	14840	0.30174038982706747	$\mathcal{S}_U$$\mathcal{T}_S$	14840	0.3009838826970614	$\mathcal{S}_U$$\mathcal{T}_A$	14840	0.30030095471188617	$\mathcal{S}_U$$\mathcal{T}_D$	26158.0	0.3910251434510901	$\mathcal{S}_U$$\mathcal{O}$
16695	0.29112695877708833	$\mathcal{S}_R$$\mathcal{T}_R$	16695	0.29216724572681674	$\mathcal{S}_R$$\mathcal{T}_L$	16695	0.29136729563607117	$\mathcal{S}_R$$\mathcal{T}_S$	16695	0.29398309929917193	$\mathcal{S}_R$$\mathcal{T}_A$	16695	0.2934237486210196	$\mathcal{S}_R$$\mathcal{T}_D$	29827.0	0.3826673450767794	$\mathcal{S}_R$$\mathcal{O}$	16695	0.2841599209545564	$\mathcal{S}_U$$\mathcal{T}_R$	16695	0.2821513990770806	$\mathcal{S}_U$$\mathcal{T}_L$	16695	0.28393745903737727	$\mathcal{S}_U$$\mathcal{T}_S$	16695	0.28324908312045544	$\mathcal{S}_U$$\mathcal{T}_A$	16695	0.28432392076482227	$\mathcal{S}_U$$\mathcal{T}_D$	29473.0	0.3906389115287623	$\mathcal{S}_U$$\mathcal{O}$
18550	0.28465265493699915	$\mathcal{S}_R$$\mathcal{T}_R$	18550	0.2850293924887613	$\mathcal{S}_R$$\mathcal{T}_L$	18550	0.28398295785396804	$\mathcal{S}_R$$\mathcal{T}_S$	18550	0.2872794810240524	$\mathcal{S}_R$$\mathcal{T}_A$	18550	0.28558727652931437	$\mathcal{S}_R$$\mathcal{T}_D$	33454.0	0.38298762251186136	$\mathcal{S}_R$$\mathcal{O}$	18550	0.28478896792687974	$\mathcal{S}_U$$\mathcal{T}_R$	18550	0.28483257485904545	$\mathcal{S}_U$$\mathcal{T}_L$	18550	0.2834729322492359	$\mathcal{S}_U$$\mathcal{T}_S$	18550	0.2852999014965861	$\mathcal{S}_U$$\mathcal{T}_A$	18550	0.28611185518994026	$\mathcal{S}_U$$\mathcal{T}_D$	33513.0	0.38672268734352433	$\mathcal{S}_U$$\mathcal{O}$
20405	0.2809020334460503	$\mathcal{S}_R$$\mathcal{T}_R$	20405	0.27945095203653403	$\mathcal{S}_R$$\mathcal{T}_L$	20405	0.27821724130835795	$\mathcal{S}_R$$\mathcal{T}_S$	20405	0.28174854850562864	$\mathcal{S}_R$$\mathcal{T}_A$	20405	0.2791039209035698	$\mathcal{S}_R$$\mathcal{T}_D$	37069.0	0.38330086301647576	$\mathcal{S}_R$$\mathcal{O}$	20405	0.28477002739313356	$\mathcal{S}_U$$\mathcal{T}_R$	20405	0.2842874405750188	$\mathcal{S}_U$$\mathcal{T}_L$	20405	0.2839999290014202	$\mathcal{S}_U$$\mathcal{T}_S$	20405	0.28729626476042985	$\mathcal{S}_U$$\mathcal{T}_A$	20405	0.286880449962899	$\mathcal{S}_U$$\mathcal{T}_D$	37062.0	0.3825332593864858	$\mathcal{S}_U$$\mathcal{O}$
22260	0.2743672935591	$\mathcal{S}_R$$\mathcal{T}_R$	22260	0.2731216112816079	$\mathcal{S}_R$$\mathcal{T}_L$	22260	0.2728472051336583	$\mathcal{S}_R$$\mathcal{T}_S$	22260	0.27743774462391146	$\mathcal{S}_R$$\mathcal{T}_A$	22260	0.274125555553174	$\mathcal{S}_R$$\mathcal{T}_D$	37069.0		$\mathcal{S}_R$$\mathcal{O}$	22260	0.26949334254964025	$\mathcal{S}_U$$\mathcal{T}_R$	22260	0.26802989867199795	$\mathcal{S}_U$$\mathcal{T}_L$	22260	0.2683345277652255	$\mathcal{S}_U$$\mathcal{T}_S$	22260	0.27182947757261894	$\mathcal{S}_U$$\mathcal{T}_A$	22260	0.2706840245892456	$\mathcal{S}_U$$\mathcal{T}_D$	37062.0		$\mathcal{S}_U$$\mathcal{O}$
24115	0.2691980932160794	$\mathcal{S}_R$$\mathcal{T}_R$	24115	0.26767766452448377	$\mathcal{S}_R$$\mathcal{T}_L$	24115	0.26639087214904406	$\mathcal{S}_R$$\mathcal{T}_S$	24115	0.2701770760560335	$\mathcal{S}_R$$\mathcal{T}_A$	24115	0.2683533497405341	$\mathcal{S}_R$$\mathcal{T}_D$				24115	0.25709811769784335	$\mathcal{S}_U$$\mathcal{T}_R$	24115	0.2572901205593675	$\mathcal{S}_U$$\mathcal{T}_L$	24115	0.2571726803324702	$\mathcal{S}_U$$\mathcal{T}_S$	24115	0.25833731601406845	$\mathcal{S}_U$$\mathcal{T}_A$	24115	0.2601675655535652	$\mathcal{S}_U$$\mathcal{T}_D$			
25970	0.26200532393275594	$\mathcal{S}_R$$\mathcal{T}_R$	25970	0.261469260519871	$\mathcal{S}_R$$\mathcal{T}_L$	25970	0.26119423094359906	$\mathcal{S}_R$$\mathcal{T}_S$	25970	0.26456932840006864	$\mathcal{S}_R$$\mathcal{T}_A$	25970	0.26224610325711867	$\mathcal{S}_R$$\mathcal{T}_D$				25970	0.26457273673285525	$\mathcal{S}_U$$\mathcal{T}_R$	25970	0.2643636410642842	$\mathcal{S}_U$$\mathcal{T}_L$	25970	0.264576617071242	$\mathcal{S}_U$$\mathcal{T}_S$	25970	0.26564815898638533	$\mathcal{S}_U$$\mathcal{T}_A$	25970	0.2659037113164932	$\mathcal{S}_U$$\mathcal{T}_D$			
27825	0.2558072472054081	$\mathcal{S}_R$$\mathcal{T}_R$	27825	0.2567090839874958	$\mathcal{S}_R$$\mathcal{T}_L$	27825	0.2566330899343987	$\mathcal{S}_R$$\mathcal{T}_S$	27825	0.2583751450523146	$\mathcal{S}_R$$\mathcal{T}_A$	27825	0.2574401733984126	$\mathcal{S}_R$$\mathcal{T}_D$				27825	0.251782650620832	$\mathcal{S}_U$$\mathcal{T}_R$	27825	0.25077403797376646	$\mathcal{S}_U$$\mathcal{T}_L$	27825	0.25121262708819664	$\mathcal{S}_U$$\mathcal{T}_S$	27825	0.25149786270447677	$\mathcal{S}_U$$\mathcal{T}_A$	27825	0.2527633077758586	$\mathcal{S}_U$$\mathcal{T}_D$			
29680	0.2509982445460178	$\mathcal{S}_R$$\mathcal{T}_R$	29680	0.2499354456114373	$\mathcal{S}_R$$\mathcal{T}_L$	29680	0.24922656403542712	$\mathcal{S}_R$$\mathcal{T}_S$	29680	0.2517273164977283	$\mathcal{S}_R$$\mathcal{T}_A$	29680	0.2506039796508442	$\mathcal{S}_R$$\mathcal{T}_D$				29680	0.2399901374335921	$\mathcal{S}_U$$\mathcal{T}_R$	29680	0.23924280984496105	$\mathcal{S}_U$$\mathcal{T}_L$	29680	0.24023018243059982	$\mathcal{S}_U$$\mathcal{T}_S$	29680	0.23988978425083185	$\mathcal{S}_U$$\mathcal{T}_A$	29680	0.23984459297023789	$\mathcal{S}_U$$\mathcal{T}_D$			
31535	0.24440696843191034	$\mathcal{S}_R$$\mathcal{T}_R$	31535	0.2432589101956061	$\mathcal{S}_R$$\mathcal{T}_L$	31535	0.24311344657504694	$\mathcal{S}_R$$\mathcal{T}_S$	31535	0.24588862242711498	$\mathcal{S}_R$$\mathcal{T}_A$	31535	0.24379295495915834	$\mathcal{S}_R$$\mathcal{T}_D$				31535	0.2504762136353466	$\mathcal{S}_U$$\mathcal{T}_R$	31535	0.24953142372266524	$\mathcal{S}_U$$\mathcal{T}_L$	31535	0.2495441249983965	$\mathcal{S}_U$$\mathcal{T}_S$	31535	0.24997275772392002	$\mathcal{S}_U$$\mathcal{T}_A$	31535	0.24989815088934333	$\mathcal{S}_U$$\mathcal{T}_D$			
33390	0.23835688330080254	$\mathcal{S}_R$$\mathcal{T}_R$	33390	0.23760817246089186	$\mathcal{S}_R$$\mathcal{T}_L$	33390	0.23714475896947515	$\mathcal{S}_R$$\mathcal{T}_S$	33390	0.23973666466115695	$\mathcal{S}_R$$\mathcal{T}_A$	33390	0.23775409424569424	$\mathcal{S}_R$$\mathcal{T}_D$				33390	0.24021918373926407	$\mathcal{S}_U$$\mathcal{T}_R$	33390	0.2394547736817875	$\mathcal{S}_U$$\mathcal{T}_L$	33390	0.23954148900240013	$\mathcal{S}_U$$\mathcal{T}_S$	33390	0.24075380784661127	$\mathcal{S}_U$$\mathcal{T}_A$	33390	0.23996703549899764	$\mathcal{S}_U$$\mathcal{T}_D$			
35245	0.2327718624796653	$\mathcal{S}_R$$\mathcal{T}_R$	35245	0.232271940589676	$\mathcal{S}_R$$\mathcal{T}_L$	35245	0.2321933420647456	$\mathcal{S}_R$$\mathcal{T}_S$	35245	0.23313562874553675	$\mathcal{S}_R$$\mathcal{T}_A$	35245	0.23246139054168413	$\mathcal{S}_R$$\mathcal{T}_D$				35245	0.23148822158018642	$\mathcal{S}_U$$\mathcal{T}_R$	35245	0.2311863019432796	$\mathcal{S}_U$$\mathcal{T}_L$	35245	0.23059485645720765	$\mathcal{S}_U$$\mathcal{T}_S$	35245	0.2301841733761502	$\mathcal{S}_U$$\mathcal{T}_A$	35245	0.23062962276484444	$\mathcal{S}_U$$\mathcal{T}_D$			
36601	0.22876507799922005	$\mathcal{S}_R$$\mathcal{T}_R$	36569	0.2277672940191531	$\mathcal{S}_R$$\mathcal{T}_L$	36569	0.22804494091223101	$\mathcal{S}_R$$\mathcal{T}_S$	36619	0.22879010483709283	$\mathcal{S}_R$$\mathcal{T}_A$	36569	0.22795402691307673	$\mathcal{S}_R$$\mathcal{T}_D$				36507	0.22892255742638623	$\mathcal{S}_U$$\mathcal{T}_R$	36507	0.2281802625103817	$\mathcal{S}_U$$\mathcal{T}_L$	36507	0.22830243235228095	$\mathcal{S}_U$$\mathcal{T}_S$	36507	0.22860729841236713	$\mathcal{S}_U$$\mathcal{T}_A$	36507	0.22859993723687774	$\mathcal{S}_U$$\mathcal{T}_D$			
37016	0.2275468647055503	$\mathcal{S}_R$$\mathcal{T}_R$	36991	0.2266824961122801	$\mathcal{S}_R$$\mathcal{T}_L$	36991	0.22685459022250967	$\mathcal{S}_R$$\mathcal{T}_S$	37022	0.2268427326909317	$\mathcal{S}_R$$\mathcal{T}_A$	36991	0.2266436371946318	$\mathcal{S}_R$$\mathcal{T}_D$				36817	0.226943912433156	$\mathcal{S}_U$$\mathcal{T}_R$	36806	0.22692402683907265	$\mathcal{S}_U$$\mathcal{T}_L$	36810	0.22765554006647445	$\mathcal{S}_U$$\mathcal{T}_S$	36817	0.2273784615247428	$\mathcal{S}_U$$\mathcal{T}_A$	36846	0.22727498638797616	$\mathcal{S}_U$$\mathcal{T}_D$			
37016		$\mathcal{S}_R$$\mathcal{T}_R$	36991		$\mathcal{S}_R$$\mathcal{T}_L$	36991		$\mathcal{S}_R$$\mathcal{T}_S$	37022		$\mathcal{S}_R$$\mathcal{T}_A$	36991		$\mathcal{S}_R$$\mathcal{T}_D$				36817		$\mathcal{S}_U$$\mathcal{T}_R$	36806		$\mathcal{S}_U$$\mathcal{T}_L$	36810		$\mathcal{S}_U$$\mathcal{T}_S$	36817		$\mathcal{S}_U$$\mathcal{T}_A$	36846		$\mathcal{S}_U$$\mathcal{T}_D$			


==> MHS_respect_eval_accuracy.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.39857170430418837	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.39857170430418837	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.39857170430418837	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.39857170430418837	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.32812198417293964	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.39857170430418837	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.39857170430418837	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.39857170430418837	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.39857170430418837	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.32812198417293964	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.5280833815865663	passive
5798.0	0.4759698899826288	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.4771279675738274	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.4767419417100946	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.4773209805056939	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.3763752171395483	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.45203628643119087	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.4528083381586567	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.45473846747732094	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.4531943640223895	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.33873769542559345	$\mathcal{S}_U$$\mathcal{O}$	1253.6216216216217	0.5280833815865663	passive
8697.0	0.5055008685581934	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.5047288168307277	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.5074309978768577	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.505307855626327	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.38216560509554137	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.47268867014089944	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.48233931673422115	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.4815672650067555	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.4763559158463617	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.3427909669947886	$\mathcal{S}_U$$\mathcal{O}$	2507.2432432432433	0.5280833815865663	passive
11596.0	0.5101331789229878	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.5120633082416521	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.5112912565141864	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.509747153059255	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.38699092839220234	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.4811812391430226	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.48407643312101906	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.48677861416714924	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.4842694460528856	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.35302065238370967	$\mathcal{S}_U$$\mathcal{O}$	3760.864864864865	0.5280833815865663	passive
14495.0	0.5126423470372515	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.5099401659911215	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.5095541401273885	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.5076240108087241	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.3798494499131442	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.48156726500675545	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.48504149778035127	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.48523451071221774	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.48446245898475193	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.3483883420189153	$\mathcal{S}_U$$\mathcal{O}$	5014.486486486487	0.5280833815865663	passive
17394.0	0.5099401659911215	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.5085890754680564	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.5120633082416521	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.5056938814900599	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.38177957923180855	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.4829183555298205	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.48832271762208074	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.48407643312101906	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.48504149778035127	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.36633854468249377	$\mathcal{S}_U$$\mathcal{O}$	6268.108108108108	0.5280833815865663	passive
20293.0	0.5118702953097857	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.5070449720131248	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.5134143987647173	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.5078170237405907	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.37135688091102104	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.4767419417100946	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.4867786141671491	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.4863925883034163	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.4788650839606254	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.3738660490252847	$\mathcal{S}_U$$\mathcal{O}$	7521.72972972973	0.5280833815865663	passive
23192.0	0.5101331789229878	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.5045358038988612	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.5122563211735186	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.5049218297625941	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.3649874541594287	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.4806022003474233	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.4896738081451457	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.4912179116000772	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.4829183555298205	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.3599691179309013	$\mathcal{S}_U$$\mathcal{O}$	8775.351351351352	0.5280833815865663	passive
26091.0	0.5072379849449913	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.5058868944219262	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.5091681142636557	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.5043427909669947	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.3617062343176993	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.4906388728044779	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.4929550279868751	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.49604323489673807	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.4923759891912758	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3644084153638294	$\mathcal{S}_U$$\mathcal{O}$	10028.972972972973	0.5280833815865663	passive
28990.0	0.5039567651032619	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.5029917004439297	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.5112912565141864	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.5056938814900598	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.35340667824744254	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.49449913144180657	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.5002895193977998	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.49951746767033395	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.4950781702374059	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3620922601814321	$\mathcal{S}_U$$\mathcal{O}$	11282.594594594595	0.5280833815865663	passive
31889.0	0.5051148426944606	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.5016406099208647	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.5072379849449913	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.5076240108087241	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.35263462651997685	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.49835939007913527	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.5012545840571319	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.5024126616483304	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.49507817023740586	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.35514379463424045	$\mathcal{S}_U$$\mathcal{O}$	12536.216216216217	0.5280833815865663	passive
34788.0	0.5051148426944606	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.5043427909669949	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.5072379849449913	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.5085890754680563	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.508010036672457	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.5085890754680564	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.5091681142636557	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.505307855626327	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	13789.837837837838	0.5280833815865663	passive
37687.0	0.5087820883999228	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.5031847133757962	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.5101331789229878	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.5101331789229878	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.5157305539471145	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.5103261918548543	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.5112912565141864	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.5103261918548543	$\mathcal{S}_U$$\mathcal{T}_D$				15043.45945945946	0.5280833815865663	passive
40586.0	0.5062729202856592	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.5039567651032619	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.51109824358232	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.5072379849449913	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.5165026056745802	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.5112912565141864	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.5136074116965837	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.5130283729009842	$\mathcal{S}_U$$\mathcal{T}_D$				16297.081081081082	0.5280833815865663	passive
43485.0	0.5055008685581934	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.5037637521713955	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.5095541401273885	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.5074309978768577	$\mathcal{S}_R$$\mathcal{T}_D$				42366.0	0.5184327349932445	$\mathcal{S}_U$$\mathcal{T}_R$	42366.0	0.5168886315383131	$\mathcal{S}_U$$\mathcal{T}_L$	42366.0	0.5157305539471144	$\mathcal{S}_U$$\mathcal{T}_S$	42366.0	0.5159235668789809	$\mathcal{S}_U$$\mathcal{T}_D$				17550.702702702703	0.5280833815865663	passive
45566.0	0.505307855626327	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.506658946149392	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	0.5122563211735186	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.5085890754680564	$\mathcal{S}_R$$\mathcal{T}_D$				44146.0	0.518625747925111	$\mathcal{S}_U$$\mathcal{T}_R$	44146.0	0.5180467091295117	$\mathcal{S}_U$$\mathcal{T}_L$	44146.0	0.5217139548349738	$\mathcal{S}_U$$\mathcal{T}_S$	44146.0	0.5176606832657787	$\mathcal{S}_U$$\mathcal{T}_D$				18804.324324324327	0.5280833815865663	passive
46246.0	0.5037637521713955	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.5047288168307277	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	0.5116772823779193	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.5056938814900599	$\mathcal{S}_R$$\mathcal{T}_D$				45500.0	0.518625747925111	$\mathcal{S}_U$$\mathcal{T}_R$	45500.0	0.5190117737888439	$\mathcal{S}_U$$\mathcal{T}_L$	45500.0	0.5224860065624397	$\mathcal{S}_U$$\mathcal{T}_S$	45500.0	0.5193977996525767	$\mathcal{S}_U$$\mathcal{T}_D$				20057.945945945947	0.5280833815865663	passive
46372.0	0.5024126616483304	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.5058868944219262	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	0.5116772823779193	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.5064659332175255	$\mathcal{S}_R$$\mathcal{T}_D$				46336.0	0.5180467091295117	$\mathcal{S}_U$$\mathcal{T}_R$	46336.0	0.5211349160393747	$\mathcal{S}_U$$\mathcal{T}_L$	46336.0	0.5242231229492376	$\mathcal{S}_U$$\mathcal{T}_S$	46336.0	0.5178536961976453	$\mathcal{S}_U$$\mathcal{T}_D$				21311.567567567567	0.5280833815865663	passive
46384.0	0.49739432541980316	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.5055008685581934	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.5062729202856592	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.505307855626327	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	0.5176606832657787	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	0.5234510712217718	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	0.5224860065624397	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	0.5178536961976453	$\mathcal{S}_U$$\mathcal{T}_D$				22565.18918918919	0.5280833815865663	passive
46384.0	0.49855240301100173	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.5029917004439297	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.505307855626327	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.5056938814900599	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.5176606832657787	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.5211349160393746	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.5207488901756417	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.5165026056745803	$\mathcal{S}_U$$\mathcal{T}_D$				23818.810810810814	0.5280833815865663	passive
46384.0	0.4954641961011388	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.5018336228527311	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.504921829762594	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.5070449720131248	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.5176606832657789	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.5224860065624396	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.5203628643119089	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.5174676703339124	$\mathcal{S}_U$$\mathcal{T}_D$				25072.432432432433	0.5280833815865663	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				26326.054054054053	0.5280833815865663	passive
																														27579.675675675677	0.5280833815865663	passive
																														28833.2972972973	0.5280833815865663	passive
																														30086.91891891892	0.5280833815865663	passive
																														31340.54054054054	0.5280833815865663	passive
																														32594.162162162163	0.5280833815865663	passive
																														33847.78378378379	0.5280833815865663	passive
																														35101.40540540541	0.5280833815865663	passive
																														36355.02702702703	0.5280833815865663	passive
																														37608.648648648654	0.5280833815865663	passive
																														38862.27027027027	0.5280833815865663	passive
																														40115.89189189189	0.5280833815865663	passive
																														41369.51351351351	0.5280833815865663	passive
																														42623.13513513513	0.5280833815865663	passive
																														43876.75675675676	0.5280833815865663	passive
																														45130.37837837838	0.5280833815865663	passive
																														46384.0	0.5280833815865663	passive


==> MHS_respect_eval_jsdiv.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.118687704205513	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.118687704205513	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.118687704205513	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.118687704205513	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.08968829860289891	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.118687704205513	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.118687704205513	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.118687704205513	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.118687704205513	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.08968829860289891	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.08081298569838206	passive
5798.0	0.10722281535466512	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.1072539488474528	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.1072526474793752	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.10718696812788646	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.08086555202802022	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.11086142311493556	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.110643669962883	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.1107112963994344	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.11061657965183258	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.08613443374633789	$\mathcal{S}_U$$\mathcal{O}$	1253.6216216216217	0.08081298569838206	passive
8697.0	0.10139474521080653	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.10160513718922932	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.10168439398209254	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.1016325702269872	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.07623250037431717	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.10537513593832652	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.1054009919365247	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.10508375366528828	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.10499919950962067	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.08387571573257446	$\mathcal{S}_U$$\mathcal{O}$	2507.2432432432433	0.08081298569838206	passive
11596.0	0.09753718723853429	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.0975374902288119	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.09760163972775142	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.09757723410924275	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.07482488453388214	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.10273157805204391	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.10237195591131847	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.10266311963399251	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.10254077116648357	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.0810459777712822	$\mathcal{S}_U$$\mathcal{O}$	3760.864864864865	0.08081298569838206	passive
14495.0	0.09441104779640834	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.09460209310054779	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.09466162075599034	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.09456761181354523	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.0750150407354037	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.10015754401683807	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.09924445549647014	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.09988076488176982	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.10034315784772237	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.07936462759971619	$\mathcal{S}_U$$\mathcal{O}$	5014.486486486487	0.08081298569838206	passive
17394.0	0.09238251050313313	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.09259559959173203	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.09239072601000468	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.09260961661736171	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.07591538627942403	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.09746100753545761	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.0966603656609853	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.097074290116628	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.09749828279018402	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.07819161315759023	$\mathcal{S}_U$$\mathcal{O}$	6268.108108108108	0.08081298569838206	passive
20293.0	0.09067693601051967	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.09098598609368007	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.09072759499152501	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.09084523220856984	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.07732173800468445	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.09633739292621613	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.09584872424602509	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.09615721305211385	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.09666730711857478	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.07738789667685826	$\mathcal{S}_U$$\mathcal{O}$	7521.72972972973	0.08081298569838206	passive
23192.0	0.0893731489777565	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.0898161306977272	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.08951275795698166	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.08974991738796234	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.07890887061754863	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.09484987209240596	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.09395992755889893	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.09425252676010132	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.09462868670622508	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.0782808115084966	$\mathcal{S}_U$$\mathcal{O}$	8775.351351351352	0.08081298569838206	passive
26091.0	0.08848994473616283	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.0887671485543251	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.0883590579032898	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.0886835257212321	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.08046267678340276	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.09068134427070618	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.09019211679697037	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.09016655385494232	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.09045575310786565	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.07926976680755615	$\mathcal{S}_U$$\mathcal{O}$	10028.972972972973	0.08081298569838206	passive
28990.0	0.08797297378381093	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.0882891317208608	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.08788072317838669	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.08810082574685414	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.08307387431462605	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.08885711679855983	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.08835398902495702	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.08850020170211792	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.08878178397814433	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.08201335867245992	$\mathcal{S}_U$$\mathcal{O}$	11282.594594594595	0.08081298569838206	passive
31889.0	0.08720420300960541	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.08768794933954875	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.08739262570937474	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.08741530030965805	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.08586112409830093	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.08951052774985631	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.08911210546890895	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.08907130857308705	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.08962781478961308	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.08542309204737346	$\mathcal{S}_U$$\mathcal{O}$	12536.216216216217	0.08081298569838206	passive
34788.0	0.08698942015568416	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.08729690064986546	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.08708325773477554	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.0870485504468282	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.08793245255947113	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.08755200604597728	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.08744489153226216	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.08804768323898315	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	13789.837837837838	0.08081298569838206	passive
37687.0	0.08724916974703471	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.0872571940223376	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.08694973836342494	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.0869283452630043	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.08572559058666229	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.08520477265119553	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.08531804631153743	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.085820938150088	$\mathcal{S}_U$$\mathcal{T}_D$				15043.45945945946	0.08081298569838206	passive
40586.0	0.08758349468310674	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.08761479953924815	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.08737390488386154	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.08734718958536784	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.08505047609408696	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.08483835806449254	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.08491856108109157	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.08506921430428822	$\mathcal{S}_U$$\mathcal{T}_D$				16297.081081081082	0.08081298569838206	passive
43485.0	0.08821514993906021	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.08836519966522853	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.08814718077580135	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.08809309204419453	$\mathcal{S}_R$$\mathcal{T}_D$				42366.0	0.08511817951997121	$\mathcal{S}_U$$\mathcal{T}_R$	42366.0	0.08498683820168178	$\mathcal{S}_U$$\mathcal{T}_L$	42366.0	0.08491628120342891	$\mathcal{S}_U$$\mathcal{T}_S$	42366.0	0.08514466385046641	$\mathcal{S}_U$$\mathcal{T}_D$				17550.702702702703	0.08081298569838206	passive
45566.0	0.08915725350379944	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.08923396468162537	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	0.0890931561589241	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.08902624746163686	$\mathcal{S}_R$$\mathcal{T}_D$				44146.0	0.0850516880551974	$\mathcal{S}_U$$\mathcal{T}_R$	44146.0	0.0847979187965393	$\mathcal{S}_U$$\mathcal{T}_L$	44146.0	0.08480238169431686	$\mathcal{S}_U$$\mathcal{T}_S$	44146.0	0.08491319417953491	$\mathcal{S}_U$$\mathcal{T}_D$				18804.324324324327	0.08081298569838206	passive
46246.0	0.08991131683190663	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.0898133118947347	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	0.08975107471148173	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.08965668082237244	$\mathcal{S}_R$$\mathcal{T}_D$				45500.0	0.08556201060612996	$\mathcal{S}_U$$\mathcal{T}_R$	45500.0	0.08535342663526535	$\mathcal{S}_U$$\mathcal{T}_L$	45500.0	0.08532943079868953	$\mathcal{S}_U$$\mathcal{T}_S$	45500.0	0.08539885779221852	$\mathcal{S}_U$$\mathcal{T}_D$				20057.945945945947	0.08081298569838206	passive
46372.0	0.09049757570028305	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.09034030884504318	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	0.09030989309151967	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.0901581197977066	$\mathcal{S}_R$$\mathcal{T}_D$				46336.0	0.08625319848457973	$\mathcal{S}_U$$\mathcal{T}_R$	46336.0	0.08596758296092351	$\mathcal{S}_U$$\mathcal{T}_L$	46336.0	0.08596125741799672	$\mathcal{S}_U$$\mathcal{T}_S$	46336.0	0.08605004847049713	$\mathcal{S}_U$$\mathcal{T}_D$				21311.567567567567	0.08081298569838206	passive
46384.0	0.09107348322868347	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.09085997194051743	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.0908567135532697	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.09071858723958333	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	0.08665383607149124	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	0.08628411591053009	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	0.08636059363683064	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	0.08653081705172856	$\mathcal{S}_U$$\mathcal{T}_D$				22565.18918918919	0.08081298569838206	passive
46384.0	0.09151796003182729	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.09136750549077988	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.09137620528539021	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.091230109333992	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.08709378292163213	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.08688151836395264	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.08692949265241623	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.08696326613426208	$\mathcal{S}_U$$\mathcal{T}_D$				23818.810810810814	0.08081298569838206	passive
46384.0	0.09200231979290645	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.091867429514726	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.09190815935532252	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.09171641618013382	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.08758129676183064	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.08734045177698135	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.08735612034797668	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.08734974513451259	$\mathcal{S}_U$$\mathcal{T}_D$				25072.432432432433	0.08081298569838206	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				26326.054054054053	0.08081298569838206	passive
																														27579.675675675677	0.08081298569838206	passive
																														28833.2972972973	0.08081298569838206	passive
																														30086.91891891892	0.08081298569838206	passive
																														31340.54054054054	0.08081298569838206	passive
																														32594.162162162163	0.08081298569838206	passive
																														33847.78378378379	0.08081298569838206	passive
																														35101.40540540541	0.08081298569838206	passive
																														36355.02702702703	0.08081298569838206	passive
																														37608.648648648654	0.08081298569838206	passive
																														38862.27027027027	0.08081298569838206	passive
																														40115.89189189189	0.08081298569838206	passive
																														41369.51351351351	0.08081298569838206	passive
																														42623.13513513513	0.08081298569838206	passive
																														43876.75675675676	0.08081298569838206	passive
																														45130.37837837838	0.08081298569838206	passive
																														46384.0	0.08081298569838206	passive


==> MHS_respect_eval_loss.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	1.518183708190918	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	1.518183708190918	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	1.518183708190918	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	1.518183708190918	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	1.5905129114786785	$\mathcal{S}_R$$\mathcal{O}$	2899.0	1.518183708190918	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	1.518183708190918	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	1.518183708190918	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	1.518183708190918	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	1.5905129114786785	$\mathcal{S}_U$$\mathcal{O}$	0.0	1.3587747017542522	passive
5798.0	1.4665285746256511	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	1.4666759967803955	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	1.466650366783142	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	1.466373125712077	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	1.5506025950113933	$\mathcal{S}_R$$\mathcal{O}$	5798.0	1.482556422551473	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	1.481552521387736	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	1.481831391652425	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	1.4814168214797974	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	1.5741806427637737	$\mathcal{S}_U$$\mathcal{O}$	1253.6216216216217	1.3587747017542522	passive
8697.0	1.4412153959274292	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	1.4420524040857952	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	1.442363977432251	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	1.442139744758606	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	1.5306990544001262	$\mathcal{S}_R$$\mathcal{O}$	8697.0	1.4579188028971355	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	1.458048979441325	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	1.45659073193868	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	1.456252892812093	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	1.5635912815729778	$\mathcal{S}_U$$\mathcal{O}$	2507.2432432432433	1.3587747017542522	passive
11596.0	1.4253710110982258	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	1.4252111117045085	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	1.425454020500183	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	1.4253580172856648	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	1.5252352952957153	$\mathcal{S}_R$$\mathcal{O}$	11596.0	1.4461920658747356	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	1.4446549812952678	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	1.4458732604980469	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	1.445412000020345	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	1.5505393743515015	$\mathcal{S}_U$$\mathcal{O}$	3760.864864864865	1.3587747017542522	passive
14495.0	1.4132952292760212	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	1.413960059483846	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	1.4141312440236409	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	1.413782795270284	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	1.5270226001739502	$\mathcal{S}_R$$\mathcal{O}$	14495.0	1.4352564811706543	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	1.4313648144404094	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	1.4339720805486043	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	1.4360686937967937	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	1.5426243543624878	$\mathcal{S}_U$$\mathcal{O}$	5014.486486486487	1.3587747017542522	passive
17394.0	1.4060519138971965	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	1.4069223403930664	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	1.4059631824493408	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	1.4069112539291382	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	1.5319307645161946	$\mathcal{S}_R$$\mathcal{O}$	17394.0	1.424196680386861	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	1.4206984043121338	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	1.4223031997680664	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	1.424419641494751	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	1.5377744436264038	$\mathcal{S}_U$$\mathcal{O}$	6268.108108108108	1.3587747017542522	passive
20293.0	1.40047287940979	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	1.4016094605127971	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	1.4004958073298137	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	1.400908390680949	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	1.5389633178710938	$\mathcal{S}_R$$\mathcal{O}$	20293.0	1.4196313222249348	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	1.4175140460332234	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	1.4187837839126587	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	1.4212091366449993	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	1.5348811149597168	$\mathcal{S}_U$$\mathcal{O}$	7521.72972972973	1.3587747017542522	passive
23192.0	1.396671215693156	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	1.39809250831604	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	1.3967973391215007	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	1.3976281483968098	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	1.5466384887695312	$\mathcal{S}_R$$\mathcal{O}$	23192.0	1.4137312173843384	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	1.4099779923756917	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	1.4111042817433674	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	1.4128597974777222	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	1.5399703979492188	$\mathcal{S}_U$$\mathcal{O}$	8775.351351351352	1.3587747017542522	passive
26091.0	1.39451797803243	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	1.3952890634536743	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	1.3935190041859944	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	1.394675850868225	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	1.5540963808695476	$\mathcal{S}_R$$\mathcal{O}$	26091.0	1.3969447215398152	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	1.3949295282363892	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	1.3947137196858723	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	1.3959861993789673	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	1.5471299886703491	$\mathcal{S}_U$$\mathcal{O}$	10028.972972972973	1.3587747017542522	passive
28990.0	1.3938949505488079	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	1.3947428464889526	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	1.3929681777954102	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	1.3937490383783977	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	1.5668408870697021	$\mathcal{S}_R$$\mathcal{O}$	28990.0	1.389932672182719	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	1.3876240253448486	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	1.3884153763453166	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	1.3896373510360718	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	1.5611762603123982	$\mathcal{S}_U$$\mathcal{O}$	11282.594594594595	1.3587747017542522	passive
31889.0	1.3920865456263225	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	1.393604000409444	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	1.392379919687907	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	1.3922907908757527	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	1.5805200735727947	$\mathcal{S}_R$$\mathcal{O}$	31889.0	1.3926854928334553	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	1.3909224271774292	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	1.3908239205678303	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	1.3931972583134968	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	1.577823797861735	$\mathcal{S}_U$$\mathcal{O}$	12536.216216216217	1.3587747017542522	passive
34788.0	1.392553687095642	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	1.3933236598968506	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	1.392565409342448	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	1.3921525478363037	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	1.3868873914082844	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	1.3853161732355754	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	1.3849242528279622	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	1.3873222668965657	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	13789.837837837838	1.3587747017542522	passive
37687.0	1.3952230215072632	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	1.3947028716405232	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	1.3935810327529907	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	1.3932324250539143	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	1.3798346916834514	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	1.3776100873947144	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	1.3781803846359253	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	1.3802216053009033	$\mathcal{S}_U$$\mathcal{T}_D$				15043.45945945946	1.3587747017542522	passive
40586.0	1.3978736400604248	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	1.397610028584798	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	1.3966444730758667	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	1.3964279095331829	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	1.3790932893753052	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	1.3781004746754963	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	1.3786041339238484	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	1.3791580994923909	$\mathcal{S}_U$$\mathcal{T}_D$				16297.081081081082	1.3587747017542522	passive
43485.0	1.4022081295649211	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	1.4023372332255046	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	1.4014837741851807	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	1.4010711113611858	$\mathcal{S}_R$$\mathcal{T}_D$				42366.0	1.3801636695861816	$\mathcal{S}_U$$\mathcal{T}_R$	42366.0	1.3794739643732707	$\mathcal{S}_U$$\mathcal{T}_L$	42366.0	1.379226287206014	$\mathcal{S}_U$$\mathcal{T}_S$	42366.0	1.380107084910075	$\mathcal{S}_U$$\mathcal{T}_D$				17550.702702702703	1.3587747017542522	passive
45566.0	1.4077728192011516	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	1.4074112971623738	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	1.4069058100382488	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	1.4063973029454548	$\mathcal{S}_R$$\mathcal{T}_D$				44146.0	1.382367769877116	$\mathcal{S}_U$$\mathcal{T}_R$	44146.0	1.3811074097951253	$\mathcal{S}_U$$\mathcal{T}_L$	44146.0	1.3812717199325562	$\mathcal{S}_U$$\mathcal{T}_S$	44146.0	1.381659746170044	$\mathcal{S}_U$$\mathcal{T}_D$				18804.324324324327	1.3587747017542522	passive
46246.0	1.4119335412979126	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	1.4109765688578289	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	1.410776138305664	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	1.4101618925730388	$\mathcal{S}_R$$\mathcal{T}_D$				45500.0	1.3866155942281086	$\mathcal{S}_U$$\mathcal{T}_R$	45500.0	1.3855278889338176	$\mathcal{S}_U$$\mathcal{T}_L$	45500.0	1.3855752150217693	$\mathcal{S}_U$$\mathcal{T}_S$	45500.0	1.3857730627059937	$\mathcal{S}_U$$\mathcal{T}_D$				20057.945945945947	1.3587747017542522	passive
46372.0	1.4153002103169758	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	1.413901408513387	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	1.4138569037119548	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	1.412955681482951	$\mathcal{S}_R$$\mathcal{T}_D$				46336.0	1.391080101331075	$\mathcal{S}_U$$\mathcal{T}_R$	46336.0	1.3896298011144002	$\mathcal{S}_U$$\mathcal{T}_L$	46336.0	1.389839808146159	$\mathcal{S}_U$$\mathcal{T}_S$	46336.0	1.3900576035181682	$\mathcal{S}_U$$\mathcal{T}_D$				21311.567567567567	1.3587747017542522	passive
46384.0	1.4183931350708008	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	1.416706879933675	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	1.4167946577072144	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	1.4159823258717854	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	1.3937809069951375	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	1.3918729225794475	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	1.3924664656321208	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	1.3929566144943237	$\mathcal{S}_U$$\mathcal{T}_D$				22565.18918918919	1.3587747017542522	passive
46384.0	1.4209738969802856	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	1.4195458889007568	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	1.4197458426157634	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	1.4188262224197388	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	1.3963510990142822	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	1.3953154881795247	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	1.3956670761108398	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	1.3956993420918782	$\mathcal{S}_U$$\mathcal{T}_D$				23818.810810810814	1.3587747017542522	passive
46384.0	1.4234860340754192	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	1.4222368001937866	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	1.422493577003479	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	1.4213975270589192	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	1.399133602778117	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	1.397903601328532	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	1.3981586297353108	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	1.3978947798411052	$\mathcal{S}_U$$\mathcal{T}_D$				25072.432432432433	1.3587747017542522	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				26326.054054054053	1.3587747017542522	passive
																														27579.675675675677	1.3587747017542522	passive
																														28833.2972972973	1.3587747017542522	passive
																														30086.91891891892	1.3587747017542522	passive
																														31340.54054054054	1.3587747017542522	passive
																														32594.162162162163	1.3587747017542522	passive
																														33847.78378378379	1.3587747017542522	passive
																														35101.40540540541	1.3587747017542522	passive
																														36355.02702702703	1.3587747017542522	passive
																														37608.648648648654	1.3587747017542522	passive
																														38862.27027027027	1.3587747017542522	passive
																														40115.89189189189	1.3587747017542522	passive
																														41369.51351351351	1.3587747017542522	passive
																														42623.13513513513	1.3587747017542522	passive
																														43876.75675675676	1.3587747017542522	passive
																														45130.37837837838	1.3587747017542522	passive
																														46384.0	1.3587747017542522	passive


==> MHS_respect_eval_macro_avg.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.2180598011721779	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.2180598011721779	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.2180598011721779	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.2180598011721779	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.23957490140347523	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.2180598011721779	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.2180598011721779	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.2180598011721779	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.2180598011721779	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.23957490140347523	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.4166447861566276	passive
5798.0	0.35122004877647345	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.35213007500669447	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.3497235861515378	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.35145661044094667	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.25224107924584954	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.3423448164208205	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.3353397873493931	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.33422871769463636	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.3332240713167915	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.2650584134841279	$\mathcal{S}_U$$\mathcal{O}$	1253.6216216216217	0.4166447861566276	passive
8697.0	0.3945120222664566	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.39735175411821616	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.3988905111380099	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.3980589933932446	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.2734573680926764	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.38235512522758636	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.39543561216868933	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.38731106173211116	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.37716669181280654	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.2643259370883338	$\mathcal{S}_U$$\mathcal{O}$	2507.2432432432433	0.4166447861566276	passive
11596.0	0.4069216428952988	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.40814338116050014	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.407241059961893	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.4060859829866648	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.29532036170470405	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.38927389469496054	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.389533425753789	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.3920303438919554	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.3884073482661888	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.2735182137137507	$\mathcal{S}_U$$\mathcal{O}$	3760.864864864865	0.4166447861566276	passive
14495.0	0.4104507597588089	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.4110123383429441	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.40826019492689575	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.4061630896122817	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.30416333681805646	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.3964123859949505	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.39208905146110284	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.3957784672478704	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.39037284607874184	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.31608952787459393	$\mathcal{S}_U$$\mathcal{O}$	5014.486486486487	0.4166447861566276	passive
17394.0	0.41209536861156787	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.4114752098880559	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.412928851351199	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.40954853598212404	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.32463364068346634	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.4069658314072739	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.4098341379771491	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.4042030783958182	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.41363119348106386	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.3038193241392978	$\mathcal{S}_U$$\mathcal{O}$	6268.108108108108	0.4166447861566276	passive
20293.0	0.4193091702972122	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.4096560152042592	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.4162439074641718	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.41218490024591564	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.3281002507761479	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.40734163897992853	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.4149791393541044	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.41692190837713844	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.4172301323915139	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.3178063219758536	$\mathcal{S}_U$$\mathcal{O}$	7521.72972972973	0.4166447861566276	passive
23192.0	0.41912488481545224	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.4104047077677846	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.4161655545569786	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.4112421359334754	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.3312661317352977	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.413773901058099	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.4168436675854192	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.4175668121097745	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.41887549702906474	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.31704627596115037	$\mathcal{S}_U$$\mathcal{O}$	8775.351351351352	0.4166447861566276	passive
26091.0	0.41850597096528047	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.4140986947811343	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.41401479360682547	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.4098947851399957	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.33282870369577205	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.4156239225863337	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.4105584498193311	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.41556775183879263	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.4129578200101509	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.32758669257888795	$\mathcal{S}_U$$\mathcal{O}$	10028.972972972973	0.4166447861566276	passive
28990.0	0.41966250042859987	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.412911651054453	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.419923880564127	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.41513428369892913	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.3313017648968591	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.4159844708116495	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.4174189407075081	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.4186569555643483	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.41728137662438053	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3299675372571837	$\mathcal{S}_U$$\mathcal{O}$	11282.594594594595	0.4166447861566276	passive
31889.0	0.4209049501444448	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.41213108107323393	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.417226755928948	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.4132892019348149	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.33037251607377405	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.41995270741914115	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.4177407019792628	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.4227360773037838	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.417199502423264	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.32619541515580147	$\mathcal{S}_U$$\mathcal{O}$	12536.216216216217	0.4166447861566276	passive
34788.0	0.4232690014009222	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.41644273651092045	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.4206689856149713	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.4176288032956343	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.42275409576688316	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.42258930007233203	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.42475036117992976	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.4207229093169033	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	13789.837837837838	0.4166447861566276	passive
37687.0	0.4253443417492238	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.4143651103481007	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.4234873322126056	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.42124495600336126	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.4278883291239512	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.4196882045755259	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.42213617152985455	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.4208983525096401	$\mathcal{S}_U$$\mathcal{T}_D$				15043.45945945946	0.4166447861566276	passive
40586.0	0.4209290622719409	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.41812126532125177	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.4245695454941081	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.42030754100581086	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.42355691187861005	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.41877725107715147	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.4218036391237103	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.4238260117479018	$\mathcal{S}_U$$\mathcal{T}_D$				16297.081081081082	0.4166447861566276	passive
43485.0	0.4226051104936921	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.4178969260590993	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.42341139505779646	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.42133053582595004	$\mathcal{S}_R$$\mathcal{T}_D$				42366.0	0.42513680041256013	$\mathcal{S}_U$$\mathcal{T}_R$	42366.0	0.4248955599486455	$\mathcal{S}_U$$\mathcal{T}_L$	42366.0	0.4225522147738485	$\mathcal{S}_U$$\mathcal{T}_S$	42366.0	0.4252014481374177	$\mathcal{S}_U$$\mathcal{T}_D$				17550.702702702703	0.4166447861566276	passive
45566.0	0.42255522099816306	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.4214185653962765	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	0.43052808026104045	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.424994287592709	$\mathcal{S}_R$$\mathcal{T}_D$				44146.0	0.42390198537128637	$\mathcal{S}_U$$\mathcal{T}_R$	44146.0	0.4234331222428857	$\mathcal{S}_U$$\mathcal{T}_L$	44146.0	0.4275063874511534	$\mathcal{S}_U$$\mathcal{T}_S$	44146.0	0.42517047512452627	$\mathcal{S}_U$$\mathcal{T}_D$				18804.324324324327	0.4166447861566276	passive
46246.0	0.42081007803587517	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.4192093803405872	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	0.4272035449444869	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.4207767195710687	$\mathcal{S}_R$$\mathcal{T}_D$				45500.0	0.42442858996371763	$\mathcal{S}_U$$\mathcal{T}_R$	45500.0	0.42480343473674537	$\mathcal{S}_U$$\mathcal{T}_L$	45500.0	0.42506722964079335	$\mathcal{S}_U$$\mathcal{T}_S$	45500.0	0.4238153453779719	$\mathcal{S}_U$$\mathcal{T}_D$				20057.945945945947	0.4166447861566276	passive
46372.0	0.421284935811292	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.4206491810452648	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	0.4296454591158552	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.42436491425550066	$\mathcal{S}_R$$\mathcal{T}_D$				46336.0	0.4259912382645572	$\mathcal{S}_U$$\mathcal{T}_R$	46336.0	0.42709712721795207	$\mathcal{S}_U$$\mathcal{T}_L$	46336.0	0.42800715582006604	$\mathcal{S}_U$$\mathcal{T}_S$	46336.0	0.42334289612041304	$\mathcal{S}_U$$\mathcal{T}_D$				21311.567567567567	0.4166447861566276	passive
46384.0	0.4170871081289845	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.4210879480210729	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.424730370087313	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.42421896163290795	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	0.4246074056952538	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	0.4289057262606269	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	0.4263720397842723	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	0.4251186036876817	$\mathcal{S}_U$$\mathcal{T}_D$				22565.18918918919	0.4166447861566276	passive
46384.0	0.41815438168410646	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.41890935267662927	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.4227176462838888	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.4252019295493516	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.42727997991801187	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.42697233209679625	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.42717435502651924	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.4238921802300941	$\mathcal{S}_U$$\mathcal{T}_D$				23818.810810810814	0.4166447861566276	passive
46384.0	0.4150141077555876	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.41997229620436616	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.42519562136572003	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.4284008218595899	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.4288938425031039	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.4314363383993321	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.4293021508550125	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.42564021981089795	$\mathcal{S}_U$$\mathcal{T}_D$				25072.432432432433	0.4166447861566276	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				26326.054054054053	0.4166447861566276	passive
																														27579.675675675677	0.4166447861566276	passive
																														28833.2972972973	0.4166447861566276	passive
																														30086.91891891892	0.4166447861566276	passive
																														31340.54054054054	0.4166447861566276	passive
																														32594.162162162163	0.4166447861566276	passive
																														33847.78378378379	0.4166447861566276	passive
																														35101.40540540541	0.4166447861566276	passive
																														36355.02702702703	0.4166447861566276	passive
																														37608.648648648654	0.4166447861566276	passive
																														38862.27027027027	0.4166447861566276	passive
																														40115.89189189189	0.4166447861566276	passive
																														41369.51351351351	0.4166447861566276	passive
																														42623.13513513513	0.4166447861566276	passive
																														43876.75675675676	0.4166447861566276	passive
																														45130.37837837838	0.4166447861566276	passive
																														46384.0	0.4166447861566276	passive


==> MHS_respect_eval_mean_f1_macro_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.3767956190324699	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.3767956190324699	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.3767956190324699	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.3767956190324699	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.26164417326548584	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.3767956190324699	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.3767956190324699	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.3767956190324699	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.3767956190324699	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.26164417326548584	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.4768705875360846	passive
5798.0	0.44009244955741716	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.4398437348363018	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.4396893113782827	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.439370960465832	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.3052041002599623	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.41711880957042125	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.41852662886564634	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.42048749503407395	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.4188163432401775	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.285611331127885	$\mathcal{S}_U$$\mathcal{O}$	1253.6216216216217	0.4768705875360846	passive
8697.0	0.458307752660722	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.4555682657437428	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.4567417226592189	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.4570017815483871	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.3163579747305468	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.4311297235420364	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.4389502595999393	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.4388725121275984	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.43532421034065844	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.2958298738149772	$\mathcal{S}_U$$\mathcal{O}$	2507.2432432432433	0.4768705875360846	passive
11596.0	0.4594243097793241	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.4585100542529994	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.45759125990853144	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.4580625098101942	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.323081596402827	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.4393089377938013	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.44352692253589443	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.4443346532314123	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.4437643294883897	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.30305156488585194	$\mathcal{S}_U$$\mathcal{O}$	3760.864864864865	0.4768705875360846	passive
14495.0	0.46097421464666044	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.45887011638003067	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.4595937512374402	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.4574150524459562	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.3198190945046979	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.4417024570145951	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.44527885403006745	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.44517868493896157	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.4410829709412134	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.30315070929566984	$\mathcal{S}_U$$\mathcal{O}$	5014.486486486487	0.4768705875360846	passive
17394.0	0.4592683612955377	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.46020630469311424	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.4623560585120054	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.4567559464365249	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.32215810021689567	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.4422544999393532	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.4448115996186707	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.44388283755270824	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.4415708959640395	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.3130984453430478	$\mathcal{S}_U$$\mathcal{O}$	6268.108108108108	0.4768705875360846	passive
20293.0	0.4576316210972675	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.4591721180496276	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.46362028099692415	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.45711016968451146	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.3171018088457258	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.4401677529240325	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.44040331562883067	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.44103414893426024	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.43598296346239823	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.31230107195913687	$\mathcal{S}_U$$\mathcal{O}$	7521.72972972973	0.4768705875360846	passive
23192.0	0.45532020592689953	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.45884792444621164	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.4608696549505895	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.4542690830246605	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.31528164522095586	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.4402536144047023	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.4442890764808451	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.44520267040754596	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.43824935127897197	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.30807070758277394	$\mathcal{S}_U$$\mathcal{O}$	8775.351351351352	0.4768705875360846	passive
26091.0	0.4540414735211345	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.4588208774438143	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.46092319120295366	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.45524723635597814	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.31353149372916045	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.4490312179843376	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.44796416874653944	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.45065227566392196	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.44748306658503534	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3101154819373099	$\mathcal{S}_U$$\mathcal{O}$	10028.972972972973	0.4768705875360846	passive
28990.0	0.4508346811033717	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.45555275221231684	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.46018711623603625	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.45625551373605594	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.30818763406174615	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.44941216260891365	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.4524846704505567	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.4524465017994992	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.44800170244399834	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.30809392810741754	$\mathcal{S}_U$$\mathcal{O}$	11282.594594594595	0.4768705875360846	passive
31889.0	0.4513732244155691	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.45333381195164796	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.4567314435080771	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.45775664736977073	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.30559089387562316	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.4512116576000549	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.4532390880168257	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.4552300315605083	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.44854729425444995	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.30338609839488656	$\mathcal{S}_U$$\mathcal{O}$	12536.216216216217	0.4768705875360846	passive
34788.0	0.45325386650367805	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.4554476172432416	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.4569811141879703	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.4573388320349294	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.4598534649653592	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.45912019660646375	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.4594821620272633	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.4570373395753185	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	13789.837837837838	0.4768705875360846	passive
37687.0	0.4560368812739164	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.4522308425732117	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.4572224732574264	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.4575881732455667	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.4626500217120115	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.4623497091618238	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.46021552053459364	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.4604241785803671	$\mathcal{S}_U$$\mathcal{T}_D$				15043.45945945946	0.4768705875360846	passive
40586.0	0.45365190211484524	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.4548524490048755	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.4587242791360879	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.45747302377211	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.46285484130703686	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.46313262900205143	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.46121112508696305	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.46461023535657087	$\mathcal{S}_U$$\mathcal{T}_D$				16297.081081081082	0.4768705875360846	passive
43485.0	0.4547101301924317	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.45333858447707137	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.4572894272810086	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.4584294695222439	$\mathcal{S}_R$$\mathcal{T}_D$				42366.0	0.464268652305822	$\mathcal{S}_U$$\mathcal{T}_R$	42366.0	0.4649003599879114	$\mathcal{S}_U$$\mathcal{T}_L$	42366.0	0.4626732755827303	$\mathcal{S}_U$$\mathcal{T}_S$	42366.0	0.464630183515704	$\mathcal{S}_U$$\mathcal{T}_D$				17550.702702702703	0.4768705875360846	passive
45566.0	0.45437726071619355	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.4555965458488333	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	0.458229434144271	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.4583310323833382	$\mathcal{S}_R$$\mathcal{T}_D$				44146.0	0.46401191203235914	$\mathcal{S}_U$$\mathcal{T}_R$	44146.0	0.46593076377470616	$\mathcal{S}_U$$\mathcal{T}_L$	44146.0	0.46509957476075137	$\mathcal{S}_U$$\mathcal{T}_S$	44146.0	0.4644019279446538	$\mathcal{S}_U$$\mathcal{T}_D$				18804.324324324327	0.4768705875360846	passive
46246.0	0.4537506246384198	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.45479681209004363	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	0.45790519601601654	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.4567563493209965	$\mathcal{S}_R$$\mathcal{T}_D$				45500.0	0.46312836987533856	$\mathcal{S}_U$$\mathcal{T}_R$	45500.0	0.4655173224404425	$\mathcal{S}_U$$\mathcal{T}_L$	45500.0	0.46470233447038706	$\mathcal{S}_U$$\mathcal{T}_S$	45500.0	0.46620596510738027	$\mathcal{S}_U$$\mathcal{T}_D$				20057.945945945947	0.4768705875360846	passive
46372.0	0.45298386360279014	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.45557138391774893	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	0.4562892978727116	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.4560441645422692	$\mathcal{S}_R$$\mathcal{T}_D$				46336.0	0.4618295606889918	$\mathcal{S}_U$$\mathcal{T}_R$	46336.0	0.46696613804274545	$\mathcal{S}_U$$\mathcal{T}_L$	46336.0	0.4667395595149471	$\mathcal{S}_U$$\mathcal{T}_S$	46336.0	0.46439726184886904	$\mathcal{S}_U$$\mathcal{T}_D$				21311.567567567567	0.4768705875360846	passive
46384.0	0.45040570255368473	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.4551716540287709	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.4536753002270408	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.45547540161240785	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	0.46232321517527425	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	0.469530895145757	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	0.46561094326772917	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	0.46435944316946026	$\mathcal{S}_U$$\mathcal{T}_D$				22565.18918918919	0.4768705875360846	passive
46384.0	0.45099445172012165	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.4528071843163943	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.45242698524504776	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.4547424410882232	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.461608660949877	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.46614002761948714	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.46508426025831834	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.4628117668513548	$\mathcal{S}_U$$\mathcal{T}_D$				23818.810810810814	0.4768705875360846	passive
46384.0	0.4484010398284865	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.45186390255012016	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.4516984631709391	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.45594507235321774	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.46239281684693473	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.4667292581211322	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.4649351794614485	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.463768612660122	$\mathcal{S}_U$$\mathcal{T}_D$				25072.432432432433	0.4768705875360846	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				26326.054054054053	0.4768705875360846	passive
																														27579.675675675677	0.4768705875360846	passive
																														28833.2972972973	0.4768705875360846	passive
																														30086.91891891892	0.4768705875360846	passive
																														31340.54054054054	0.4768705875360846	passive
																														32594.162162162163	0.4768705875360846	passive
																														33847.78378378379	0.4768705875360846	passive
																														35101.40540540541	0.4768705875360846	passive
																														36355.02702702703	0.4768705875360846	passive
																														37608.648648648654	0.4768705875360846	passive
																														38862.27027027027	0.4768705875360846	passive
																														40115.89189189189	0.4768705875360846	passive
																														41369.51351351351	0.4768705875360846	passive
																														42623.13513513513	0.4768705875360846	passive
																														43876.75675675676	0.4768705875360846	passive
																														45130.37837837838	0.4768705875360846	passive
																														46384.0	0.4768705875360846	passive


==> MHS_respect_eval_mean_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.39778627552715634	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.39778627552715634	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.39778627552715634	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.39778627552715634	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.41713014583939284	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.39778627552715634	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.39778627552715634	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.39778627552715634	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.39778627552715634	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.41713014583939284	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.318680866188928	passive
5798.0	0.3822166924241666	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.38230460108107583	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.3823074144170903	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.3822073702514757	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.40298917574789644	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.387105747801197	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.3868320238491835	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.38691929736302666	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.38678661596360425	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.41204489208403655	$\mathcal{S}_U$$\mathcal{O}$	1253.6216216216217	0.318680866188928	passive
8697.0	0.3737668034949709	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.37408993491167536	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.3742043115046236	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.3741465167315683	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.39277080052715235	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.3785174835529002	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.3786392558693236	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.37822844038192516	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.3781243752301065	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.408421270910857	$\mathcal{S}_U$$\mathcal{O}$	2507.2432432432433	0.318680866188928	passive
11596.0	0.3674305757020692	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.3675422669997434	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.3676274377105273	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.36759436897362957	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.38752675438619716	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.3745543377479974	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.3740312667594065	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.37449058985509737	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.3743043304860311	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.40288756798376896	$\mathcal{S}_U$$\mathcal{O}$	3760.864864864865	0.318680866188928	passive
14495.0	0.36168044063088883	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.36191026507785673	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.3620348212436572	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.3618727737177014	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.3846299533734814	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.36986031578633966	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.3685537037182523	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.369455885609977	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.37011488927962105	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.3983620397560233	$\mathcal{S}_U$$\mathcal{O}$	5014.486486486487	0.318680866188928	passive
17394.0	0.35721770789511736	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.3571966699463495	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.3570314349550178	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.35729915226167946	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.38322352243886365	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.3639491635787763	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.3630226348064342	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.36351488185378794	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.3640020581583614	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.39446536572532137	$\mathcal{S}_U$$\mathcal{O}$	6268.108108108108	0.318680866188928	passive
20293.0	0.3527513817035361	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.35285394690185984	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.3525214314052281	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.3526793412257077	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.38255889295280426	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.3609787027366222	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.3605970388222111	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.3609984657264907	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.36154837896097286	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.39051784635841197	$\mathcal{S}_U$$\mathcal{O}$	7521.72972972973	0.318680866188928	passive
23192.0	0.34867865772877926	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.3490013282345386	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.3486383707310636	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.34902117735684385	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.382763024775469	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.35765718326484386	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.35651517077130873	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.3568969327046971	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.35730864282812685	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.3878192503320985	$\mathcal{S}_U$$\mathcal{O}$	8775.351351351352	0.318680866188928	passive
26091.0	0.34493680675100974	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.3448503867353856	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.34437452721249096	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.3448854243880261	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.3830539527908188	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.3483003545590558	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.3477593243058689	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.34781757709231614	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.3480080719977272	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.38303865952357913	$\mathcal{S}_U$$\mathcal{O}$	10028.972972972973	0.318680866188928	passive
28990.0	0.3413597019269747	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.34156185720863946	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.3411063024614578	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.34139324405711746	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.3841343459957826	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.3420362945967868	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.34157636463427665	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.3418425709621709	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.3422079593631218	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3833487452459792	$\mathcal{S}_U$$\mathcal{O}$	11282.594594594595	0.318680866188928	passive
31889.0	0.3373566051357792	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.3378351841430223	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.3373893097168877	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.3374917393672423	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.3853165564448699	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.34434349553337373	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.3438850516260596	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.34387389488961917	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.3446172366077696	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.3848402059050791	$\mathcal{S}_U$$\mathcal{O}$	12536.216216216217	0.318680866188928	passive
34788.0	0.3338485613820001	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.3341331584675089	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.3337603553625325	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.3338090960552967	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.34111737962496785	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.3407110507798355	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.3406227071227386	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.34145738310151597	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	13789.837837837838	0.318680866188928	passive
37687.0	0.33048052104846287	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.3302932778006589	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.32974646075276876	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.32983781245000743	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.33189175578923374	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.33126568164716125	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.3314446476383885	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.3320683344483233	$\mathcal{S}_U$$\mathcal{T}_D$				15043.45945945946	0.318680866188928	passive
40586.0	0.32719372179070055	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.3270415174865126	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.32670166304639703	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.32649597470832825	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.3264662115743203	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.32632184712850293	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.32646967633056745	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.3266308064353388	$\mathcal{S}_U$$\mathcal{T}_D$				16297.081081081082	0.318680866188928	passive
43485.0	0.32358036719804656	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.3236474932430598	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.32326583083523763	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.3231587870047164	$\mathcal{S}_R$$\mathcal{T}_D$				42366.0	0.3285510556282244	$\mathcal{S}_U$$\mathcal{T}_R$	42366.0	0.32850742908217617	$\mathcal{S}_U$$\mathcal{T}_L$	42366.0	0.32828583624492313	$\mathcal{S}_U$$\mathcal{T}_S$	42366.0	0.3286585178026737	$\mathcal{S}_U$$\mathcal{T}_D$				17550.702702702703	0.318680866188928	passive
45566.0	0.32124751803282575	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.32139486283079427	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	0.3210721674536352	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.32094602722042115	$\mathcal{S}_R$$\mathcal{T}_D$				44146.0	0.32294451414389486	$\mathcal{S}_U$$\mathcal{T}_R$	44146.0	0.3227252275748696	$\mathcal{S}_U$$\mathcal{T}_L$	44146.0	0.32262123452665775	$\mathcal{S}_U$$\mathcal{T}_S$	44146.0	0.32287623981648234	$\mathcal{S}_U$$\mathcal{T}_D$				18804.324324324327	0.318680866188928	passive
46246.0	0.3205442984948261	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.320575194134261	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	0.3203710878567037	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.3202114937533365	$\mathcal{S}_R$$\mathcal{T}_D$				45500.0	0.3195617636667066	$\mathcal{S}_U$$\mathcal{T}_R$	45500.0	0.31930926150366107	$\mathcal{S}_U$$\mathcal{T}_L$	45500.0	0.31926957535578443	$\mathcal{S}_U$$\mathcal{T}_S$	45500.0	0.31928798128331604	$\mathcal{S}_U$$\mathcal{T}_D$				20057.945945945947	0.318680866188928	passive
46372.0	0.3204735261754184	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.3205780361055343	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	0.32040543575468616	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.32020565853559035	$\mathcal{S}_R$$\mathcal{T}_D$				46336.0	0.3182245025026882	$\mathcal{S}_U$$\mathcal{T}_R$	46336.0	0.31787332584712263	$\mathcal{S}_U$$\mathcal{T}_L$	46336.0	0.3177739563845831	$\mathcal{S}_U$$\mathcal{T}_S$	46336.0	0.31793252654437537	$\mathcal{S}_U$$\mathcal{T}_D$				21311.567567567567	0.318680866188928	passive
46384.0	0.3206060433359599	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.3207110669979502	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.320551661070218	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.3203596854284046	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	0.3178824708442618	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	0.3174805826135811	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	0.3175344255617931	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	0.31789294729920087	$\mathcal{S}_U$$\mathcal{T}_D$				22565.18918918919	0.318680866188928	passive
46384.0	0.32067394404817745	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.32088260717368083	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.32066851331311025	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.32053917258309883	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.31789230959962783	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.3176160253022417	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.3177237046300652	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.31772473075864416	$\mathcal{S}_U$$\mathcal{T}_D$				23818.810810810814	0.318680866188928	passive
46384.0	0.3210051410174078	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.32111414070353866	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.3210556665186102	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.32080774769436454	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.3180402112644965	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.31773751998941147	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.31780367360864975	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.3178179040606169	$\mathcal{S}_U$$\mathcal{T}_D$				25072.432432432433	0.318680866188928	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				26326.054054054053	0.318680866188928	passive
																														27579.675675675677	0.318680866188928	passive
																														28833.2972972973	0.318680866188928	passive
																														30086.91891891892	0.318680866188928	passive
																														31340.54054054054	0.318680866188928	passive
																														32594.162162162163	0.318680866188928	passive
																														33847.78378378379	0.318680866188928	passive
																														35101.40540540541	0.318680866188928	passive
																														36355.02702702703	0.318680866188928	passive
																														37608.648648648654	0.318680866188928	passive
																														38862.27027027027	0.318680866188928	passive
																														40115.89189189189	0.318680866188928	passive
																														41369.51351351351	0.318680866188928	passive
																														42623.13513513513	0.318680866188928	passive
																														43876.75675675676	0.318680866188928	passive
																														45130.37837837838	0.318680866188928	passive
																														46384.0	0.318680866188928	passive


==> MHS_respect_eval_worst_f1_macro_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.0	passive
5798.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	1253.6216216216217	0.0	passive
8697.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	2507.2432432432433	0.0	passive
11596.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	3760.864864864865	0.0	passive
14495.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	5014.486486486487	0.0	passive
17394.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	6268.108108108108	0.0	passive
20293.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	7521.72972972973	0.0	passive
23192.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	8775.351351351352	0.0	passive
26091.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	10028.972972972973	0.0	passive
28990.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	11282.594594594595	0.0	passive
31889.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{O}$	12536.216216216217	0.0	passive
34788.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	13789.837837837838	0.0	passive
37687.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				15043.45945945946	0.0	passive
40586.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				16297.081081081082	0.0	passive
43485.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				42366.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	42366.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	42366.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	42366.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				17550.702702702703	0.0	passive
45566.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				44146.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	44146.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	44146.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	44146.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				18804.324324324327	0.0	passive
46246.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				45500.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	45500.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	45500.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	45500.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				20057.945945945947	0.0	passive
46372.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				46336.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	46336.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	46336.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	46336.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				21311.567567567567	0.0	passive
46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				22565.18918918919	0.0	passive
46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				23818.810810810814	0.0	passive
46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.0	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.0	$\mathcal{S}_U$$\mathcal{T}_D$				25072.432432432433	0.0	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				26326.054054054053	0.0	passive
																														27579.675675675677	0.0	passive
																														28833.2972972973	0.0	passive
																														30086.91891891892	0.0	passive
																														31340.54054054054	0.0	passive
																														32594.162162162163	0.0	passive
																														33847.78378378379	0.0	passive
																														35101.40540540541	0.0	passive
																														36355.02702702703	0.0	passive
																														37608.648648648654	0.0	passive
																														38862.27027027027	0.0	passive
																														40115.89189189189	0.0	passive
																														41369.51351351351	0.0	passive
																														42623.13513513513	0.0	passive
																														43876.75675675676	0.0	passive
																														45130.37837837838	0.0	passive
																														46384.0	0.0	passive


==> MHS_respect_eval_worst_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.44782806827760413	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.44782806827760413	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.44782806827760413	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.44782806827760413	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.44511426918270897	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.44782806827760413	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.44782806827760413	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.44782806827760413	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.44782806827760413	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.44511426918270897	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.4823224944610149	passive
5798.0	0.45293513089719917	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.45288526965472425	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.45284497812382885	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.4529421612643259	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.46823335160154245	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.44886963089579107	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.44899014894099304	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.4490995097087231	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.4491323094839313	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.4514996478867839	$\mathcal{S}_U$$\mathcal{O}$	1253.6216216216217	0.4823224944610149	passive
8697.0	0.4599128618635457	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.4592834048684171	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.45912333613881223	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.45909467283728683	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.48602026033563406	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.45607839868775857	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.45582186514917655	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.4561600745054643	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.45590943865432054	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.4567472685955652	$\mathcal{S}_U$$\mathcal{O}$	2507.2432432432433	0.4823224944610149	passive
11596.0	0.46752113389923516	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.4666805955111573	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.4666001840657696	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.4666214456781419	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.49667641584678407	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.4603845965197586	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.4606697307482792	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.4607529735406699	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.46080562030776145	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.468779193849498	$\mathcal{S}_U$$\mathcal{O}$	3760.864864864865	0.4823224944610149	passive
14495.0	0.47562782049402985	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.47418948063176725	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.4740941221681773	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.47436083557339687	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.505965305489303	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.46689612526253826	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.46725167709913434	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.467183206838036	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.4666537116097312	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.4792808658248968	$\mathcal{S}_U$$\mathcal{O}$	5014.486486486487	0.4823224944610149	passive
17394.0	0.4824503920165842	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.48165969002483444	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.4816612421120325	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.4818326990475	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.5127473425239755	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.47547946148071185	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.4752545169665104	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.47526300731645515	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.47575147894249387	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.4876866668734426	$\mathcal{S}_U$$\mathcal{O}$	6268.108108108108	0.4823224944610149	passive
20293.0	0.48947494219387355	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.48891166168362327	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.48913180796165445	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.4890337420267367	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.5193715641723576	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.47939528298254136	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.47926363994409993	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.47938996606264467	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.47963589781768706	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.49759044174680156	$\mathcal{S}_U$$\mathcal{O}$	7521.72972972973	0.4823224944610149	passive
23192.0	0.49613957555836796	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.49527764857075485	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.49547500914344256	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.494936964270882	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.5233689939918524	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.4828479771826388	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.4836662938479568	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.4833142275904514	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.4834313084038562	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.5105723569233639	$\mathcal{S}_U$$\mathcal{O}$	8775.351351351352	0.4823224944610149	passive
26091.0	0.5024931399863402	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.5022550534996431	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.5019428180293865	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.5016842550931483	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.5266651895318881	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.4922101481885106	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.49245470210007714	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.4916847510161662	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.4920916745998598	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.5242162541770224	$\mathcal{S}_U$$\mathcal{O}$	10028.972972972973	0.4823224944610149	passive
28990.0	0.5087746762018825	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.5080465587363697	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.50776092260334	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.5075629969406682	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.5318104084028318	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.5008195172117424	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.5004886247763811	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.49953100171281034	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.49980381470754126	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.5317271864154028	$\mathcal{S}_U$$\mathcal{O}$	11282.594594594595	0.4823224944610149	passive
31889.0	0.5148920976431911	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.514118677443931	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.5141001157234002	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.5135920989197893	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.537070441220506	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.5001884907283894	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.5003610133949932	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.4993000770624118	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.4994160616041885	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.5378446408680687	$\mathcal{S}_U$$\mathcal{O}$	12536.216216216217	0.4823224944610149	passive
34788.0	0.5210769770328313	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.5201929281163408	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.5204286131368432	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.5196731983793409	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.5040633953208399	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.5040085731060225	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.503231816523198	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.5030888982583007	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	13789.837837837838	0.4823224944610149	passive
37687.0	0.5275754871900952	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.5267675236636307	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.5269915784524609	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.5264249558576579	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.5155533132343435	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.5151615693978305	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.5143378221023999	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.5148055854911803	$\mathcal{S}_U$$\mathcal{T}_D$				15043.45945945946	0.4823224944610149	passive
40586.0	0.5331240376714325	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.5325889134942684	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.5326114010772941	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.5326718684314795	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.5235572551581686	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.5231071644283661	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.5225318248787642	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.5226770105793149	$\mathcal{S}_U$$\mathcal{T}_D$				16297.081081081082	0.4823224944610149	passive
43485.0	0.5397416825300473	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.5391108338256315	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.5392143031433534	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.5390844591218986	$\mathcal{S}_R$$\mathcal{T}_D$				42366.0	0.5225513476705308	$\mathcal{S}_U$$\mathcal{T}_R$	42366.0	0.522001508283506	$\mathcal{S}_U$$\mathcal{T}_L$	42366.0	0.5217704411014078	$\mathcal{S}_U$$\mathcal{T}_S$	42366.0	0.5216123506522098	$\mathcal{S}_U$$\mathcal{T}_D$				17550.702702702703	0.4823224944610149	passive
45566.0	0.5450588443672791	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.5440187496029122	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	0.5441470333772686	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.5439803366450401	$\mathcal{S}_R$$\mathcal{T}_D$				44146.0	0.5311382308884794	$\mathcal{S}_U$$\mathcal{T}_R$	44146.0	0.5306180825873471	$\mathcal{S}_U$$\mathcal{T}_L$	44146.0	0.5302902686192805	$\mathcal{S}_U$$\mathcal{T}_S$	44146.0	0.5301268068418676	$\mathcal{S}_U$$\mathcal{T}_D$				18804.324324324327	0.4823224944610149	passive
46246.0	0.5478739486787593	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.5468504647922922	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	0.5470066445156608	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.546767909697605	$\mathcal{S}_R$$\mathcal{T}_D$				45500.0	0.5372089423276148	$\mathcal{S}_U$$\mathcal{T}_R$	45500.0	0.5368227659285938	$\mathcal{S}_U$$\mathcal{T}_L$	45500.0	0.5363322696217527	$\mathcal{S}_U$$\mathcal{T}_S$	45500.0	0.5365447795843021	$\mathcal{S}_U$$\mathcal{T}_D$				20057.945945945947	0.4823224944610149	passive
46372.0	0.5496272368970126	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.5483406055457661	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	0.5485802391100648	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.5482001640530875	$\mathcal{S}_R$$\mathcal{T}_D$				46336.0	0.5409615081938339	$\mathcal{S}_U$$\mathcal{T}_R$	46336.0	0.5406142110560984	$\mathcal{S}_U$$\mathcal{T}_L$	46336.0	0.5403580598248797	$\mathcal{S}_U$$\mathcal{T}_S$	46336.0	0.5402129969222963	$\mathcal{S}_U$$\mathcal{T}_D$				21311.567567567567	0.4823224944610149	passive
46384.0	0.5510213193561585	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.5496329925657315	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.5498186904368499	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.5495824526271723	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	0.5429390668330326	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	0.5424403579851462	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	0.5421394432927144	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	0.541794533647183	$\mathcal{S}_U$$\mathcal{T}_D$				22565.18918918919	0.4823224944610149	passive
46384.0	0.5522316480429993	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.5509314475559469	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.5512361262569597	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.5508488934242902	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.544310630773135	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.5440886390692722	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.5437683285311601	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.5436679780456494	$\mathcal{S}_U$$\mathcal{T}_D$				23818.810810810814	0.4823224944610149	passive
46384.0	0.5530091158211555	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.5520573496547513	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.5521687593864165	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.5518391717995882	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.5457132731552419	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.5453006310627542	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.5449794179963324	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.5447537888017336	$\mathcal{S}_U$$\mathcal{T}_D$				25072.432432432433	0.4823224944610149	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				26326.054054054053	0.4823224944610149	passive
																														27579.675675675677	0.4823224944610149	passive
																														28833.2972972973	0.4823224944610149	passive
																														30086.91891891892	0.4823224944610149	passive
																														31340.54054054054	0.4823224944610149	passive
																														32594.162162162163	0.4823224944610149	passive
																														33847.78378378379	0.4823224944610149	passive
																														35101.40540540541	0.4823224944610149	passive
																														36355.02702702703	0.4823224944610149	passive
																														37608.648648648654	0.4823224944610149	passive
																														38862.27027027027	0.4823224944610149	passive
																														40115.89189189189	0.4823224944610149	passive
																														41369.51351351351	0.4823224944610149	passive
																														42623.13513513513	0.4823224944610149	passive
																														43876.75675675676	0.4823224944610149	passive
																														45130.37837837838	0.4823224944610149	passive
																														46384.0	0.4823224944610149	passive


==> MHS_respect_eval_worst_jsdiv_per_item.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label	passive_passive_x	passive_passive_y	passive_passive_label
2899.0	0.4134960383596717	$\mathcal{S}_R$$\mathcal{T}_R$	2899.0	0.4134960383596717	$\mathcal{S}_R$$\mathcal{T}_L$	2899.0	0.4134960383596717	$\mathcal{S}_R$$\mathcal{T}_S$	2899.0	0.4134960383596717	$\mathcal{S}_R$$\mathcal{T}_D$	1728.0	0.42839689616346144	$\mathcal{S}_R$$\mathcal{O}$	2899.0	0.4134960383596717	$\mathcal{S}_U$$\mathcal{T}_R$	2899.0	0.4134960383596717	$\mathcal{S}_U$$\mathcal{T}_L$	2899.0	0.4134960383596717	$\mathcal{S}_U$$\mathcal{T}_S$	2899.0	0.4134960383596717	$\mathcal{S}_U$$\mathcal{T}_D$	1728.0	0.42839689616346144	$\mathcal{S}_U$$\mathcal{O}$	0.0	0.38737360828517836	passive
5798.0	0.405712845817401	$\mathcal{S}_R$$\mathcal{T}_R$	5798.0	0.4057738719771576	$\mathcal{S}_R$$\mathcal{T}_L$	5798.0	0.4057730958627886	$\mathcal{S}_R$$\mathcal{T}_S$	5798.0	0.40573403637879973	$\mathcal{S}_R$$\mathcal{T}_D$	7292.0	0.43219134993844	$\mathcal{S}_R$$\mathcal{O}$	5798.0	0.4059609682305488	$\mathcal{S}_U$$\mathcal{T}_R$	5798.0	0.40607128170231	$\mathcal{S}_U$$\mathcal{T}_L$	5798.0	0.40615986274076094	$\mathcal{S}_U$$\mathcal{T}_S$	5798.0	0.4061116652354337	$\mathcal{S}_U$$\mathcal{T}_D$	7231.0	0.427835151774615	$\mathcal{S}_U$$\mathcal{O}$	1253.6216216216217	0.38737360828517836	passive
8697.0	0.403429757718114	$\mathcal{S}_R$$\mathcal{T}_R$	8697.0	0.4034584923741717	$\mathcal{S}_R$$\mathcal{T}_L$	8697.0	0.40344543541358996	$\mathcal{S}_R$$\mathcal{T}_S$	8697.0	0.4034087565547595	$\mathcal{S}_R$$\mathcal{T}_D$	12892.0	0.43517472554279374	$\mathcal{S}_R$$\mathcal{O}$	8697.0	0.4022174113345776	$\mathcal{S}_U$$\mathcal{T}_R$	8697.0	0.4022932015884293	$\mathcal{S}_U$$\mathcal{T}_L$	8697.0	0.4021552638113901	$\mathcal{S}_U$$\mathcal{T}_S$	8697.0	0.40216137617222475	$\mathcal{S}_U$$\mathcal{T}_D$	12037.0	0.4279670558756232	$\mathcal{S}_U$$\mathcal{O}$	2507.2432432432433	0.38737360828517836	passive
11596.0	0.40299579232522725	$\mathcal{S}_R$$\mathcal{T}_R$	11596.0	0.4029701271127996	$\mathcal{S}_R$$\mathcal{T}_L$	11596.0	0.40293077334741484	$\mathcal{S}_R$$\mathcal{T}_S$	11596.0	0.40291376007532803	$\mathcal{S}_R$$\mathcal{T}_D$	18463.0	0.4381943168418791	$\mathcal{S}_R$$\mathcal{O}$	11596.0	0.40149964034683894	$\mathcal{S}_U$$\mathcal{T}_R$	11596.0	0.4014688405670086	$\mathcal{S}_U$$\mathcal{T}_L$	11596.0	0.40149251354796806	$\mathcal{S}_U$$\mathcal{T}_S$	11596.0	0.4015893539914614	$\mathcal{S}_U$$\mathcal{T}_D$	18378.0	0.42967550467165533	$\mathcal{S}_U$$\mathcal{O}$	3760.864864864865	0.38737360828517836	passive
14495.0	0.40330229807753654	$\mathcal{S}_R$$\mathcal{T}_R$	14495.0	0.4033949860065882	$\mathcal{S}_R$$\mathcal{T}_L$	14495.0	0.40329111956348984	$\mathcal{S}_R$$\mathcal{T}_S$	14495.0	0.4033409620753312	$\mathcal{S}_R$$\mathcal{T}_D$	24075.0	0.44164206154458974	$\mathcal{S}_R$$\mathcal{O}$	14495.0	0.40021965995105946	$\mathcal{S}_U$$\mathcal{T}_R$	14495.0	0.39992145225017417	$\mathcal{S}_U$$\mathcal{T}_L$	14495.0	0.40000389412813403	$\mathcal{S}_U$$\mathcal{T}_S$	14495.0	0.4004685775874964	$\mathcal{S}_U$$\mathcal{T}_D$	24599.0	0.4316212215137813	$\mathcal{S}_U$$\mathcal{O}$	5014.486486486487	0.38737360828517836	passive
17394.0	0.4038609816683602	$\mathcal{S}_R$$\mathcal{T}_R$	17394.0	0.4043285494328373	$\mathcal{S}_R$$\mathcal{T}_L$	17394.0	0.40398679045527813	$\mathcal{S}_R$$\mathcal{T}_S$	17394.0	0.4042362059072693	$\mathcal{S}_R$$\mathcal{T}_D$	29643.0	0.4449843146745313	$\mathcal{S}_R$$\mathcal{O}$	17394.0	0.3989787117794337	$\mathcal{S}_U$$\mathcal{T}_R$	17394.0	0.3986160040586249	$\mathcal{S}_U$$\mathcal{T}_L$	17394.0	0.39834512240682834	$\mathcal{S}_U$$\mathcal{T}_S$	17394.0	0.39902405024920845	$\mathcal{S}_U$$\mathcal{T}_D$	29783.0	0.4356043313925985	$\mathcal{S}_U$$\mathcal{O}$	6268.108108108108	0.38737360828517836	passive
20293.0	0.40434932954072994	$\mathcal{S}_R$$\mathcal{T}_R$	20293.0	0.40514828953543264	$\mathcal{S}_R$$\mathcal{T}_L$	20293.0	0.4049249532783706	$\mathcal{S}_R$$\mathcal{T}_S$	20293.0	0.4049156846439394	$\mathcal{S}_R$$\mathcal{T}_D$	35219.0	0.44875279543649915	$\mathcal{S}_R$$\mathcal{O}$	20293.0	0.3985635598000125	$\mathcal{S}_U$$\mathcal{T}_R$	20293.0	0.39863459180046107	$\mathcal{S}_U$$\mathcal{T}_L$	20293.0	0.3982201788478826	$\mathcal{S}_U$$\mathcal{T}_S$	20293.0	0.3990187786722294	$\mathcal{S}_U$$\mathcal{T}_D$	34967.0	0.4383008704035238	$\mathcal{S}_U$$\mathcal{O}$	7521.72972972973	0.38737360828517836	passive
23192.0	0.40494766469007293	$\mathcal{S}_R$$\mathcal{T}_R$	23192.0	0.4057472477609691	$\mathcal{S}_R$$\mathcal{T}_L$	23192.0	0.4054610522338447	$\mathcal{S}_R$$\mathcal{T}_S$	23192.0	0.4053532263787873	$\mathcal{S}_R$$\mathcal{T}_D$	40823.0	0.4520388065437004	$\mathcal{S}_R$$\mathcal{O}$	23192.0	0.39805574648986797	$\mathcal{S}_U$$\mathcal{T}_R$	23192.0	0.3980411215451803	$\mathcal{S}_U$$\mathcal{T}_L$	23192.0	0.397448879155936	$\mathcal{S}_U$$\mathcal{T}_S$	23192.0	0.39816330672978567	$\mathcal{S}_U$$\mathcal{T}_D$	40559.0	0.4439136696595802	$\mathcal{S}_U$$\mathcal{O}$	8775.351351351352	0.38737360828517836	passive
26091.0	0.40541683873127515	$\mathcal{S}_R$$\mathcal{T}_R$	26091.0	0.40634600529970294	$\mathcal{S}_R$$\mathcal{T}_L$	26091.0	0.4058892839440644	$\mathcal{S}_R$$\mathcal{T}_S$	26091.0	0.4058730196012905	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.45480815361760296	$\mathcal{S}_R$$\mathcal{O}$	26091.0	0.39606640712390234	$\mathcal{S}_U$$\mathcal{T}_R$	26091.0	0.39628275123037815	$\mathcal{S}_U$$\mathcal{T}_L$	26091.0	0.3955508575628586	$\mathcal{S}_U$$\mathcal{T}_S$	26091.0	0.3959547086465867	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.451593062129462	$\mathcal{S}_U$$\mathcal{O}$	10028.972972972973	0.38737360828517836	passive
28990.0	0.40604262229265836	$\mathcal{S}_R$$\mathcal{T}_R$	28990.0	0.4068854756709393	$\mathcal{S}_R$$\mathcal{T}_L$	28990.0	0.4065433502358328	$\mathcal{S}_R$$\mathcal{T}_S$	28990.0	0.4063441496895354	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.4593819500272671	$\mathcal{S}_R$$\mathcal{O}$	28990.0	0.3950656713913178	$\mathcal{S}_U$$\mathcal{T}_R$	28990.0	0.3948605654380469	$\mathcal{S}_U$$\mathcal{T}_L$	28990.0	0.39467916399085184	$\mathcal{S}_U$$\mathcal{T}_S$	28990.0	0.39519372578409045	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.45773460920644854	$\mathcal{S}_U$$\mathcal{O}$	11282.594594594595	0.38737360828517836	passive
31889.0	0.40613664913317843	$\mathcal{S}_R$$\mathcal{T}_R$	31889.0	0.40698372503921254	$\mathcal{S}_R$$\mathcal{T}_L$	31889.0	0.40691048298458915	$\mathcal{S}_R$$\mathcal{T}_S$	31889.0	0.4063665572064214	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0	0.46397455799242543	$\mathcal{S}_R$$\mathcal{O}$	31889.0	0.3965270893065494	$\mathcal{S}_U$$\mathcal{T}_R$	31889.0	0.39632770675382795	$\mathcal{S}_U$$\mathcal{T}_L$	31889.0	0.39597943619028797	$\mathcal{S}_U$$\mathcal{T}_S$	31889.0	0.39667798679690863	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0	0.4634715987520774	$\mathcal{S}_U$$\mathcal{O}$	12536.216216216217	0.38737360828517836	passive
34788.0	0.4063127060952713	$\mathcal{S}_R$$\mathcal{T}_R$	34788.0	0.40709740264009403	$\mathcal{S}_R$$\mathcal{T}_L$	34788.0	0.40719220205879747	$\mathcal{S}_R$$\mathcal{T}_S$	34788.0	0.40659577382954587	$\mathcal{S}_R$$\mathcal{T}_D$	46384.0		$\mathcal{S}_R$$\mathcal{O}$	34788.0	0.3968864881096142	$\mathcal{S}_U$$\mathcal{T}_R$	34788.0	0.396827864292574	$\mathcal{S}_U$$\mathcal{T}_L$	34788.0	0.3965160746046117	$\mathcal{S}_U$$\mathcal{T}_S$	34788.0	0.39700772161305214	$\mathcal{S}_U$$\mathcal{T}_D$	46384.0		$\mathcal{S}_U$$\mathcal{O}$	13789.837837837838	0.38737360828517836	passive
37687.0	0.4069867126098634	$\mathcal{S}_R$$\mathcal{T}_R$	37687.0	0.4073476703976646	$\mathcal{S}_R$$\mathcal{T}_L$	37687.0	0.4073841173508825	$\mathcal{S}_R$$\mathcal{T}_S$	37687.0	0.406894457398338	$\mathcal{S}_R$$\mathcal{T}_D$				37687.0	0.3963433114131936	$\mathcal{S}_U$$\mathcal{T}_R$	37687.0	0.3960776030140088	$\mathcal{S}_U$$\mathcal{T}_L$	37687.0	0.3959521421725123	$\mathcal{S}_U$$\mathcal{T}_S$	37687.0	0.39649198615132236	$\mathcal{S}_U$$\mathcal{T}_D$				15043.45945945946	0.38737360828517836	passive
40586.0	0.4073555889037718	$\mathcal{S}_R$$\mathcal{T}_R$	40586.0	0.4076497431120411	$\mathcal{S}_R$$\mathcal{T}_L$	40586.0	0.4076221473062045	$\mathcal{S}_R$$\mathcal{T}_S$	40586.0	0.40729458915251976	$\mathcal{S}_R$$\mathcal{T}_D$				40586.0	0.3972370982561257	$\mathcal{S}_U$$\mathcal{T}_R$	40586.0	0.3971102810106184	$\mathcal{S}_U$$\mathcal{T}_L$	40586.0	0.3971002700029826	$\mathcal{S}_U$$\mathcal{T}_S$	40586.0	0.3972482288468761	$\mathcal{S}_U$$\mathcal{T}_D$				16297.081081081082	0.38737360828517836	passive
43485.0	0.4078557764418542	$\mathcal{S}_R$$\mathcal{T}_R$	43485.0	0.40802069101967975	$\mathcal{S}_R$$\mathcal{T}_L$	43485.0	0.40813982538782567	$\mathcal{S}_R$$\mathcal{T}_S$	43485.0	0.4076162138599683	$\mathcal{S}_R$$\mathcal{T}_D$				42366.0	0.39976530519663384	$\mathcal{S}_U$$\mathcal{T}_R$	42366.0	0.39946056965826976	$\mathcal{S}_U$$\mathcal{T}_L$	42366.0	0.39924633385183217	$\mathcal{S}_U$$\mathcal{T}_S$	42366.0	0.3995128634010611	$\mathcal{S}_U$$\mathcal{T}_D$				17550.702702702703	0.38737360828517836	passive
45566.0	0.4085924627445962	$\mathcal{S}_R$$\mathcal{T}_R$	45600.0	0.4086367465207658	$\mathcal{S}_R$$\mathcal{T}_L$	45600.0	0.4087377767833739	$\mathcal{S}_R$$\mathcal{T}_S$	45600.0	0.40828102948516176	$\mathcal{S}_R$$\mathcal{T}_D$				44146.0	0.40060487379929527	$\mathcal{S}_U$$\mathcal{T}_R$	44146.0	0.40015939349598745	$\mathcal{S}_U$$\mathcal{T}_L$	44146.0	0.40010992333054246	$\mathcal{S}_U$$\mathcal{T}_S$	44146.0	0.40039195838500996	$\mathcal{S}_U$$\mathcal{T}_D$				18804.324324324327	0.38737360828517836	passive
46246.0	0.4093198522190529	$\mathcal{S}_R$$\mathcal{T}_R$	46264.0	0.40930685023616303	$\mathcal{S}_R$$\mathcal{T}_L$	46264.0	0.4093799930870465	$\mathcal{S}_R$$\mathcal{T}_S$	46264.0	0.40899492995667885	$\mathcal{S}_R$$\mathcal{T}_D$				45500.0	0.4016456726109445	$\mathcal{S}_U$$\mathcal{T}_R$	45500.0	0.4011830797606259	$\mathcal{S}_U$$\mathcal{T}_L$	45500.0	0.40112201380835516	$\mathcal{S}_U$$\mathcal{T}_S$	45500.0	0.4014329819321126	$\mathcal{S}_U$$\mathcal{T}_D$				20057.945945945947	0.38737360828517836	passive
46372.0	0.41015431605375796	$\mathcal{S}_R$$\mathcal{T}_R$	46377.0	0.40996586701666793	$\mathcal{S}_R$$\mathcal{T}_L$	46377.0	0.410057498961457	$\mathcal{S}_R$$\mathcal{T}_S$	46377.0	0.409605887447964	$\mathcal{S}_R$$\mathcal{T}_D$				46336.0	0.4028694763351099	$\mathcal{S}_U$$\mathcal{T}_R$	46336.0	0.40231570094403923	$\mathcal{S}_U$$\mathcal{T}_L$	46336.0	0.40233168400834135	$\mathcal{S}_U$$\mathcal{T}_S$	46336.0	0.40264114996217387	$\mathcal{S}_U$$\mathcal{T}_D$				21311.567567567567	0.38737360828517836	passive
46384.0	0.4108542215795941	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.41058037637991235	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.41065161599644795	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.41029697779154045	$\mathcal{S}_R$$\mathcal{T}_D$				46383.0	0.4038471752363175	$\mathcal{S}_U$$\mathcal{T}_R$	46383.0	0.40313912600514695	$\mathcal{S}_U$$\mathcal{T}_L$	46383.0	0.4032462162386839	$\mathcal{S}_U$$\mathcal{T}_S$	46383.0	0.4036180838436332	$\mathcal{S}_U$$\mathcal{T}_D$				22565.18918918919	0.38737360828517836	passive
46384.0	0.411560155655502	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.41123862877844775	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.4113339119161379	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.4109908836003759	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.4047487115401533	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.4042163443289837	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.4043056375313463	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.4045283948908071	$\mathcal{S}_U$$\mathcal{T}_D$				23818.810810810814	0.38737360828517836	passive
46384.0	0.4121993493739587	$\mathcal{S}_R$$\mathcal{T}_R$	46384.0	0.4118540914349231	$\mathcal{S}_R$$\mathcal{T}_L$	46384.0	0.4119309688321678	$\mathcal{S}_R$$\mathcal{T}_S$	46384.0	0.4115552171465111	$\mathcal{S}_R$$\mathcal{T}_D$				46384.0	0.4056525888118107	$\mathcal{S}_U$$\mathcal{T}_R$	46384.0	0.40505228449601827	$\mathcal{S}_U$$\mathcal{T}_L$	46384.0	0.4051103034685694	$\mathcal{S}_U$$\mathcal{T}_S$	46384.0	0.4052657981469143	$\mathcal{S}_U$$\mathcal{T}_D$				25072.432432432433	0.38737360828517836	passive
46384.0		$\mathcal{S}_R$$\mathcal{T}_R$	46384.0		$\mathcal{S}_R$$\mathcal{T}_L$	46384.0		$\mathcal{S}_R$$\mathcal{T}_S$	46384.0		$\mathcal{S}_R$$\mathcal{T}_D$				46384.0		$\mathcal{S}_U$$\mathcal{T}_R$	46384.0		$\mathcal{S}_U$$\mathcal{T}_L$	46384.0		$\mathcal{S}_U$$\mathcal{T}_S$	46384.0		$\mathcal{S}_U$$\mathcal{T}_D$				26326.054054054053	0.38737360828517836	passive
																														27579.675675675677	0.38737360828517836	passive
																														28833.2972972973	0.38737360828517836	passive
																														30086.91891891892	0.38737360828517836	passive
																														31340.54054054054	0.38737360828517836	passive
																														32594.162162162163	0.38737360828517836	passive
																														33847.78378378379	0.38737360828517836	passive
																														35101.40540540541	0.38737360828517836	passive
																														36355.02702702703	0.38737360828517836	passive
																														37608.648648648654	0.38737360828517836	passive
																														38862.27027027027	0.38737360828517836	passive
																														40115.89189189189	0.38737360828517836	passive
																														41369.51351351351	0.38737360828517836	passive
																														42623.13513513513	0.38737360828517836	passive
																														43876.75675675676	0.38737360828517836	passive
																														45130.37837837838	0.38737360828517836	passive
																														46384.0	0.38737360828517836	passive


==> MHS_respect_eval_worst_mean_jsdiv_per_annotator.dat <==
random_active_x	random_active_y	random_active_label	random_lmin_x	random_lmin_y	random_lmin_label	random_semdiv_x	random_semdiv_y	random_semdiv_label	random_agreement_x	random_agreement_y	random_agreement_label	random_representation_x	random_representation_y	random_representation_label	random_oracle_x	random_oracle_y	random_oracle_label	uncertainty_active_x	uncertainty_active_y	uncertainty_active_label	uncertainty_lmin_x	uncertainty_lmin_y	uncertainty_lmin_label	uncertainty_semdiv_x	uncertainty_semdiv_y	uncertainty_semdiv_label	uncertainty_agreement_x	uncertainty_agreement_y	uncertainty_agreement_label	uncertainty_representation_x	uncertainty_representation_y	uncertainty_representation_label	uncertainty_oracle_x	uncertainty_oracle_y	uncertainty_oracle_label
1855	0.4026612764682902	$\mathcal{S}_R$$\mathcal{T}_R$	1855	0.4026612764682902	$\mathcal{S}_R$$\mathcal{T}_L$	1855	0.4026612764682902	$\mathcal{S}_R$$\mathcal{T}_S$	1855	0.4026612764682902	$\mathcal{S}_R$$\mathcal{T}_A$	1855	0.4026612764682902	$\mathcal{S}_R$$\mathcal{T}_D$	1105.0	0.4178116862222696	$\mathcal{S}_R$$\mathcal{O}$	1855	0.4026612764682902	$\mathcal{S}_U$$\mathcal{T}_R$	1855	0.4026612764682902	$\mathcal{S}_U$$\mathcal{T}_L$	1855	0.4026612764682902	$\mathcal{S}_U$$\mathcal{T}_S$	1855	0.4026612764682902	$\mathcal{S}_U$$\mathcal{T}_A$	1855	0.4026612764682902	$\mathcal{S}_U$$\mathcal{T}_D$	1105.0	0.4178116862222696	$\mathcal{S}_U$$\mathcal{O}$
3710	0.38865309141721854	$\mathcal{S}_R$$\mathcal{T}_R$	3710	0.3884110711910534	$\mathcal{S}_R$$\mathcal{T}_L$	3710	0.3884021210766744	$\mathcal{S}_R$$\mathcal{T}_S$	3710	0.38868204419602126	$\mathcal{S}_R$$\mathcal{T}_A$	3710	0.3883942250536045	$\mathcal{S}_R$$\mathcal{T}_D$	4690.0	0.408196955329601	$\mathcal{S}_R$$\mathcal{O}$	3710	0.39252973400923535	$\mathcal{S}_U$$\mathcal{T}_R$	3710	0.39263849801019846	$\mathcal{S}_U$$\mathcal{T}_L$	3710	0.3927221657620324	$\mathcal{S}_U$$\mathcal{T}_S$	3710	0.3926586094149503	$\mathcal{S}_U$$\mathcal{T}_A$	3710	0.3927275128804479	$\mathcal{S}_U$$\mathcal{T}_D$	4692.0	0.4139380141167972	$\mathcal{S}_U$$\mathcal{O}$
5565	0.38045496008422536	$\mathcal{S}_R$$\mathcal{T}_R$	5565	0.37995368817949093	$\mathcal{S}_R$$\mathcal{T}_L$	5565	0.37994677011335426	$\mathcal{S}_R$$\mathcal{T}_S$	5565	0.38046247517935944	$\mathcal{S}_R$$\mathcal{T}_A$	5565	0.38000590038824994	$\mathcal{S}_R$$\mathcal{T}_D$	8213.0	0.39659170476222755	$\mathcal{S}_R$$\mathcal{O}$	5565	0.38348244783915103	$\mathcal{S}_U$$\mathcal{T}_R$	5565	0.3841018970016878	$\mathcal{S}_U$$\mathcal{T}_L$	5565	0.383872696633039	$\mathcal{S}_U$$\mathcal{T}_S$	5565	0.3839576746408953	$\mathcal{S}_U$$\mathcal{T}_A$	5565	0.38403996731907175	$\mathcal{S}_U$$\mathcal{T}_D$	8007.0	0.4100567720806008	$\mathcal{S}_U$$\mathcal{O}$
7420	0.37481389849382984	$\mathcal{S}_R$$\mathcal{T}_R$	7420	0.37433464915431447	$\mathcal{S}_R$$\mathcal{T}_L$	7420	0.37424484165626865	$\mathcal{S}_R$$\mathcal{T}_S$	7420	0.37469753050908433	$\mathcal{S}_R$$\mathcal{T}_A$	7420	0.374505119933579	$\mathcal{S}_R$$\mathcal{T}_D$	11820.0	0.39002206346434587	$\mathcal{S}_R$$\mathcal{O}$	7420	0.38062229017663246	$\mathcal{S}_U$$\mathcal{T}_R$	7420	0.38055699796232045	$\mathcal{S}_U$$\mathcal{T}_L$	7420	0.38076612846267427	$\mathcal{S}_U$$\mathcal{T}_S$	7420	0.3809907653705185	$\mathcal{S}_U$$\mathcal{T}_A$	7420	0.3800321752926394	$\mathcal{S}_U$$\mathcal{T}_D$	11258.0	0.4060230495354449	$\mathcal{S}_U$$\mathcal{O}$
9275	0.3698326808294623	$\mathcal{S}_R$$\mathcal{T}_R$	9275	0.3688576461055313	$\mathcal{S}_R$$\mathcal{T}_L$	9275	0.3687995601116369	$\mathcal{S}_R$$\mathcal{T}_S$	9275	0.37029654417390984	$\mathcal{S}_R$$\mathcal{T}_A$	9275	0.36893996693249537	$\mathcal{S}_R$$\mathcal{T}_D$	15420.0	0.3863127355032275	$\mathcal{S}_R$$\mathcal{O}$	9275	0.377808085027616	$\mathcal{S}_U$$\mathcal{T}_R$	9275	0.3772183897313964	$\mathcal{S}_U$$\mathcal{T}_L$	9275	0.3775037064146014	$\mathcal{S}_U$$\mathcal{T}_S$	9275	0.377719975172468	$\mathcal{S}_U$$\mathcal{T}_A$	9275	0.37759827356653286	$\mathcal{S}_U$$\mathcal{T}_D$	15678.0	0.4019112448457724	$\mathcal{S}_U$$\mathcal{O}$
11130	0.36544889078983006	$\mathcal{S}_R$$\mathcal{T}_R$	11130	0.36523812564143004	$\mathcal{S}_R$$\mathcal{T}_L$	11130	0.3650352658727873	$\mathcal{S}_R$$\mathcal{T}_S$	11130	0.3662142014782286	$\mathcal{S}_R$$\mathcal{T}_A$	11130	0.36543912684617025	$\mathcal{S}_R$$\mathcal{T}_D$	19025.0	0.38425917707927554	$\mathcal{S}_R$$\mathcal{O}$	11130	0.37119304140671666	$\mathcal{S}_U$$\mathcal{T}_R$	11130	0.3706687769809284	$\mathcal{S}_U$$\mathcal{T}_L$	11130	0.37140347730336337	$\mathcal{S}_U$$\mathcal{T}_S$	11130	0.37171926127260085	$\mathcal{S}_U$$\mathcal{T}_A$	11130	0.37106279537967857	$\mathcal{S}_U$$\mathcal{T}_D$	19528.0	0.3985380908059666	$\mathcal{S}_U$$\mathcal{O}$
12985	0.3623890412058655	$\mathcal{S}_R$$\mathcal{T}_R$	12985	0.3620689504419155	$\mathcal{S}_R$$\mathcal{T}_L$	12985	0.36186435437917774	$\mathcal{S}_R$$\mathcal{T}_S$	12985	0.36242158503472005	$\mathcal{S}_R$$\mathcal{T}_A$	12985	0.3621926347645565	$\mathcal{S}_R$$\mathcal{T}_D$	22650.0	0.38297078306444493	$\mathcal{S}_R$$\mathcal{O}$	12985	0.36539377259275724	$\mathcal{S}_U$$\mathcal{T}_R$	12985	0.36543941470846103	$\mathcal{S}_U$$\mathcal{T}_L$	12985	0.3657123723986891	$\mathcal{S}_U$$\mathcal{T}_S$	12985	0.36548225495857006	$\mathcal{S}_U$$\mathcal{T}_A$	12985	0.36556652329435346	$\mathcal{S}_U$$\mathcal{T}_D$	22843.0	0.3952017912192152	$\mathcal{S}_U$$\mathcal{O}$
14840	0.3584378930186236	$\mathcal{S}_R$$\mathcal{T}_R$	14840	0.35856594053913654	$\mathcal{S}_R$$\mathcal{T}_L$	14840	0.3583758869580535	$\mathcal{S}_R$$\mathcal{T}_S$	14840	0.35894389824207656	$\mathcal{S}_R$$\mathcal{T}_A$	14840	0.3587591340931857	$\mathcal{S}_R$$\mathcal{T}_D$	26260.0	0.3824058960492804	$\mathcal{S}_R$$\mathcal{O}$	14840	0.3649089602020718	$\mathcal{S}_U$$\mathcal{T}_R$	14840	0.3649046699375695	$\mathcal{S}_U$$\mathcal{T}_L$	14840	0.365257088080219	$\mathcal{S}_U$$\mathcal{T}_S$	14840	0.36527818461192546	$\mathcal{S}_U$$\mathcal{T}_A$	14840	0.3647054496856444	$\mathcal{S}_U$$\mathcal{T}_D$	26158.0	0.3910251434510901	$\mathcal{S}_U$$\mathcal{O}$
16695	0.35526971286516873	$\mathcal{S}_R$$\mathcal{T}_R$	16695	0.3552113941815574	$\mathcal{S}_R$$\mathcal{T}_L$	16695	0.35487517073813063	$\mathcal{S}_R$$\mathcal{T}_S$	16695	0.35574664199805145	$\mathcal{S}_R$$\mathcal{T}_A$	16695	0.35511967268351513	$\mathcal{S}_R$$\mathcal{T}_D$	29827.0	0.3826673450767794	$\mathcal{S}_R$$\mathcal{O}$	16695	0.3640748123206195	$\mathcal{S}_U$$\mathcal{T}_R$	16695	0.3636134534121948	$\mathcal{S}_U$$\mathcal{T}_L$	16695	0.3644034962585274	$\mathcal{S}_U$$\mathcal{T}_S$	16695	0.3641012564856651	$\mathcal{S}_U$$\mathcal{T}_A$	16695	0.3643115365677767	$\mathcal{S}_U$$\mathcal{T}_D$	29473.0	0.3906389115287623	$\mathcal{S}_U$$\mathcal{O}$
18550	0.3522763043389911	$\mathcal{S}_R$$\mathcal{T}_R$	18550	0.35188688968409343	$\mathcal{S}_R$$\mathcal{T}_L$	18550	0.3516133700122089	$\mathcal{S}_R$$\mathcal{T}_S$	18550	0.3527487818065353	$\mathcal{S}_R$$\mathcal{T}_A$	18550	0.35199362794000405	$\mathcal{S}_R$$\mathcal{T}_D$	33454.0	0.38298762251186136	$\mathcal{S}_R$$\mathcal{O}$	18550	0.36041075008767764	$\mathcal{S}_U$$\mathcal{T}_R$	18550	0.360342750060612	$\mathcal{S}_U$$\mathcal{T}_L$	18550	0.3612284846050722	$\mathcal{S}_U$$\mathcal{T}_S$	18550	0.3608782554728083	$\mathcal{S}_U$$\mathcal{T}_A$	18550	0.360982606659276	$\mathcal{S}_U$$\mathcal{T}_D$	33513.0	0.38672268734352433	$\mathcal{S}_U$$\mathcal{O}$
20405	0.34927995517300287	$\mathcal{S}_R$$\mathcal{T}_R$	20405	0.3493664387979069	$\mathcal{S}_R$$\mathcal{T}_L$	20405	0.3492886684541214	$\mathcal{S}_R$$\mathcal{T}_S$	20405	0.3498140040020517	$\mathcal{S}_R$$\mathcal{T}_A$	20405	0.34941863767687914	$\mathcal{S}_R$$\mathcal{T}_D$	37069.0	0.38330086301647576	$\mathcal{S}_R$$\mathcal{O}$	20405	0.35358203710628766	$\mathcal{S}_U$$\mathcal{T}_R$	20405	0.3535617200889836	$\mathcal{S}_U$$\mathcal{T}_L$	20405	0.3543006718176809	$\mathcal{S}_U$$\mathcal{T}_S$	20405	0.3539591228521086	$\mathcal{S}_U$$\mathcal{T}_A$	20405	0.3540422821087992	$\mathcal{S}_U$$\mathcal{T}_D$	37062.0	0.3825332593864858	$\mathcal{S}_U$$\mathcal{O}$
22260	0.3466485092524049	$\mathcal{S}_R$$\mathcal{T}_R$	22260	0.34619293331636625	$\mathcal{S}_R$$\mathcal{T}_L$	22260	0.3460794806374364	$\mathcal{S}_R$$\mathcal{T}_S$	22260	0.34697772271228006	$\mathcal{S}_R$$\mathcal{T}_A$	22260	0.3462175496758155	$\mathcal{S}_R$$\mathcal{T}_D$	37069.0		$\mathcal{S}_R$$\mathcal{O}$	22260	0.34698462947996767	$\mathcal{S}_U$$\mathcal{T}_R$	22260	0.34717709879640385	$\mathcal{S}_U$$\mathcal{T}_L$	22260	0.34728776675936684	$\mathcal{S}_U$$\mathcal{T}_S$	22260	0.34734609649580683	$\mathcal{S}_U$$\mathcal{T}_A$	22260	0.3474624722275817	$\mathcal{S}_U$$\mathcal{T}_D$	37062.0		$\mathcal{S}_U$$\mathcal{O}$
24115	0.343857096947595	$\mathcal{S}_R$$\mathcal{T}_R$	24115	0.3433637190338738	$\mathcal{S}_R$$\mathcal{T}_L$	24115	0.3431464952534289	$\mathcal{S}_R$$\mathcal{T}_S$	24115	0.3441666290059399	$\mathcal{S}_R$$\mathcal{T}_A$	24115	0.34343756199338554	$\mathcal{S}_R$$\mathcal{T}_D$				24115	0.34778071699916396	$\mathcal{S}_U$$\mathcal{T}_R$	24115	0.3477897751419384	$\mathcal{S}_U$$\mathcal{T}_L$	24115	0.34820586246097723	$\mathcal{S}_U$$\mathcal{T}_S$	24115	0.3480682726399124	$\mathcal{S}_U$$\mathcal{T}_A$	24115	0.34784498815008313	$\mathcal{S}_U$$\mathcal{T}_D$			
25970	0.3412673531339175	$\mathcal{S}_R$$\mathcal{T}_R$	25970	0.3406150606726826	$\mathcal{S}_R$$\mathcal{T}_L$	25970	0.3402864704550949	$\mathcal{S}_R$$\mathcal{T}_S$	25970	0.3416796863103886	$\mathcal{S}_R$$\mathcal{T}_A$	25970	0.3404993463363443	$\mathcal{S}_R$$\mathcal{T}_D$				25970	0.34767852267481447	$\mathcal{S}_U$$\mathcal{T}_R$	25970	0.3474462413449569	$\mathcal{S}_U$$\mathcal{T}_L$	25970	0.3483802037440901	$\mathcal{S}_U$$\mathcal{T}_S$	25970	0.3480233322421482	$\mathcal{S}_U$$\mathcal{T}_A$	25970	0.34846737509368925	$\mathcal{S}_U$$\mathcal{T}_D$			
27825	0.3385456898019037	$\mathcal{S}_R$$\mathcal{T}_R$	27825	0.3378784487036816	$\mathcal{S}_R$$\mathcal{T}_L$	27825	0.3375476597224058	$\mathcal{S}_R$$\mathcal{T}_S$	27825	0.3382281629569448	$\mathcal{S}_R$$\mathcal{T}_A$	27825	0.33784302090366625	$\mathcal{S}_R$$\mathcal{T}_D$				27825	0.3419836379138312	$\mathcal{S}_U$$\mathcal{T}_R$	27825	0.3421828884014136	$\mathcal{S}_U$$\mathcal{T}_L$	27825	0.34254819228750005	$\mathcal{S}_U$$\mathcal{T}_S$	27825	0.34235972395985725	$\mathcal{S}_U$$\mathcal{T}_A$	27825	0.34231279602044834	$\mathcal{S}_U$$\mathcal{T}_D$			
29680	0.3353098582526261	$\mathcal{S}_R$$\mathcal{T}_R$	29680	0.33513640504678904	$\mathcal{S}_R$$\mathcal{T}_L$	29680	0.3349199336194948	$\mathcal{S}_R$$\mathcal{T}_S$	29680	0.3357886842416879	$\mathcal{S}_R$$\mathcal{T}_A$	29680	0.33505465339816265	$\mathcal{S}_R$$\mathcal{T}_D$				29680	0.33605598235688405	$\mathcal{S}_U$$\mathcal{T}_R$	29680	0.33620070706164523	$\mathcal{S}_U$$\mathcal{T}_L$	29680	0.336649340660764	$\mathcal{S}_U$$\mathcal{T}_S$	29680	0.3362553983899305	$\mathcal{S}_U$$\mathcal{T}_A$	29680	0.33670567964556647	$\mathcal{S}_U$$\mathcal{T}_D$			
31535	0.3327345151004602	$\mathcal{S}_R$$\mathcal{T}_R$	31535	0.3322343918742774	$\mathcal{S}_R$$\mathcal{T}_L$	31535	0.3320623524725201	$\mathcal{S}_R$$\mathcal{T}_S$	31535	0.3328351587170882	$\mathcal{S}_R$$\mathcal{T}_A$	31535	0.33217437145666445	$\mathcal{S}_R$$\mathcal{T}_D$				31535	0.33714925199960105	$\mathcal{S}_U$$\mathcal{T}_R$	31535	0.33705028126627307	$\mathcal{S}_U$$\mathcal{T}_L$	31535	0.33716240756419763	$\mathcal{S}_U$$\mathcal{T}_S$	31535	0.33676405856997715	$\mathcal{S}_U$$\mathcal{T}_A$	31535	0.3375413090654467	$\mathcal{S}_U$$\mathcal{T}_D$			
33390	0.3301453573654436	$\mathcal{S}_R$$\mathcal{T}_R$	33390	0.3295455705310176	$\mathcal{S}_R$$\mathcal{T}_L$	33390	0.3294577273277617	$\mathcal{S}_R$$\mathcal{T}_S$	33390	0.33033539899697156	$\mathcal{S}_R$$\mathcal{T}_A$	33390	0.32961101291880346	$\mathcal{S}_R$$\mathcal{T}_D$				33390	0.33337873302454835	$\mathcal{S}_U$$\mathcal{T}_R$	33390	0.3336851320287087	$\mathcal{S}_U$$\mathcal{T}_L$	33390	0.3335962954311093	$\mathcal{S}_U$$\mathcal{T}_S$	33390	0.33321610386039774	$\mathcal{S}_U$$\mathcal{T}_A$	33390	0.33397387199555745	$\mathcal{S}_U$$\mathcal{T}_D$			
35245	0.3274684411547122	$\mathcal{S}_R$$\mathcal{T}_R$	35245	0.32709375286139325	$\mathcal{S}_R$$\mathcal{T}_L$	35245	0.3269696537374684	$\mathcal{S}_R$$\mathcal{T}_S$	35245	0.3276058527046264	$\mathcal{S}_R$$\mathcal{T}_A$	35245	0.32712911689491714	$\mathcal{S}_R$$\mathcal{T}_D$				35245	0.3277696075239895	$\mathcal{S}_U$$\mathcal{T}_R$	35245	0.32767972018688357	$\mathcal{S}_U$$\mathcal{T}_L$	35245	0.3277881352331088	$\mathcal{S}_U$$\mathcal{T}_S$	35245	0.3274718193151314	$\mathcal{S}_U$$\mathcal{T}_A$	35245	0.3280256430739255	$\mathcal{S}_U$$\mathcal{T}_D$			
36601	0.3254571813563015	$\mathcal{S}_R$$\mathcal{T}_R$	36569	0.3250874946135935	$\mathcal{S}_R$$\mathcal{T}_L$	36569	0.3249185359475756	$\mathcal{S}_R$$\mathcal{T}_S$	36619	0.3256013390369315	$\mathcal{S}_R$$\mathcal{T}_A$	36569	0.3251100655562119	$\mathcal{S}_R$$\mathcal{T}_D$				36104	0.32623983125318357	$\mathcal{S}_U$$\mathcal{T}_R$	36104	0.32614194486590736	$\mathcal{S}_U$$\mathcal{T}_L$	36104	0.3261000875704158	$\mathcal{S}_U$$\mathcal{T}_S$	36104	0.3257201515977526	$\mathcal{S}_U$$\mathcal{T}_A$	36104	0.3263549752317925	$\mathcal{S}_U$$\mathcal{T}_D$			
37016	0.324829114760849	$\mathcal{S}_R$$\mathcal{T}_R$	36991	0.32445337238350525	$\mathcal{S}_R$$\mathcal{T}_L$	36991	0.3242900547599355	$\mathcal{S}_R$$\mathcal{T}_S$	37022	0.32478166693118143	$\mathcal{S}_R$$\mathcal{T}_A$	36991	0.3244830647855765	$\mathcal{S}_R$$\mathcal{T}_D$				36800	0.32416763380782193	$\mathcal{S}_U$$\mathcal{T}_R$	36800	0.3243245800069115	$\mathcal{S}_U$$\mathcal{T}_L$	36800	0.32411430813110415	$\mathcal{S}_U$$\mathcal{T}_S$	36800	0.32390010509698003	$\mathcal{S}_U$$\mathcal{T}_A$	36800	0.324479971737294	$\mathcal{S}_U$$\mathcal{T}_D$			
37016		$\mathcal{S}_R$$\mathcal{T}_R$	36991		$\mathcal{S}_R$$\mathcal{T}_L$	36991		$\mathcal{S}_R$$\mathcal{T}_S$	37022		$\mathcal{S}_R$$\mathcal{T}_A$	36991		$\mathcal{S}_R$$\mathcal{T}_D$				36800		$\mathcal{S}_U$$\mathcal{T}_R$	36800		$\mathcal{S}_U$$\mathcal{T}_L$	36800		$\mathcal{S}_U$$\mathcal{T}_S$	36800		$\mathcal{S}_U$$\mathcal{T}_A$	36800		$\mathcal{S}_U$$\mathcal{T}_D$			


==> active_uncertainty_entropy.csv <==
total_unique_annotations_seen	matched	lower than H	higher than H
1583.0	0.18794774546986928	0.7922461019806152	0.019806152549515368
2374.0	0.270543615676359	0.6885798567214496	0.040876527602191265
3165.0	0.3168984407922461	0.6118836915297092	0.07121786767804462
3956.0	0.36367467340918663	0.5465655288664139	0.08975979772439946
4747.0	0.40033712600084276	0.4917825537294564	0.10788032026970078
5538.0	0.4209860935524652	0.45596291613990725	0.12305099030762746
6329.0	0.42646439106616096	0.44627054361567636	0.12726506531816265
7120.0	0.41171512852928777	0.4639696586599242	0.124315212810788
7911.0	0.4180362410450906	0.47576906868942265	0.10619469026548667
8702.0	0.4483775811209439	0.43657817109144537	0.11504424778761058
9493.0	0.4631268436578171	0.4155077960387694	0.12136536030341337
10284.0	0.49009692372524233	0.3914875684787189	0.11841550779603872
11075.0	0.5162241887905604	0.35777496839443734	0.12600084281500207
11866.0	0.5339233038348082	0.32827644332069106	0.1378002528445006
12657.0	0.5398230088495576	0.3223767383059418	0.1378002528445006
13448.0	0.5448798988621998	0.3236409608091024	0.1314791403286978
14239.0	0.5431942688579857	0.3261694058154235	0.13063632532659078
15030.0	0.5562579013906448	0.3076274757690687	0.1361146228402865
15821.0	0.5663716814159292	0.2903497682258744	0.14327855035819637
16612.0	0.5689001264222503	0.2785503581963759	0.15254951538137376
17403.0	0.5828065739570164	0.2747576906868942	0.1424357353560893
18194.0	0.5920775389801939	0.26759376316898437	0.1403286978508217
18985.0	0.594605983986515	0.26422250316055623	0.14117151285292875
19776.0	0.6005056890012642	0.25916561314791403	0.1403286978508217
20567.0	0.6026127265065319	0.2482090181205225	0.1491782553729456
21358.0	0.6038769490096924	0.24230931310577322	0.1538137378845343
22149.0	0.6127265065318163	0.22629582806573953	0.16097766540244415
22940.0	0.6127265065318163	0.2178676780446691	0.16940581542351452
23731.0	0.6253687315634219	0.2069110830172777	0.16772018541930045
24522.0	0.6308470290771175	0.203118415507796	0.16603455541508635
25313.0	0.6405394016013485	0.19932574799831437	0.16013485040033706
26104.0	0.639275179098188	0.2026970080067425	0.15802781289506948
26895.0	0.6375895490939739	0.20522545301306364	0.15718499789296247
27686.0	0.6359039190897599	0.20227560050568896	0.1618204804045512
28477.0	0.6367467340918669	0.19426885798567214	0.16898440792246103
29268.0	0.6430678466076696	0.18162663295406653	0.17530552043826375
30059.0	0.6380109565950274	0.17530552043826375	0.18668352296670876
30850.0	0.6363253265908133	0.16603455541508633	0.19764011799410028
31641.0	0.640117994100295	0.16224188790560468	0.19764011799410028
32432.0	0.6371681415929203	0.16814159292035394	0.19469026548672566
33223.0	0.6367467340918669	0.1651917404129793	0.1980615254951538
34014.0	0.6384323640960808	0.16266329540665822	0.1989043404972608
34805.0	0.6375895490939739	0.15971344289928358	0.20269700800674248
35596.0	0.62873999157185	0.15592077538980192	0.21533923303834804
36387.0	0.6257901390644753	0.15718499789296247	0.2170248630425621
37178.0	0.6203118415507797	0.15423514538558783	0.22545301306363252
37969.0	0.6148335440370838	0.1491782553729456	0.23598820058997041
38760.0	0.6190476190476191	0.14412136536030337	0.2368310155920775
39551.0	0.60598398651496	0.14749262536873153	0.24652338811630845
40342.0	0.60598398651496	0.14075010535187518	0.25326590813316474


==> lmin_uncertainty_entropy.csv <==
total_unique_annotations_seen	matched	lower than H	higher than H
1583.0	0.20396123050990303	0.7762326169405815	0.019806152549515333
2374.0	0.3286978508217446	0.6055625790139064	0.06573957016434889
3165.0	0.44121365360303416	0.40286557100716386	0.1559207753898019
3956.0	0.47871892119679726	0.29962073324905175	0.22166034555415082
4747.0	0.5077960387694901	0.20648967551622419	0.2857142857142857
5538.0	0.5056890012642224	0.14917825537294563	0.3451327433628318
6329.0	0.516645596291614	0.13485040033712595	0.34850400337126003
7120.0	0.515802781289507	0.1487568478718921	0.3354403708386009
7911.0	0.5107458912768646	0.13948588284871466	0.3497682258744205
8702.0	0.5170670037926675	0.1268436578171091	0.35608933839022333
9493.0	0.5217024863042562	0.09903076274757683	0.37926675094816686
10284.0	0.5368731563421828	0.08638853771597128	0.3767383059418458
11075.0	0.5372945638432364	0.08048883270122208	0.3822166034555415
11866.0	0.5423514538558787	0.06911083017277703	0.3885377159713443
12657.0	0.5474083438685208	0.06868942267172352	0.3839022334597555
13448.0	0.5579435313948587	0.07838179519595447	0.3636746734091867
14239.0	0.5368731563421828	0.08386009270965021	0.37926675094816686
15030.0	0.5469869363674674	0.06995364517488403	0.3830594184576485
15821.0	0.5554150863885378	0.06911083017277704	0.37547408343868516
16612.0	0.5562579013906448	0.06953223767383056	0.37420986093552466
17403.0	0.5562579013906448	0.056890012642225006	0.3868520859671302
18194.0	0.5528866413822165	0.0556257901390644	0.3914875684787189
18985.0	0.5549936788874842	0.0547829751369574	0.39022334597555836
19776.0	0.5608933839022335	0.056890012642225006	0.3822166034555415
20567.0	0.5554150863885376	0.0564686051411715	0.38811630847029077
21358.0	0.5482511588706279	0.0522545301306363	0.3994943109987357
22149.0	0.5533080488832701	0.052254530130636266	0.3944374209860935
22940.0	0.5608933839022335	0.0522545301306363	0.3868520859671302
23731.0	0.5714285714285715	0.0526759376316898	0.3758954909397387
24522.0	0.5790139064475347	0.04846186262115463	0.37252423093131054
25313.0	0.5785924989464812	0.05815423514538556	0.36325326590813317
26104.0	0.5815423514538559	0.062368310155920766	0.35608933839022333
26895.0	0.5874420564686051	0.06742520016856296	0.3451327433628318
27686.0	0.5815423514538559	0.0707964601769911	0.34766118836915294
28477.0	0.5777496839443742	0.0686894226717235	0.35356089338390223
29268.0	0.5705857564264644	0.06868942267172352	0.36072482090181196
30059.0	0.5663716814159292	0.06489675516224183	0.3687315634218289
30850.0	0.5701643489254109	0.06531816266329536	0.36451748841129367
31641.0	0.5747998314369996	0.07416772018541924	0.35103244837758113
32432.0	0.5747998314369996	0.08680994521702483	0.3383902233459755
33223.0	0.5899705014749262	0.09102402022756002	0.31900547829751363
34014.0	0.596291613990729	0.09650231774125577	0.30720606826801516
34805.0	0.5958702064896756	0.1091445427728613	0.29498525073746307
35596.0	0.5908133164770333	0.10745891276864727	0.3017277707543194
36387.0	0.596291613990729	0.1116729877791824	0.2920353982300885
37178.0	0.5929203539823008	0.10830172777075431	0.2987779182469448
37969.0	0.5878634639696587	0.11083017277707537	0.3013063632532658
38760.0	0.5777496839443742	0.11293721028234299	0.30931310577328275
39551.0	0.5718499789296249	0.10914454277286134	0.31900547829751374
40342.0	0.5495153813737885	0.10577328276443317	0.3447113358617783


==> representation_uncertainty_entropy.csv <==
total_unique_annotations_seen	matched	lower than H	higher than H
1583.0	0.1980615254951538	0.7707543194268857	0.031184155077960334
2374.0	0.3185840707964602	0.5899705014749262	0.09144542772861353
3165.0	0.3640960809102401	0.4711335861778339	0.16477033291192578
3956.0	0.3771597134428992	0.3973872734934682	0.22545301306363252
4747.0	0.372102823430257	0.36451748841129367	0.2633796881584492
5538.0	0.36620311841550784	0.3413400758533502	0.292456805731142
6329.0	0.3581963758954909	0.33038348082595864	0.3114201432785504
7120.0	0.3396544458491361	0.3375474083438685	0.32279814580699534
7911.0	0.32574799831436996	0.3451327433628319	0.32911925832279815
8702.0	0.31816266329540666	0.3329119258322798	0.3489254108723135
9493.0	0.31142014327855033	0.3329119258322798	0.35566793088916976
10284.0	0.2962494732406236	0.3295406658238516	0.37420986093552466
11075.0	0.28655710071639273	0.316055625790139	0.3973872734934682
11866.0	0.2823430257058575	0.2975136957437842	0.4201432785503581
12657.0	0.2709650231774125	0.2911925832279814	0.4378423935946059
13448.0	0.2549515381373788	0.29245680573114197	0.4525916561314791
14239.0	0.24947324062368303	0.2831858407079646	0.4673409186683523
15030.0	0.24863042562157603	0.2629582806573956	0.48841129372102826
15821.0	0.23261694058154228	0.25747998314369985	0.5099030762747577
16612.0	0.22587442056468598	0.247787610619469	0.5263379688158449
17403.0	0.21491782553729455	0.24483775811209438	0.540244416350611
18194.0	0.203961230509903	0.24230931310577322	0.5537294563843237
18985.0	0.19721871049304676	0.2406236831015592	0.562157606405394
19776.0	0.19300463548251157	0.2368310155920775	0.5701643489254109
20567.0	0.1989043404972608	0.22503160556257898	0.5760640539401601
21358.0	0.19764011799410028	0.21323219553308048	0.5891276864728192
22149.0	0.1896333754740834	0.20859671302149177	0.6017699115044248
22940.0	0.1824694479561736	0.20353982300884954	0.6139907290349768
23731.0	0.17951959544879892	0.19890434049726083	0.6215760640539402
24522.0	0.1799410029498525	0.18836915297092283	0.6316898440792246
25313.0	0.17783396544458488	0.18162663295406653	0.6405394016013485
26104.0	0.1824694479561736	0.17530552043826375	0.6422250316055625
26895.0	0.18204804045512005	0.17193426042983562	0.6460176991150443
27686.0	0.1807838179519595	0.16898440792246094	0.6502317741255794
28477.0	0.1799410029498525	0.1609776654024441	0.6590813316477034
29268.0	0.1748841129372102	0.1554993678887484	0.6696165191740414
30059.0	0.16940581542351452	0.15465655288664135	0.6759376316898441
30850.0	0.17109144542772858	0.14791403286978502	0.6809945217024863
31641.0	0.17277707543194265	0.14369995785924983	0.6835229667088075
32432.0	0.16856300042140746	0.1445427728613569	0.6868942267172357
33223.0	0.16519174041297932	0.1411715128529287	0.6936367467340919
34014.0	0.16645596291613987	0.13822166034555408	0.695322376738306
34805.0	0.17235566793088916	0.13653603034134001	0.6911083017277707
35596.0	0.16814159292035394	0.13274336283185834	0.6991150442477876
36387.0	0.1672987779182469	0.12726506531816265	0.7054361567635904
37178.0	0.16603455541508635	0.1238938053097345	0.7100716392751791
37969.0	0.1723556679308891	0.11672987779182466	0.7109144542772862
38760.0	0.17361989043404968	0.11167298777918239	0.7147071217867679
39551.0	0.17361989043404968	0.10535187526337965	0.7210282343025706
40342.0	0.17951959544879895	0.0998735777496839	0.7206068268015171


==> semdiv_uncertainty_entropy.csv <==
total_unique_annotations_seen	matched	lower than H	higher than H
1583.0	0.19300463548251157	0.7880320269700801	0.01896333754740827
2374.0	0.26927939317319843	0.696165191740413	0.03455541508638849
3165.0	0.3354403708386009	0.6114622840286557	0.053097345132743334
3956.0	0.37547408343868516	0.5486725663716815	0.07585335018963334
4747.0	0.41677201854192997	0.4917825537294564	0.09144542772861353
5538.0	0.4395280235988201	0.4525916561314791	0.1078803202697008
6329.0	0.44627054361567636	0.4399494310998735	0.11378002528445004
7120.0	0.43236409608091025	0.4584913611462284	0.1091445427728613
7911.0	0.4218289085545723	0.4820901812052254	0.09608091024020222
8702.0	0.45554150863885373	0.44627054361567636	0.0981879477454698
9493.0	0.4711335861778339	0.4319426885798567	0.09692372524230926
10284.0	0.4913611462284028	0.4142435735356089	0.09439528023598816
11075.0	0.5073746312684365	0.38010956595027395	0.11251580278128946
11866.0	0.5191740412979351	0.35356089338390223	0.12726506531816265
12657.0	0.5292878213232196	0.3324905183312263	0.13822166034555408
13448.0	0.5364517488411294	0.3303834808259587	0.13316477033291185
14239.0	0.5356089338390223	0.32954066582385166	0.134850400337126
15030.0	0.5524652338811631	0.3042562157606405	0.14327855035819634
15821.0	0.5697429414243573	0.281921618204804	0.14833544037083857
16612.0	0.5756426464391066	0.2680151706700379	0.15634218289085544
17403.0	0.5798567214496418	0.26632954066582387	0.1538137378845343
18194.0	0.5882848714707122	0.26127265065318156	0.15044247787610612
18985.0	0.6000842815002106	0.2524230931310577	0.14749262536873153
19776.0	0.6038769490096924	0.24863042562157603	0.14749262536873153
20567.0	0.6055625790139064	0.23978086809945212	0.15465655288664135
21358.0	0.60598398651496	0.24188790560471973	0.15212810788032025
22149.0	0.6097766540244417	0.23978086809945218	0.15044247787610618
22940.0	0.617361989043405	0.23556679308891693	0.14707121786767804
23731.0	0.6207332490518331	0.2271386430678466	0.15212810788032025
24522.0	0.6198904340497261	0.21997471554993675	0.16013485040033712
25313.0	0.6228402865571008	0.2170248630425621	0.1601348504003371
26104.0	0.6232616940581542	0.214496418036241	0.1622418879056047
26895.0	0.6241045090602613	0.21365360303413397	0.1622418879056047
27686.0	0.6232616940581542	0.2035398230088495	0.17319848293299622
28477.0	0.62873999157185	0.1896333754740834	0.18162663295406656
29268.0	0.6215760640539402	0.18879056047197637	0.1896333754740834
30059.0	0.6236831015592078	0.18036241045090598	0.1959544879898862
30850.0	0.6337968815844922	0.17151285292878213	0.19469026548672566
31641.0	0.6228402865571007	0.17067003792667504	0.20648967551622413
32432.0	0.6211546565528866	0.1706700379266751	0.2081753055204382
33223.0	0.62873999157185	0.16097766540244413	0.21028234302570584
34014.0	0.6211546565528866	0.16182048040455113	0.2170248630425621
34805.0	0.616519174041298	0.16477033291192583	0.21871049304677617
35596.0	0.6160977665402444	0.15465655288664135	0.22924568057311412
36387.0	0.605141171512853	0.14875684787189206	0.2461019806152549
37178.0	0.6000842815002106	0.1373788453434471	0.2625368731563421
37969.0	0.5903919089759797	0.1335861778339654	0.27602191319005476
38760.0	0.5962916139907289	0.12557943531394855	0.27812895069532234
39551.0	0.5870206489675516	0.12768647281921613	0.2852928782132322
40342.0	0.5710071639275179	0.13653603034134001	0.29245680573114197

